Multiaperture $UBVRIzJHK$ Photometry of Galaxies in the Coma Cluster

We present a set of $UBVRIzJHK_s$ photometry for 745 $J+H$ band selected objects in a $22.5' \times 29.2'$ region centered on the core of the Coma cluster. This includes 516 galaxies and is at least 80% complete to H=16, with a spectroscopically complete sample of 111 cluster members (nearly all with morphological classification) for $H < 14.5$. For each object we present total \cite{kron80} magnitudes and aperture photometry. As an example, we use these data to derive color-magnitude relations for Coma early-type galaxies, measure the intrinsic scatter of these relations and its dependence on galaxy mass, and address the issue of color gradients. We find that the color gradients are mild and that the intrinsic scatter about the color-magnitude relation is small ($\sim 0.05$ mag in $U-V$ and less than $\sim 0.03$ in $B-R$, $V-I$ or $J-K$). There is no evidence that the intrinsic scatter varies with galaxy luminosity, suggesting that the cluster red sequence is established at early epochs over a range of $\sim 100$ in stellar mass.

==> table1.dat <==
#################################################################################################################################
#  ID    X       Y      RA(J2000)    Dec(J2000)    H     Ty    Ref.     cz      Ref.     GMP           other ID          notes  #
#################################################################################################################################
   1   1582.   1328.   13:00:08.06   27:58:37.4   9.14   Db    D80     6495.    M02     2921.   NGC4889,NGC4884,D148
   2   2369.    398.   13:00:48.41   27:48:03.6   9.51   *                0.               0.   none                
   3    950.   1235.   12:59:35.62   27:57:34.1    9.6   cD    D80     7224     S00.    3329.   NGC4874,D129        
   4    192.    703.   12:58:56.78   27:51:31.4  10.23   *                0.               0.   none                
   5    818.   1118.   12:59:28.85   27:56:14.4  10.23   *                0.               0.   none                
   6   2517.    344.   13:00:55.99   27:47:26.6  10.25   Sb    D80     7985.    H97     2374.   NGC4911,D82         
   7    655.    718.   12:59:20.52   27:51:42.1  10.54   *                0.               0.   none                
   8   2483.   1492.   13:00:54.33   28:00:28.1  10.55   E     D80     8793.    S00     2417.   IC4051,D143         
   9   2236.    627.   13:00:41.60   27:50:39.6  10.62   *                0.               0.   none                
  10    643.   1896.   12:59:19.80   28:05:03.9  10.62   E     D80     4700.    S04     3561.   NGC4865,D179        
  11   1571.    449.   13:00:07.50   27:48:39.0  10.73   *                0.               0.   none                
  12   2426.   1677.   13:00:51.42   28:02:34.1  10.76   E     D80     5000.    M02     2390.   NGC4908,D167        
  13    355.    439.   12:59:05.17   27:48:31.9  10.76   *                0.               0.   none                
  14    710.    982.   12:59:23.32   27:54:41.8  10.87   E     D80     6859.    S04     3510.   NGC4869,D105        
  15    511.   1328.   12:59:13.08   27:58:37.2  10.88   E     D80     6841.    M02     3664.   NGC4864,D159    double #34,seam
  16   2370.   1930.   13:00:48.56   28:05:26.4  10.94   E/S0  D80     6940.    S00     2440.   IC4045,D168         
  17   1767.   1214.   13:00:17.56   27:57:19.7  10.98   E     D80     6903.    S04     2798.   NGC4898A,D121       
  18   1633.   1262.   13:00:10.68   27:57:52.4  11.17   *                0.               0.   none                
  19   1613.   1011.   13:00:09.66   27:55:01.6  11.19   *                0.               0.   none                
  20   2256.   1298.   13:00:42.67   27:58:16.3  11.26   S0    D80     6392.    S04     2516.   IC4042,D144         
  21    414.    308.   12:59:08.21   27:47:02.8  11.26   S0    D80     7088.    S00     3730.   IC3959,D69          
  22   1494.   1061.   13:00:03.55   27:55:35.7  11.28   *                0.               0.   none                
  23    855.    838.   12:59:30.77   27:53:03.9   11.3   S0    D80     4755.    S00     3400.   IC3973,D103         
  24    839.   1220.   12:59:29.92   27:57:23.9  11.32   S0    D80     6798.    S04     3414.   NGC4871,D131        
  25   1346.   1634.   12:59:55.94   28:02:05.7  11.37   S0    D80     8181.    S04     3073.   NGC4883,D175        
  26     34.    448.   12:58:48.71   27:48:37.7  11.39   S0    D80     5965.    S04     3997.   IC3946,D91          
  27   2198.   1049.   13:00:39.68   27:55:26.9   11.4   E     D80     7521.    S00     2541.   NGC4906,D118        
  28   1775.   1221.   13:00:17.97   27:57:24.4  11.42   E     D80     6371.    D88     2794.   NGC4898B,D120       
  29    894.   1363.   12:59:32.74   27:59:01.2  11.44   S0    D80     5818.    M02     3367.   NGC4873,D155        
  30   1510.   1383.   13:00:04.37   27:59:14.8  11.44   E     D80     6382.    S00     2975.   NGC4882,D151        
  31   2218.   1206.   13:00:40.71   27:57:13.8  11.46   *                0.               0.   none                
  32    552.   1296.   12:59:15.18   27:58:15.4  11.51   E     D80     4859.    M99     3639.   NGC4867,D133        
  33    372.   1433.   12:59:05.93   27:59:48.5  11.56   S0    D80     7678.    S00     3761.   IC3955,D160         
  34    517.   1322.   12:59:13.38   27:58:33.1  11.57   E     D80     6841.    S00     3664.   NGC4864         double #15,seam    
  35   1119.    987.   12:59:44.31   27:54:45.3  11.59   E     D80     6678.    M99     3201.   NGC4876,D124        
  36    919.   1168.   12:59:34.03   27:56:48.5  11.66   S0    D80     7209.    M99     3352.   NGC4872,D130        
  37    827.    657.   12:59:29.35   27:51:00.6  11.69   S0    D80     6865.    S04     3423.   IC3976,D88          
  38    408.    683.   12:59:07.86   27:51:18.1  11.73   S0    D80     6622.    S04     3733.   IC3960,D109     double #130    
  39    993.    959.   12:59:37.84   27:54:26.3  11.79   S0    D80     8045.    S00     3296.   NGC4875,D104        
  40    527.   1854.   12:59:13.84   28:04:35.2   11.9   E/S0  D80     7822.    S04     3656.   D180,RB268          
  41   1854.   1699.   13:00:22.04   28:02:49.7   11.9   S0    D80     8198.    S04     2727.   IC4026,D170         
  42   1578.   1866.   13:00:07.85   28:04:43.6  11.93   E     D80     7268.    S00     2922.   IC4012,D174         
  43   1166.   1312.   12:59:46.71   27:58:26.6  11.93   S0    D80     9453.    S04     3170.   IC3998,D152         
  44   1845.   1898.   13:00:21.58   28:05:05.2  11.94   *                0.               0.   none                
  45    399.    222.   12:59:07.45   27:46:04.3  11.94   E     D80     6336.    M99     3739.   IC3957,D70          
  46   2219.   1432.   13:00:40.77   27:59:47.6  11.99   S0    D80     7112.    S00     2535.   IC4041,D145         
  47   2178.   1527.   13:00:38.67   28:00:52.3  12.02   S0    D80     7537.    C93     2551.   RB110,D146      bright star superposed
  48   1710.   1668.   13:00:14.64   28:02:28.7  12.03   S0    D80     5737.    S00     2839.   IC4021,D172         
  49    517.    258.   12:59:13.49   27:46:28.9  12.06   S0    D80     6849.    S04     3660.   IC3963,D68          
  50     99.    314.   12:58:52.06   27:47:06.5  12.11   S0    D80     5682.    S00     3958.   IC3947,D72          
  51    868.   1697.   12:59:31.38   28:02:48.6  12.13   S0    D80     6979.    S04     3390.   D176,RB026          
  52    176.    569.   12:58:55.98   27:50:00.2  12.15   S0    D80     7571.    S04     3896.   IC3949,D89          
  53   2258.   1255.   13:00:42.77   27:57:47.1  12.18   SB0   D80     8366.    C93     2510.   D116,RB113          
  54   2162.   1754.   13:00:37.86   28:03:26.8  12.19   Sdm   D80     7840.    C96     2559.   IC4040,D169         
  55    274.   1393.   12:59:00.90   27:59:21.2  12.21   *                 0.              0.   none                
  56   1106.   1422.   12:59:43.62   27:59:41.4  12.23   E     D80     6688.    S00     3213.   RB045,D153          
  57   1546.    263.   13:00:06.22   27:46:32.5  12.24   S0    D80     6218.    S04     2945.   D65                 
  58   2119.    933.   13:00:35.62   27:54:08.1  12.27   *                0.               0.   none                
  59   1152.    695.   12:59:46.01   27:51:26.6  12.27   S0    D80     8117.    S04     3178.   D101,RB049         
  60   1547.   1471.   13:00:06.26   28:00:14.7  12.31   E     D80     7268.    S00     2940.   IC4011,D150         
  61   1531.    432.   13:00:05.45   27:48:27.5  12.39   S0    D80     6593.    S04     2956.   D84                 
  62   1673.   1850.   13:00:12.74   28:04:32.6  12.46   S0    D80     7506.    S04     2861.   D173,RB087          
  63   1968.   1218.   13:00:27.88   27:57:22.2  12.47   S0    D80     6984.    C93     2654.   D119,RB099       
  64    619.   1603.   12:59:18.60   28:01:44.4  12.49   *                0.               0.   none                
  65    739.     68.   12:59:24.88   27:44:19.7  12.52   S0    D80     6062.    S04     3493.   D67,RB230        
  66   2481.    141.   13:00:54.13   27:45:08.5  12.53   *                0.               0.   none         
  67   1731.   1928.   13:00:15.72   28:05:25.7  12.56   G              108.    B95        0.   BDG95+0405-0430               
  68    163.   1265.   12:58:55.22   27:57:53.9   12.6   E/S0  D80     5701.    S00     3914.   D136,RB257          
  69    240.   1897.   12:58:59.09   28:05:04.2  12.68   *                0.               0.   none                
  70   2161.   1044.   13:00:37.78   27:55:23.6  12.71   *                0.               0.   none                
  71   1079.   1052.   12:59:42.25   27:55:29.6  12.77   E     D80     6900.    M99     3222.   D125,RB043        
  72    695.    905.   12:59:22.56   27:53:49.4  12.78   S0    D80     5087.    M99     3522.   D106,RB008         
  73   1744.   1278.   13:00:16.38   27:58:03.2  12.82   S0    D80     4634.    C93     2815.   NGC4894,D122        
  74   2179.   1542.   13:00:38.72   28:01:02.5  12.83   *                0.               0.   none                
  75   1976.   1304.   13:00:28.29   27:58:20.7  12.56   S0    D80     7713.    S04     2651.   IC4033,D147          
  76   1754.   1788.   13:00:16.90   28:03:50.4  12.88   S0    D80     6152.    S04     2805.   D171,RB091          
  77    751.   1309.   12:59:25.40   27:58:24.4  12.88   S0    D80     6132.    S04     3484.   IC3968,D157          
  78     25.   1442.   12:58:48.11   27:59:54.2  12.89   *                0.               0.   none                
  79   1358.   1080.   12:59:56.57   27:55:48.6  12.77   Sa    D80     7735.    S04     3068.   D123,RB064        
  80     77.   1896.   12:58:50.71   28:05:03.3  12.91   S0    D80     6103.    S04     3972.   D181,RB252        
  81    279.   1633.   12:59:01.13   28:02:04.6  12.92   *                0.               0.   none                
  82    647.    847.   12:59:20.10   27:53:09.9  12.93   E/S0  D80     6452.    M99     3557.   D107,RB006        
  83    696.   1003.   12:59:22.60   27:54:56.1  12.94   *                0.               0.   none                
  84   2347.   1039.   13:00:47.32   27:55:19.9  12.96   S0    D80     8571.    C93     2457.   D117,RB119        
  85    345.    979.   12:59:04.59   27:54:39.5    13.   S0    D80     6432.    S04     3782.   D108,RB262        
  86   2090.   1809.   13:00:34.16   28:04:04.4  13.02   *                0.               0.   none                
  87    815.   1665.   12:59:28.66   28:02:26.8  13.03   E     D80     5569.    C93     3433.   D177,RB022        
  88   2350.    516.   13:00:47.44   27:49:23.9  13.11   *                0.               0.   none                
  89   1342.    928.   12:59:55.75   27:54:05.2  13.12   *                0.               0.   none                
  90   2227.   1614.   13:00:41.19   28:01:51.5  13.15   *                0.               0.   none                
  91   2480.    307.   13:00:54.09   27:47:01.5  13.19   S0    D80     8359.    S04     2393.    NGC4911A,D62                 
  92   2417.    900.   13:00:50.90   27:53:45.2  13.19   *                0.               0.   none                
  93   1542.   1335.   13:00:06.01   27:58:42.1   13.2   S0    D80     7816.    D88     2946.   D149,RB077        
  94   1116.   1230.   12:59:44.14   27:57:30.7  13.21   S0    D80     6892.    C93     3206.   D126,RB046          
  95    748.   1281.   12:59:25.25   27:58:05.3  13.22   S0    D80     7698.    M02     3487.   D132,RB013        
  96   2058.    214.   13:00:32.46   27:45:58.7  13.19   S0    D80     6697.    S04     2615.   D63                 
  97   1027.   1206.   12:59:39.57   27:57:14.4  13.26   S0    D80     8078.    S04     3269.   D128,RB040        
  98    851.    346.   12:59:30.60   27:47:29.0  13.27   E     D80     7825.    M99     3403.   D87,RB234           
  99   1130.   1182.   12:59:44.86   27:56:58.1  13.29   *                0.               0.   none                
 100   1035.    682.   12:59:40.01   27:51:17.7  13.22   S0    D80     3820.    S04     3262.   D102,RB041         
 101   1001.   1382.   12:59:38.23   27:59:14.2   13.3   S0    D80     6833.    M02     3291.   D154,RB038         
 102    117.    464.   12:58:52.97   27:48:48.7  13.35   S0    D80     5496.    C93     3943.   D90,RB209        
 103    257.   1279.   12:59:00.04   27:58:03.6  13.35   E     D80     8312.    S00     3851.   D135,RB260        
 104   2361.   1217.   13:00:48.05   27:57:21.1  13.36   *                0.               0.   none                
 105    773.   1442.   12:59:26.52   27:59:54.9  13.36   S0    D80     6684.    S00     3471.   D156,RB018        
 106    810.   1902.   12:59:28.38   28:05:08.1   13.4   S0    D80     3720.    S04     3439.   D178,RB021         
 107   1602.    744.   13:00:09.09   27:51:59.8  13.41   SABa  D80     5136.    D88     2910.   D100,RB082        
 108    761.   1068.   12:59:25.93   27:55:40.4  13.43   *                0.               0.   none                
 109    294.    776.   12:59:02.00   27:52:21.2  13.44   *                0.               0.   none                
 110   1039.   1282.   12:59:40.19   27:58:06.1  13.44   S0    D80     7514.    C93     3254.   D127.RB042          
 111   1789.   1116.   13:00:18.69   27:56:12.9  13.16   S0    RB      5293.    S04     2778.   RB094               
 112   1969.    977.   13:00:27.92   27:54:38.2  13.49   *                0.               0.   none                
 113    336.   1235.   12:59:04.10   27:57:33.7   13.5   E/S0  D80     6978.    M99     3794.   D134,RB261         
 114   1630.   1683.   13:00:10.53   28:02:39.0  13.53   *                0.               0.   none                
 115     76.    273.   12:58:50.89   27:46:38.6  13.56   *                0.               0.   none                
 116   1528.   1579.   13:00:05.29   28:01:28.2  13.58   S0    RB      5899.    M02     2960.   RB074               
 117   1674.     70.   13:00:12.78   27:44:21.0  13.59   *                0.               0.   none                
 118   1231.   1052.   12:59:50.05   27:55:29.6  13.61   S0    RB      7634.    M02     3133.   RB058               
 119   1740.    203.   13:00:16.17   27:45:51.5  13.62   *                0.               0.   none                
 120    486.   1456.   12:59:11.78   28:00:04.3  13.64   *                0.               0.   none                
 121   1670.    296.   13:00:12.58   27:46:54.9  13.64   E     D80     6992.    C93     2866.   D64                 
 122    205.   1411.   12:58:57.35   27:59:33.4  13.65   *                0.               0.   none                
 123   1623.    731.   13:00:10.17   27:51:51.0  13.48   S0    D80     9902.    C93     2897.   D99,RB083          
 124   1791.    188.   13:00:18.78   27:45:41.3  13.71   *                0.               0.   none                
 125    207.    315.   12:58:57.60   27:47:07.4  13.72   S0    D80     6894.    C93     3882.   D71,RB214          
 126   1850.   1220.   13:00:21.82   27:57:23.7  13.73   *                0.               0.   none                
 127   2097.   1679.   13:00:34.52   28:02:35.9   13.8   *                0.               0.   none                
 128   1268.   1245.   12:59:51.94   27:57:40.9   13.8   *                0.               0.   none                
 129    273.    867.   12:59:00.91   27:53:23.2  13.82   *                0.               0.   none                
 130    442.    749.   12:59:09.60   27:52:03.0  13.83   E      RB     6916.    M02     3706.   IC3960A,RB223   double #34
 131   1900.   1522.   13:00:24.39   28:00:49.2  13.84   *                0.               0.   none                
 132   1323.    370.   12:59:54.79   27:47:45.3  13.85   E      D80    8251.    M02     3092.   D85                 
 133   2419.   1700.   13:00:51.06   28:02:49.8  13.84   G             6459.    B95     2423.   none            double
 134    974.    528.   12:59:36.90   27:49:32.9  13.89   E      D80    6231.    CD      3313.   D86                 
 135    158.    378.   12:58:55.08   27:47:50.2  13.89   *                0.               0.   none                
 136   2493.    615.   13:00:54.78   27:50:31.1   13.9   S0     RB     7082.    M02     2385.   RB122                
 137    770.    235.   12:59:26.46   27:46:13.4   13.9   *                0.               0.   none                
 138    737.   1133.   12:59:24.69   27:56:24.6  13.91   *                0.               0.   none                
 139   1786.    475.   13:00:18.53   27:48:56.6  13.85   G             5360.    M02     2783.   none            double #172   
 140    649.   1844.   12:59:20.11   28:04:28.5  13.93   S0     RB     7195.    M01     3554.   RB271               
 141   1783.   1678.   13:00:18.39   28:02:35.5  13.93   *                0.               0.   none                
 142   1666.   1534.   13:00:12.38   28:00:57.5  13.95   *                0.               0.   none                
 143   2074.    521.   13:00:33.29   27:49:27.7  13.95   S0     D80    8183.    M02     2603.   D83                 
 144    967.   1368.   12:59:36.49   27:59:04.6  13.95   *                0.               0.   none                
 145    440.   1667.   12:59:09.39   28:02:27.9  13.97   E      RB     7232.    S04     3707.   RB226               
 146    942.    729.   12:59:35.24   27:51:49.7    14.   S0     RB     6274.    C01     3339.   RB031               
 147   1453.     27.   13:00:01.46   27:43:51.8  13.87   G             8041.    M02     3012.   none                
 148   1024.    679.   12:59:39.45   27:51:15.7  13.37   G             3834.    B95     3275.   none            double
 149   1115.    750.   12:59:44.11   27:52:04.0  14.07   E      RB     6196.    CD      3205.   RB047               
 150    149.    369.   12:58:54.62   27:47:44.0  14.07   S0     RB     6448.    B95     3925.   RB210               
 151    672.   1310.   12:59:21.34   27:58:25.0  14.07   S0     D80    6158.    M02     3534.   D158,RB007        
 152     90.    488.   12:58:51.58   27:49:05.0  14.08   *                0.               0.   none                
 153    756.   1925.   12:59:25.61   28:05:23.7  14.08   *                0.               0.   none                
 154   2226.    895.   13:00:41.10   27:53:42.1  14.09   SBa    RB    18440.    B95     2531.   RB112               
 155   1258.   1839.   12:59:51.41   28:04:25.3  13.97   S0     RB     7457.    CD      3121.   RB059           double #205   
 156   1132.   1707.   12:59:44.94   28:02:55.4  14.12   *                0.               0.   none                
 157    991.    269.   12:59:37.78   27:46:36.6  13.33   G             6786.    M02     3298.   none                
 158   1248.    565.   12:59:50.94   27:49:58.1  14.14   S0     RB     7895.    M02     3126.   RB060               
 159    447.   1343.   12:59:09.79   27:58:47.3  14.17   *                0.               0.   none                
 160   1978.   1665.   13:00:28.40   28:02:26.5  14.21   *                0.               0.   none                
 161    337.   1787.   12:59:04.09   28:03:49.4  14.25   *                0.               0.   none                
 162    348.   1717.   12:59:04.66   28:03:01.8  14.25   G             5071.    M02     3780.   RB263               
 163    245.   1105.   12:58:59.45   27:56:05.1  14.28   G             5766.    S04     3855.   RB001               
 164   1487.   1716.   13:00:03.18   28:03:01.5  14.28   *                0.               0.   none                
 165   1077.    703.   12:59:42.17   27:51:32.0  14.33   S0     RB    16910.    B95     3225.   RB039               
 166    786.    313.   12:59:27.27   27:47:06.5  14.35   S0     RB     6618.    CD      3463.   RB231               
 167    650.   1336.   12:59:20.21   27:58:42.7  14.35   *                0.               0.   none                
 168   1377.   1794.   12:59:57.53   28:03:54.6  14.38   SB0    RB     5866.    M02     3058.   RB066               
 169   1640.   1796.   13:00:11.04   28:03:55.9  14.39   dE     NED    7387.    CD      2879.   none                
 170   1689.    748.   13:00:13.55   27:52:02.5   14.1   S0     RB     7451.    CD      2852.   RB090               
 171   2517.    665.   13:00:56.02   27:51:05.1  14.43   *                0.               0.   none                
 172    521.    662.   12:59:13.66   27:51:03.9  14.45   *                0.               0.   none                
 173    554.    956.   12:59:15.32   27:54:24.0  14.48   *                0.               0.   none                
 174    387.    247.   12:59:06.83   27:46:21.3  14.49   G             6296.    M01     3750.   none                
 175    187.    509.   12:58:56.55   27:49:19.4  14.49   G             8535.    B95     3895.   RB213               
 176   1614.   1096.   13:00:09.71   27:55:59.4   14.5   *                0.               0.   none                
 177   2308.    580.   13:00:45.29   27:50:07.6  14.51   S0     RB     8765.    CD      2478.   RB118               
 178    748.   1104.   12:59:25.26   27:56:04.9  14.51   E      RB     7604.    B95     3486.   RB011                
 179   2421.     92.   13:00:51.05   27:44:35.2  14.51   S0     C93    8132.    M02     2421.   none                
 180   1846.    913.   13:00:21.61   27:53:54.7  14.51   S0     RB     4890.    CD      2736.   RB095               
 181   1384.     64.   12:59:57.93   27:44:17.1  14.54   *                0.               0.   none                
 182   1375.   1094.   12:59:57.44   27:55:58.1  14.54   G               NA             3061.   none            double
 183   1525.   1326.   13:00:05.14   27:58:36.0  14.56   G             7792.    CD      2964.   none                
 184    895.   1495.   12:59:32.78   28:00:31.1  14.57   *                0.              0.    none                
 185    995.   1455.   12:59:37.92   28:00:03.9  14.57   E      RB     4924.    B95     3292.   RB037               
 186    502.   1666.   12:59:12.58   28:02:27.2  14.58   *                0.               0.   none                
 187    298.    373.   12:59:02.26   27:47:46.9   14.6   *                0.               0.   none                
 188   1537.   1686.   13:00:05.75   28:02:41.1   14.6   *                0.               0.   none                
 189     48.    979.   12:58:49.35   27:54:39.1  14.61   G            47230.    B95     3993.   none                
 190   1625.   1235.   13:00:10.27   27:57:34.0  14.61   G            26236.    B95     2895.   none                
 191   1506.   1927.   13:00:04.15   28:05:25.1  14.62   *                0.               0.   none                
 192   1777.    479.   13:00:18.06   27:48:59.3  14.64   G             5360.    M02     2783.   none            double #139
 193   1791.   1499.   13:00:18.80   28:00:33.6  14.66   E             6202.    CD      2777.   none                
 194    481.   1499.   12:59:11.52   28:00:33.5  14.66   E      RB     6942.    CD      3681.   RB267               
 195   1817.    623.   13:00:20.12   27:50:37.3  14.66   G             7795.    M01     2753.   none                
 196   1286.    921.   12:59:52.88   27:54:00.4  14.66   *                0.               0.   none                
 197   1949.   1785.   13:00:26.92   28:03:48.2  14.67   G            24169.    B95     2667.   none                
 198   1716.   1899.   13:00:14.95   28:05:05.9  14.69   *                0.               0.   none                
 199   1409.   1455.   12:59:59.18   28:00:03.9   14.7   *                0.               0.   none                
 200   1255.   1711.   12:59:51.26   28:02:58.1   14.7   *                0.               0.   none                
 201    564.   1202.   12:59:15.81   27:57:11.5  14.72   *                0.               0.   none                
 202     86.    945.   12:58:51.31   27:54:16.0  14.73   G            47719.    B95     3966.   none  
 203   1626.    721.   13:00:10.32   27:51:44.2  14.73   G               NA                0.   none            double
 204    114.    976.   12:58:52.74   27:54:37.2  14.74   G               NA             3951.   none                
 205   1204.   1796.   12:59:48.64   28:03:56.0  14.75   S0     RB     7457.    CD      3121.   RB059           double #155
 206   2375.    770.   13:00:48.74   27:52:16.8  14.76   *                0.               0.   none                
 207    158.    526.   12:58:55.06   27:49:30.9  14.78   S0     NED   47310.    B95     3916.   none                
 208   2094.   1104.   13:00:34.34   27:56:04.5  14.81   G             8356     E02     2591.   none                
 209   1907.   1062.   13:00:24.74   27:55:36.1  14.81   E             7955.    CD      2692.   none                
 210    571.   1378.   12:59:16.15   27:59:11.3  14.82   G            47487.    M01     3615.   none                
 211    539.    898.   12:59:14.56   27:53:44.5  14.83   E      NED    6450.    CD      3645.   none                
 212    711.   1025.   12:59:23.37   27:55:11.1  14.84   E      NED    6824.    CD      3511.   none                
 213    431.    908.   12:59:09.01   27:53:51.2  14.84   G             7812.    CD      3719.   none                
 214    173.    800.   12:58:55.79   27:52:37.4  14.84   *                0.               0.   none                
 215   1766.    310.   13:00:17.50   27:47:04.3  14.84   G             7015.    M01     2800.   none                
 216    743.   1433.   12:59:24.98   27:59:48.8  14.85   E      NED    5507.    CD      3489.   none                
 217     73.    282.   12:58:50.74   27:46:44.7  14.85   G               NA                0.   none                
 218   2515.    913.   13:00:55.93   27:53:53.9  14.85   G             6056.    M01     2376.   RB123                
 219    956.   1519.   12:59:35.91   28:00:47.4  14.86   *                0.               0.   none                
 220    534.   1096.   12:59:14.28   27:55:59.3  14.87   *                0.               0.   none                
 221   2492.   1121.   13:00:54.77   27:56:15.5  14.89   G               NA             2386.   none                
 222   1899.   1835.   13:00:24.35   28:04:22.2   14.9   G               NA             2679.   none                
 223   1061.   1461.   12:59:41.31   28:00:08.0  14.91   *                0.               0.   none                
 224   1348.    107.   12:59:56.08   27:44:46.3  14.92   S0     D80    8893.    M01     3071.   D66                 
 225   2024.    324.   13:00:30.72   27:47:13.6  14.94   *                0.               0.   none      
 226     63.   1737.   12:58:50.02   28:03:15.1  14.94   G            45765.    B95     3982.   none                
 227    862.   1212.   12:59:31.10   27:57:18.4  14.95   E      NED      NA             3392.   none                
 228   1200.    644.   12:59:48.48   27:50:51.9  14.95   G            49784.    B95     3149.   none                
 229   1496.   1263.   13:00:03.65   27:57:53.1  14.95   dE     NED    5291.    CD      2985.   RB073               
 230   1727.   1820.   13:00:15.51   28:04:12.2  14.95   G               NA                0.   none                
 231   2225.   1689.   13:00:41.09   28:02:42.5  14.96   G             8826.    B95     2529.   none                
 232    876.    716.   12:59:31.86   27:51:40.8  14.97   G             4640.    CD      3383.   none                
 233   2356.   1648.   13:00:47.82   28:02:14.5  14.97   *                0.               0.   none                
 234   1442.   1161.   13:00:00.88   27:56:43.7    15.   E             6839.    M02     3017.   RB071               
 235   1237.    544.   12:59:50.38   27:49:43.8    15.   G             7974     M01     3122    none            double #511
 236    677.    765.   12:59:21.65   27:52:14.1    15.   *                0.               0.   none                
 237    772.   1486.   12:59:26.46   28:00:24.9  15.01   *                0.               0.   none                
 238    795.    860.   12:59:27.69   27:53:18.8  15.01   *                0.               0.   none                
 239   1230.    971.   12:59:50.00   27:54:34.4  15.01   E      NED      NA             3134.   none                
 240   1528.    755.   13:00:05.30   27:52:07.4  15.02   *                0.               0.   none                
 241   1306.   1294.   12:59:53.89   27:58:14.3  15.02   S      NED    6618.    E02     3098.   none                
 242   1444.   1569.   13:00:00.97   28:01:21.5  15.03   *                0.               0.   none                
 243   1125.    867.   12:59:44.62   27:53:23.7  15.04   S      NED    6847     E02     3196.   none                
 244   1463.    104.   13:00:01.97   27:44:44.3  15.06   G               NA             3005.   none                
 245    317.   1450.   12:59:03.10   28:00:00.0  15.06   *                0.               0.   none                
 246    279.    771.   12:59:01.23   27:52:17.8  15.07   *                0.               0.   none                
 247    344.    349.   12:59:04.62   27:47:30.6  15.08   G            25279.    B95     3788.   none                
 248   1716.   1909.   13:00:14.95   28:05:12.8  15.08   G               NA             2834.   none                
 249     50.    520.   12:58:49.52   27:49:26.7  15.08   G               NA                0.   none                
 250    639.   1310.   12:59:19.65   27:58:25.0  15.09   E             7140.    B95     3565.   none                
 251    776.    721.   12:59:26.73   27:51:44.2   15.1   *                0.      0.   none                
 252    320.   1218.   12:59:03.28   27:57:22.1  15.11   *                0.      0.   none                
 253     27.   1550.   12:58:48.19   28:01:07.8  15.12   G             7075     M01     4003.   none                
 254    549.   1267.   12:59:15.03   27:57:55.7  15.12   G               NA             3638.   none                
 255   2214.    647.   13:00:40.48   27:50:53.3  15.12   *                0.               0.   none                
 256   1413.   1136.   12:59:59.39   27:56:26.7  15.13   E      RB     6439.    B95     3034.   RB068                
 257   1350.   1167.   12:59:56.16   27:56:47.8  15.13   *                0.               0.   none                
 258    485.   1118.   12:59:11.76   27:56:14.2  15.14   G               NA                0.   none                
 259   2508.   1281.   13:00:55.60   27:58:04.4  15.15   *                0.               0.   none                
 260     76.   1429.   12:58:50.73   27:59:45.5  15.15   G             6715.     E02    3973.   none                
 261   2487.   1439.   13:00:54.54   27:59:52.0  15.16   G               NA             2388.   none                
 262   1457.     15.   13:00:01.67   27:43:43.7  15.16   G               NA             3011.   none            double              
 263   2479.   1747.   13:00:54.15   28:03:21.7  15.16   *                0.               0.   none                
 264   1022.    744.   12:59:39.34   27:51:59.9  15.17   *                0.               0.   none                
 265   1230.   1064.   12:59:50.00   27:55:37.7  15.17   S0     RB     9743.     M01    3133.   RB055            double              
 266    449.    855.   12:59:09.94   27:53:15.2  15.18   G            85466.     B95    3702.   none                
 267   1820.    838.   13:00:20.27   27:53:03.7  15.18   G               NA             2744.   none                
 268   2008.    236.   13:00:29.90   27:46:13.8   15.2   G               NA             2635.   none                
 269    608.   1931.   12:59:18.00   28:05:27.7   15.2   G            82317.     B95    3587.   none                
 270   1777.    314.   13:00:18.06   27:47:07.0   15.2   G               NA             2792.   none                
 271   1231.    988.   12:59:50.05   27:54:46.0  15.21   dE     GG     7195.     MG     3131.   none                
 272    113.    197.   12:58:52.80   27:45:46.9  15.21   G               NA                0.   none                
 273    484.    482.   12:59:11.78   27:49:01.3  15.24   G               NA             3679.   none                
 274   1629.    467.   13:00:10.48   27:48:51.3  15.24   *                0.               0.   none                
 275   1686.   1732.   13:00:13.40   28:03:12.3  15.24   G             8135.     CD     2856.   none                
 276    153.   1282.   12:58:54.70   27:58:05.5  15.24   G               NA             3920.   none                
 277   2120.   1478.   13:00:35.69   28:00:19.0  15.25   G               NA                0.   none                
 278    265.    168.   12:59:00.59   27:45:27.4  15.25   G               NA             3843.   none                
 279   1051.    803.   12:59:40.83   27:52:40.1  15.25   G            53573.     M01    3244.   none                
 280   2114.   1147.   13:00:35.37   27:56:33.7  15.25   dE     GG     6925.     M01    2585.   none                
 281   1784.   1431.   13:00:18.44   27:59:47.3  15.25   *                0.               0.   none                
 282    699.    366.   12:59:22.81   27:47:42.5  15.26   *                0.               0.   none                
 283    911.    770.   12:59:33.65   27:52:17.6  15.26   *                0.               0.   none                
 284   1011.    772.   12:59:38.78   27:52:19.0  15.27   G            53206.     B95    3284.   none                
 285    128.   1805.   12:58:53.35   28:04:01.5  15.27   G               NA             3937.   none                
 286   1901.     68.   13:00:24.41   27:44:19.5  15.28   *                0.               0.   none                
 287   1941.    805.   13:00:26.48   27:52:41.1  15.28   *                0.               0.   none                
 288     23.    607.   12:58:48.13   27:50:25.9  15.29   G            47509.     B95    4005.   none                
 289    975.   1548.   12:59:36.89   28:01:07.2   15.3   G             7293.     CD     3312.   none      AGN               
 290   2071.    412.   13:00:33.13   27:48:13.5   15.3   G               NA             2606.   none            double              
 291   1413.    296.   12:59:59.41   27:46:55.0  15.31   *                0.               0.   none                
 292   2545.    888.   13:00:57.47   27:53:36.9  15.31   G               NA                0.   none                
 293    271.     44.   12:59:00.91   27:44:03.0  15.32   *                0.               0.   none                
 294   1313.    656.   12:59:54.27   27:51:00.0  15.33   G            58579.     A00    3095.   none                
 295    888.   1888.   12:59:32.39   28:04:58.6  15.33   G               NA                0.   none            contaminated
 296    181.    965.   12:58:56.18   27:54:29.8  15.34   G               NA             3899.   none                
 297    393.   1194.   12:59:07.03   27:57:05.9  15.35   G               NA                0.   none                
 298   1334.   1917.   12:59:55.31   28:05:18.4  15.35   *                0.               0.   none                
 299    493.   1042.   12:59:12.18   27:55:22.5  15.36   G               NA                0.   none    radio               
 300   1643.    260.   13:00:11.20   27:46:30.4  15.36   G            69204.     B94    2878.   none                
 301   1130.     60.   12:59:44.92   27:44:14.4  15.38   G             5959.     E02    3192.   none            double
 302    640.   1282.   12:59:19.70   27:58:06.0  15.38   E     NED       NA             3567.   none                
 303    455.   1013.   12:59:10.23   27:55:02.7  15.38   *                0.               0.   none                
 304   1013.   1119.   12:59:38.86   27:56:15.2  15.38   *                0.               0.   none                
 305     52.     68.   12:58:49.69   27:44:19.0  15.39   *                0.               0.   none                
 306   1521.     55.   13:00:04.95   27:44:10.9  15.39   G               NA                0.   none                
 307    625.   1812.   12:59:18.88   28:04:06.7  15.39   G               NA                0.   none                
 308   1168.   1408.   12:59:46.80   27:59:31.9  15.41   E     NED     8360.     CD     3166.   none                
 309    675.   1404.   12:59:21.49   27:59:29.0  15.41   *                0.               0.   none                
 310   1580.    251.   13:00:07.97   27:46:24.3  15.41   G             8664.     CD     2923.   none                
 311   2292.   1147.   13:00:44.51   27:56:33.5  15.41   G            73599.     M01    2490.   none                
 312   1229.   1037.   12:59:49.95   27:55:19.4  15.41   G            53243      A00    3137.   none            double              
 313   1779.   1762.   13:00:18.18   28:03:32.7  15.42   G             9873      E02    2787.   none                
 314    314.   1317.   12:59:02.96   27:58:29.5  15.42   dE    GG      5481      MG     3806.   none                
 315   1217.    150.   12:59:49.37   27:45:15.6  15.42   G               NA                0.   none                
 316    361.   1270.   12:59:05.38   27:57:57.6  15.42   *                0.               0.   none                
 317   2448.    419.   13:00:52.46   27:48:17.8  15.43   G             6966.     CD     2411.   none                
 318   2421.    546.   13:00:51.08   27:49:44.3  15.43   G               NA                0.   none                
 319    103.   1838.   12:58:52.06   28:04:23.9  15.43   G            60498.     M01    3953.   none                
 320   1773.   1867.   13:00:17.88   28:04:44.1  15.44   G            81697.     B95    2790.   none                
 321    845.   1560.   12:59:30.21   28:01:15.3  15.45   G             7166.     B95    3406.   none                
 322    172.    961.   12:58:55.72   27:54:27.0  15.45   G               NA             3897.   none                
 323    767.   1338.   12:59:26.22   27:58:44.1  15.47   *                0.               0.   none                
 324   2092.   1734.   13:00:34.26   28:03:13.3  15.47   G               NA             2593.   none                
 325    682.    146.   12:59:21.96   27:45:12.7  15.48   G               NA                0.   none                
 326    534.    837.   12:59:14.31   27:53:03.0  15.48   *                0.               0.   none                
 327   1748.   1237.   13:00:16.59   27:57:35.3  15.49   *                0.               0.   none                
 328   1926.    914.   13:00:25.71   27:53:55.3  15.49   G               NA                0.   none                
 329    646.   1512.   12:59:19.99   28:00:42.5  15.49   *                0.               0.   none                
 330   1302.    111.   12:59:53.72   27:44:49.1   15.5   *                0.               0.   none                
 331    979.   1303.   12:59:37.11   27:58:20.4   15.5   G                0.            3308.   none                
 332    241.    926.   12:58:59.26   27:54:03.3   15.5   G               NA             3859.   none                
 333     62.    493.   12:58:50.14   27:49:08.3   15.5   G            35268.     B95    3980.   none                
 334   2255.   1926.   13:00:42.65   28:05:23.8  15.51   G               NA                0.   none                
 335   1202.   1358.   12:59:48.55   27:58:57.9  15.52   dE    GG      5306.     M01    3146.   none                
 336    246.   1092.   12:58:59.50   27:55:56.3  15.52   G               NA             3826.   none                
 337    331.   1163.   12:59:03.85   27:56:44.7  15.53   G            74738.     M01    3793.   none                
 338   2261.   1711.   13:00:42.95   28:02:57.5  15.53   G            67273.     M01    2508.   none                
 339   2184.   1502.   13:00:38.98   28:00:35.3  15.53   G               NA             2550.   none                
 340   2135.   1084.   13:00:36.44   27:55:50.8  15.54   dE    GG      5906.     M01    2571.   none                
 341   2192.    904.   13:00:39.36   27:53:48.2  15.54   G               NA                0.   none                
 342   2356.    700.   13:00:47.76   27:51:29.2  15.55   *                0.               0.   none                
 343   1618.   1222.   13:00:09.91   27:57:25.2  15.55   *                0.               0.   none                
 344    344.    609.   12:59:04.59   27:50:27.6  15.56   G               NA             3785.   none                
 345   1050.   1197.   12:59:40.76   27:57:08.3  15.57   G             7135      M01    3215.   none                
 346    523.   1642.   12:59:13.66   28:02:10.9  15.57   *                0.               0.   none                
 347   1257.    134.   12:59:51.42   27:45:04.7  15.57   G               NA                0.   none                
 348    777.    529.   12:59:26.79   27:49:33.5  15.59   *                0.               0.   none                
 349   1842.    790.   13:00:21.40   27:52:31.0  15.59   *                0.               0.   none                
 350   2121.   1583.   13:00:35.75   28:01:30.5   15.6   *                0.               0.   none                
 351   2308.   1782.   13:00:45.36   28:03:45.7  15.61   G               NA                0.   none                
 352    183.    411.   12:58:56.36   27:48:12.7  15.62   G             7864.     CD     3898.   none                
 353    574.    243.   12:59:16.41   27:46:18.7  15.63   G             6315.     B95    3616.   none                
 354    879.   1034.   12:59:31.99   27:55:17.3  15.63   dE    GG      6815.     B95    3376.   none                
 355   1467.    335.   13:00:02.17   27:47:21.5  15.63   *                0.               0.   none                
 356    379.    528.   12:59:06.39   27:49:32.5  15.63   G               NA             3756.   none                
 357   1655.   1381.   13:00:11.81   27:59:13.4  15.64   *                0.               0.   none                
 358      9.    932.   12:58:47.36   27:54:07.1  15.64   G               NA             4016.   none                
 359   1366.    742.   12:59:56.99   27:51:58.6  15.65   G               NA                0.   none                
 360    264.    221.   12:59:00.53   27:46:03.4  15.65   S     NED    68623.     M01    3845.   none                
 361   1971.   1819.   13:00:28.05   28:04:11.3  15.66   G               NA             2653.   none                
 362    979.    764.   12:59:37.14   27:52:13.5  15.66   G             6189.     CD     3311.   none                
 363    212.   1381.   12:58:57.72   27:59:13.0  15.66   G               NA                0.   none                
 364    979.    177.   12:59:37.17   27:45:34.0  15.67   G               NA                0.   none                
 365   1481.   1572.   13:00:02.87   28:01:23.5  15.67   G            60023.     B95    2991.   none                
 366    367.     99.   12:59:05.82   27:44:40.5  15.67   G               NA             3770.   none                
 367    936.   1661.   12:59:34.87   28:02:24.1  15.68   *                0.               0.   none                
 368   2150.    967.   13:00:37.21   27:54:31.2  15.68   G               NA                0.   none                
 369   1534.   1062.   13:00:05.60   27:55:36.3  15.68   G            13272.     CD     2952.   none                
 370   1339.   1015.   12:59:55.60   27:55:04.4  15.68   G             6677.     CD     3080.   none                
 371   1186.    595.   12:59:47.76   27:50:18.5  15.69   G               NA                0.   none                
 372   1442.   1404.   13:00:00.87   27:59:29.1  15.71   dE    GG      7465.     M01    3018.   none                
 373   1681.   1926.   13:00:13.15   28:05:24.3  15.71   G               NA             2860.   none                
 374   1990.   1360.   13:00:29.01   27:58:58.8  15.71   *                0.               0.   none                
 375    559.   1693.   12:59:15.50   28:02:45.7  15.72   G               NA             3630.   none                
 376   2551.    652.   13:00:57.76   27:50:56.2  15.72   G               NA                0.   none                
 377   1562.   1085.   13:00:07.04   27:55:52.0  15.72   G             7726.     CD     2931.   none                
 378    730.   1481.   12:59:24.31   28:00:21.5  15.72   G               NA                0.   none                
 379   1873.   1307.   13:00:23.00   27:58:22.9  15.72   *                0.               0.   none                
 380   2138.    961.   13:00:36.59   27:54:27.1  15.73   G               NA             2570.   none                
 381    368.   1826.   12:59:05.68   28:04:16.0  15.73   S0    NED    27066.     B95    3768.   none                
 382   1044.    221.   12:59:40.50   27:46:03.9  15.73   *                0.               0.   none                
 383   2226.    603.   13:00:41.09   27:50:23.3  15.74   G                0.               0.   none            contaminated
 384   1266.   1370.   12:59:51.84   27:59:06.0  15.74   G               NA             3110.   none                
 385    769.    693.   12:59:26.37   27:51:25.1  15.75   G             5007.     M01    3473.   none                
 386   2129.   1531.   13:00:36.16   28:00:55.1  15.77   G               NA             2577.   none                
 387   1587.   1211.   13:00:08.32   27:57:17.7  15.77   dE    GG      6206.     MG     2917.   none                
 388   2078.   1400.   13:00:33.53   27:59:26.0  15.77   G               NA                0.   none                
 389   2166.   1394.   13:00:38.05   27:59:21.8  15.77   G            50223.     B95    2555.   none                
 390   1158.    452.   12:59:46.33   27:48:41.2  15.77   G               NA             3174.   none                
 391   1934.   1291.   13:00:26.13   27:58:11.9  15.78   G               NA                0.   none                
 392   1569.   1228.   13:00:07.40   27:57:29.3  15.79   S     NED     6267.     CD     2929.   none                
 393    480.   1348.   12:59:11.48   27:58:50.8  15.79   *                0.               0.   none                
 394   1416.    636.   12:59:59.55   27:50:46.4  15.79   *                0.               0.   none                
 395    561.    847.   12:59:15.69   27:53:09.8   15.8   dE    GG      6516.     MG     3625.   none                
 396    840.    529.   12:59:30.02   27:49:33.5   15.8   G             8874.     M01    3411.   none                
 397   2325.   1422.   13:00:46.22   27:59:40.7   15.8   G            81873.     M01    2470.   none                
 398   2078.    933.   13:00:33.51   27:54:08.1   15.8   G               NA             2602.   none                
 399   1297.    324.   12:59:53.46   27:47:14.0   15.8   *                0.               0.   none                
 400   2060.    422.   13:00:32.57   27:48:20.3  15.82   G               NA             2606.   none            double      
 401    502.   1635.   12:59:12.58   28:02:06.1  15.82   G               NA             3668.   none                
 402   2234.   1527.   13:00:41.55   28:00:52.3  15.83   *                0.               0.   none                
 403    798.   1743.   12:59:27.78   28:03:19.8  15.83   G            82309.     B95    3447.   none                
 404    811.   1550.   12:59:28.46   28:01:08.5  15.83   dE    GG      5942.     MG     3438.   none                
 405   2210.    528.   13:00:40.27   27:49:32.3  15.83   G               NA             2537.   none                
 406   1504.   1770.   13:00:04.05   28:03:38.2  15.84   G               NA                0.   none                
 407    940.   1105.   12:59:35.12   27:56:05.6  15.85   dE    GG      4193.     B95    3340.   none                
 408   1920.   1119.   13:00:25.41   27:56:14.9  15.85   G            73311.     B95    2683.   none                
 409   2310.   1841.   13:00:45.47   28:04:25.9  15.85   *                0.               0.   none                
 410   1821.    419.   13:00:20.32   27:48:18.5  15.85   G               NA             2749.   none                
 411    674.    916.   12:59:21.48   27:53:56.9  15.86   *                0.               0.   none                
 412   1932.   1497.   13:00:26.04   28:00:32.2  15.86   G             5528.     MG     2676.   none                
 413    748.   1373.   12:59:25.24   27:59:08.0  15.86   *                0.               0.   none                
 414    540.    449.   12:59:14.65   27:48:38.9  15.87   *                0.               0.   none                
 415    303.   1482.   12:59:02.38   28:00:21.8  15.87   G             7974.     M01    3811.   none                
 416    548.    670.   12:59:15.04   27:51:09.3  15.87   *                0.               0.   none                
 417     77.   1489.   12:58:50.77   28:00:26.3  15.88   G             7375.     M01    3969.   none                
 418   1576.   1012.   13:00:07.76   27:55:02.3  15.88   G               NA                0.   none              
 419   1001.    679.   12:59:38.27   27:51:15.7  15.89   G               NA                0.   none                
 420    118.    848.   12:58:52.96   27:53:10.0  15.89   G            32228.     M01    3946.   none                
 421   1546.    511.   13:00:06.22   27:49:21.3  15.89   G               NA                0.   none                
 422    800.    587.   12:59:27.97   27:50:13.0  15.89   G            69256.     B05    3449.   none                
 423   1985.   1184.   13:00:28.75   27:56:59.1   15.9   *                0.               0.   none                
 424   2212.    347.   13:00:40.36   27:47:29.1  15.92   *                0.               0.   none                
 425    580.   1357.   12:59:16.62   27:58:57.0  15.92   G             7195.     M01    3602.   none                
 426   1862.    975.   13:00:22.43   27:54:36.9  15.92   *                0.               0.   none                
 427    955.    953.   12:59:35.89   27:54:22.2  15.93   G             9054.     M01    3325.   none                
 428   2409.    448.   13:00:50.46   27:48:37.6  15.93   G               NA             2644.   none                
 429   1843.    470.   13:00:21.45   27:48:53.2  15.93   G               NA             2738.   none                
 430    824.    428.   12:59:29.21   27:48:24.8  15.95   G             6710.     B95    3425.   none                
 431    911.    408.   12:59:33.67   27:48:11.2  15.95   G               NA             3356.   none                
 432   1165.   1451.   12:59:46.65   28:00:01.2  15.97   G               NA             3171.   none                
 433   2272.   1328.   13:00:43.49   27:58:36.7  15.98   G               NA             2504.   none                
 434    634.     33.   12:59:19.51   27:43:55.8  15.99   G            11392.     M01    3571.   none                
 435   1196.    936.   12:59:48.26   27:54:10.6    16.   G            82383      A00    3150.   none                
 436    492.   1227.   12:59:12.11   27:57:28.4  16.02   G               NA                0.   none                
 437   1576.   1479.   13:00:07.75   28:00:20.1  16.02   G               NA                0.   none                
 438   1633.   1541.   13:00:10.68   28:01:02.3  16.02   *                0.               0.   none                
 439   1173.   1468.   12:59:47.06   28:00:12.7  16.02   *                0.               0.   none                
 440    411.   1802.   12:59:07.89   28:03:59.7  16.02   *                0.               0.   none                
 441     30.   1910.   12:58:48.30   28:05:12.8  16.03   G               NA                0.   none                
 442    247.   1416.   12:58:59.51   27:59:36.8  16.03   dE    GG      6184.     MG     3856.   none                
 443   2022.   1812.   13:00:30.67   28:04:06.5  16.03   G               NA                0.   none                
 444    931.    837.   12:59:34.67   27:53:03.2  16.04   *                0.               0.   none                
 445    558.    917.   12:59:15.53   27:53:57.5  16.04   dE    GG      5219.     MG     3629.   none                
 446    316.     14.   12:59:03.22   27:43:42.6  16.04   G               NA             3842.   none                
 447   2273.    876.   13:00:43.51   27:53:29.1  16.04   *                0.               0.   none                
 448    179.   1100.   12:58:56.06   27:56:01.6  16.06   *                0.               0.   none                
 449   1208.   1201.   12:59:48.87   27:57:11.0  16.07   G               NA                0.   none                
 450    990.    909.   12:59:37.69   27:53:52.2  16.08   *                0.               0.   none                
 451   2182.    834.   13:00:38.84   27:53:00.6  16.09   G               NA                0.   none                
 452    489.     46.   12:59:12.08   27:44:04.5  16.09   G            62327.     M01    3676.   none                
 453    260.    493.   12:59:00.29   27:49:08.6  16.09   G               NA             3849.   none                
 454   2549.    191.   13:00:57.62   27:45:42.4   16.1   G               NA             2364.   none                
 455   1158.    108.   12:59:46.35   27:44:47.0   16.1   G             9743.     M01    3176.   none                
 456   2260.    909.   13:00:42.85   27:53:51.6   16.1   *                0.               0.   none                
 457    209.   1499.   12:58:57.55   28:00:33.3   16.1   G               NA             3883.   none                
 458   2256.    418.   13:00:42.62   27:48:17.4  16.11   G               NA                0.   none                
 459    769.   1389.   12:59:26.32   27:59:18.9  16.11   G           114221.     M01    3474.   none                
 460    126.   1009.   12:58:53.35   27:54:59.6  16.11   G               NA             3951.   none                
 461   2299.    874.   13:00:44.85   27:53:27.7  16.11   *                0.               0.   none                
 462   1631.    550.   13:00:10.58   27:49:47.8  16.12   *                0.               0.   none                
 463   1158.    742.   12:59:46.32   27:51:58.6  16.12   *                0.               0.   none                
 464    256.     25.   12:59:00.15   27:43:50.0  16.13   G               NA                0.   none                
 465   1072.    839.   12:59:41.90   27:53:04.6  16.13   G               NA             3230.   none                
 466    132.   1604.   12:58:53.58   28:01:44.6  16.14   *                0.               0.   none                
 467    763.   1909.   12:59:25.97   28:05:12.8  16.14   *                0.               0.   none                
 468   2137.   1246.   13:00:36.55   27:57:41.1  16.14   G               NA                0.   none                
 469   1163.   1838.   12:59:46.53   28:04:24.6  16.15   *                0.               0.   none                
 470   1131.   1077.   12:59:44.92   27:55:46.6  16.15   *                0.               0.   none                
 471   2358.   1456.   13:00:47.91   28:00:03.8  16.15   G               NA             2448.   none                
 472   1474.   1198.   13:00:02.52   27:57:08.9  16.15   G               NA             3030.   none                
 473   1378.    706.   12:59:57.60   27:51:34.0  16.16   G               NA                0.   none                
 474    756.   1881.   12:59:25.61   28:04:53.7  16.17   G               NA             3482.   none                
 475     70.   1503.   12:58:50.41   28:00:35.8  16.18   G               NA             3978.   none                
 476    379.   1950.   12:59:06.23   28:05:40.4  16.19   G            47543.     M01    3753.   none                
 477   1556.    204.   13:00:06.74   27:45:52.3  16.19   *                0.               0.   none                
 478   1766.   1384.   13:00:17.51   27:59:15.4   16.2   dE    GG      6136.     B95    2799.   none                
 479   1156.    553.   12:59:46.23   27:49:49.9   16.2   *                0.               0.   none                
 480    251.   1442.   12:58:59.71   27:59:54.5   16.2   G               NA                0.   none                
 481   2286.    701.   13:00:44.17   27:51:29.9   16.2   G               NA             2494.   none                
 482   1584.    326.   13:00:08.17   27:47:15.3  16.21   *                0.               0.   none                
 483   1864.   1266.   13:00:22.54   27:57:55.0  16.21   G             5216.     M01    2718.   none                
 484   1509.   1656.   13:00:04.31   28:02:20.6  16.21   G               NA                0.   none                
 485    718.   1770.   12:59:23.67   28:03:38.2  16.22   G               NA             3505.   none                
 486    493.    470.   12:59:12.24   27:48:53.1  16.22   G               NA             3673.   none                
 487    894.   1897.   12:59:32.70   28:05:04.7  16.23   G               NA             3318.   none            contaminated
 488   1836.    201.   13:00:21.08   27:45:50.1  16.23   G               NA                0.   none                
 489   2499.   1402.   13:00:55.15   27:59:26.8  16.24   G               NA             2382.   none                
 490   1930.    558.   13:00:25.91   27:49:53.0  16.24   G               NA                0.   none                
 491   2195.   1136.   13:00:39.53   27:56:26.2  16.25   G               NA                0.   none                
 492   1412.    385.   12:59:59.35   27:47:55.5  16.25   G               NA             3037.   none                
 493    413.    449.   12:59:08.14   27:48:38.8  16.25   G               NA             3731.   none                
 494    597.   1159.   12:59:17.51   27:56:42.2  16.25   *                0.               0.   none                
 495    302.   1186.   12:59:02.36   27:57:00.3  16.26   G               NA             3815.   none                
 496    552.    999.   12:59:15.21   27:54:53.3  16.27   *                0.               0.   none                
 497   1345.    498.   12:59:55.92   27:49:12.5  16.28   G               NA             3079.   none                
 498   1975.    101.   13:00:28.20   27:44:41.9  16.28   *                0.               0.   none                
 499    358.    374.   12:59:05.33   27:47:47.7  16.29   G               NA             3777.   none                
 500    261.    105.   12:59:00.39   27:44:44.5  16.29   *                0.               0.   none                
 501   2072.   1343.   13:00:33.22   27:58:47.2  16.29   G               NA             2605.   none                
 502    982.    168.   12:59:37.33   27:45:27.8  16.29   G               NA             3307.   none                
 503    925.    516.   12:59:34.38   27:49:24.7  16.29   G               NA                0.   none                
 504   1687.    406.   13:00:13.45   27:48:09.7   16.3   *                0.               0.   none                
 505   1103.     57.   12:59:43.53   27:44:12.3  16.32   G             5959.     E02    3192.   none                
 506    147.   1633.   12:58:54.35   28:02:04.4  16.33   *                0.               0.   none                
 507    837.    983.   12:59:29.84   27:54:42.5  16.33   *                0.               0.   none                
 508     30.   1260.   12:58:48.39   27:57:50.4  16.33   G               NA             3999.   none                
 509    280.   1124.   12:59:01.24   27:56:18.1  16.33   G            74738.            3793.   none                
 510   1036.   1065.   12:59:40.04   27:55:38.4  16.33   G               NA                0.   none                
 511   1273.    567.   12:59:52.22   27:49:59.4  16.33   G               NA                0.   none            double #235  
 512   1646.    974.   13:00:11.35   27:54:36.4  16.34   G               NA             2877.   none                
 513   1309.    328.   12:59:54.08   27:47:16.8  16.34   G               NA                0.   none                
 514   1959.    891.   13:00:27.41   27:53:39.6  16.34   G               NA                0.   none                
 515    469.    550.   12:59:11.00   27:49:47.6  16.34   *                0.               0.   none                
 516   1259.    934.   12:59:51.49   27:54:09.3  16.35   *                0.               0.   none                
 517    385.   1843.   12:59:06.55   28:04:27.6  16.36   *                0.               0.   none                
 518   2206.   1469.   13:00:40.11   28:00:12.8  16.37   G               NA                0.   5C 04.111               
 519   1018.   1646.   12:59:39.09   28:02:13.9  16.37   *                0.               0.   none                
 520    607.   1779.   12:59:17.96   28:03:44.2  16.38   *                0.               0.   none                
 521   1706.    458.   13:00:14.42   27:48:45.1  16.38   G               NA                0.   none                
 522   1479.   1798.   13:00:02.77   28:03:57.3  16.39   *                0.               0.   none                
 523    302.    471.   12:59:02.45   27:48:53.6  16.39   G               NA                0.   none                
 524    520.    790.   12:59:13.59   27:52:31.0   16.4   *                0.               0.   none                
 525   1954.   1071.   13:00:27.16   27:55:42.2   16.4   G               NA             2665.   none                
 526   2491.    773.   13:00:54.69   27:52:18.7   16.4   *                0.               0.   none                
 527   1199.   1643.   12:59:48.39   28:02:11.9   16.4   G               NA                0.   none                
 528   2287.   1764.   13:00:44.28   28:03:33.5  16.41   G               NA                0.   none                
 529    931.   1673.   12:59:34.62   28:02:32.2  16.41   *                0.               0.   none                
 530   1848.    631.   13:00:21.71   27:50:42.8  16.41   G               NA             2735.   none                
 531    211.   1539.   12:58:57.65   28:01:00.5  16.42   G               NA                0.   none                
 532   1892.    123.   13:00:23.95   27:44:56.9  16.42   G               NA             2698.   none                
 533   1178.    776.   12:59:47.34   27:52:21.7  16.44   G               NA                0.   none                
 534     89.   1651.   12:58:51.36   28:02:16.6  16.45   G               NA             3963.   none                
 535    761.   1569.   12:59:25.89   28:01:21.4  16.45   *                0.               0.   none                
 536    837.     33.   12:59:29.91   27:43:55.9  16.46   *                0.               0.   none                
 537    666.   1668.   12:59:21.00   28:02:28.7  16.46   *                0.               0.   none                
 538    318.   1376.   12:59:03.16   27:59:09.7  16.46   G               NA             3804.   none                
 539    678.    490.   12:59:21.72   27:49:06.9  16.46   G               NA             3531.   none                
 540   1041.    408.   12:59:40.34   27:48:11.2  16.47   G               NA             3257.   none                
 541   1438.    723.   13:00:00.68   27:51:45.6  16.47   G            55012.     M01    3021.   none                
 542   1024.   1811.   12:59:39.39   28:04:06.2  16.48   *                0.               0.   none                
 543    273.    778.   12:59:00.92   27:52:22.6   16.5   G               NA             3835.   none                
 544    964.   1671.   12:59:36.31   28:02:30.9   16.5   G               NA             3217.   none                
 545    625.   1855.   12:59:18.88   28:04:36.0  16.51   *                0.               0.   none                
 546    322.   1325.   12:59:03.37   27:58:35.0  16.51   *                0.               0.   none                
 547   1871.    645.   13:00:22.89   27:50:52.3  16.53   G               NA             2716.   none                
 548    921.    838.   12:59:34.16   27:53:03.9  16.54   *                0.               0.   none                
 549    313.    515.   12:59:03.01   27:49:23.6  16.56   G               NA             3808.   none                
 550    361.    652.   12:59:05.45   27:50:56.9  16.56   G            20074.     CD     3772.   none                
 551    722.    907.   12:59:23.94   27:53:50.8  16.57   S0    NED    18388.     B95    3501.   none                
 552   2103.    561.   13:00:34.78   27:49:54.9  16.57   G            49556.     M01    2587.   none                
 553   1810.   1851.   13:00:19.78   28:04:33.2  16.57   G               NA                0.   none                
 554   1872.    291.   13:00:22.93   27:46:51.3  16.57   G               NA             2713.   none                
 555    588.    609.   12:59:17.10   27:50:27.8  16.57   *                0.               0.   none                
 556   2284.    544.   13:00:44.06   27:49:43.1  16.58   *                0.               0.   none                
 557   1115.   1518.   12:59:44.08   28:00:46.8  16.58   E     NED     13211.     CD     3209.   none                
 558   2205.    728.   13:00:40.02   27:51:48.4  16.58   *                0.               0.   none                
 559     14.    976.   12:58:47.61   27:54:37.0  16.58   G               NA             4011.   none                
 560    330.    523.   12:59:03.88   27:49:29.1  16.59   G               NA             3797.   none                
 561    794.   1360.   12:59:27.60   27:58:59.1  16.59   G               NA                0.   none                
 562   2314.   1321.   13:00:45.64   27:58:31.9  16.59   *                0.               0.   none                
 563    550.    818.   12:59:15.13   27:52:50.1   16.6   *                0.               0.   none                
 564   1389.    685.   12:59:58.17   27:51:19.7   16.6   G               NA             3050.   none                
 565    548.   1876.   12:59:14.92   28:04:50.2   16.6   *                0.               0.   none                
 566    805.    720.   12:59:28.22   27:51:43.5   16.6   G               NA                0.   none                
 567   2136.   1455.   13:00:36.51   28:00:03.4  16.61   *                0.               0.   none                
 568   1602.    602.   13:00:09.09   27:50:23.2  16.61   G               NA             2911.   none                
 569    670.    771.   12:59:21.29   27:52:18.2  16.61   G            85471.      M01   3536.   none                
 570    595.   1212.   12:59:17.40   27:57:18.3  16.61   G            47607.      M01   3595.   none                
 571    397.   1669.   12:59:07.18   28:02:29.2  16.61   *                0.               0.   none                
 572   2263.   1692.   13:00:43.05   28:02:44.5  16.62   G               NA                0.   none                
 573   1414.    705.   12:59:59.45   27:51:33.4  16.62   G               NA             3033.   none                
 574   1462.    215.   13:00:01.92   27:45:59.8  16.63   G               NA                0.   none                
 575    487.   1440.   12:59:11.83   27:59:53.4  16.63   G               NA             3675.   none                
 576    954.    413.   12:59:35.88   27:48:14.6  16.65   G             6326.      M01   3324.   none                
 577   1335.   1727.   12:59:55.37   28:03:09.0  16.65   G               NA                0.   none                
 578   2258.   1736.   13:00:42.79   28:03:14.5  16.67   G             6775       M01   2511.   none                
 579    278.     98.   12:59:01.26   27:44:39.7  16.67   *                0.               0.   none                
 580     56.   1029.   12:58:49.76   27:55:13.2  16.67   G            18167.      M01   3987.   none                
 581   1150.   1250.   12:59:45.89   27:57:44.4   16.7   *                0.               0.   none                
 582    575.   1040.   12:59:16.39   27:55:21.2   16.7   G               NA             3613.   none                
 583   2526.   1655.   13:00:56.56   28:02:19.0  16.71   *                0.               0.   none                
 584    601.    494.   12:59:17.77   27:49:09.6  16.71   G               NA                0.   none                
 585   2402.    894.   13:00:50.13   27:53:41.2  16.72   G               NA             2430.   none                
 586    879.   1581.   12:59:31.95   28:01:29.6  16.72   *                0.               0.   none                
 587    441.   1868.   12:59:09.42   28:04:44.7  16.72   G               NA             3708.   none                
 588    824.   1585.   12:59:29.13   28:01:32.3  16.72   *                0.               0.   none                
 589   1569.   1445.   13:00:07.39   27:59:57.0  16.72   G               NA                0.   none                
 590    988.    779.   12:59:37.60   27:52:23.7  16.72   G               NA             3301.   none                
 591   2092.   1482.   13:00:34.25   28:00:21.8  16.73   G               NA                0.   none                
 592   2287.   1843.   13:00:44.29   28:04:27.3  16.75   G               NA             2492.   none                
 593   1990.    399.   13:00:28.98   27:48:04.7  16.76   G               NA                0.   none                
 594   2190.    745.   13:00:39.25   27:52:00.0  16.77   G               NA                0.   none                
 595    241.    847.   12:58:59.27   27:53:09.5  16.77   *                0.               0.   none                
 596    810.    264.   12:59:28.51   27:46:33.1  16.77   G               NA             3430.   none                
 597   1086.    636.   12:59:42.63   27:50:46.4  16.77   *                0.               0.   none                
 598    885.    666.   12:59:32.32   27:51:06.8  16.78   G             8184.    A00     3370.   none            double
 599   1284.    561.   12:59:52.79   27:49:55.4  16.78   *                0.               0.   none                
 600    588.   1385.   12:59:17.02   27:59:16.0  16.78   G               NA                0.   none                
 601    313.    156.   12:59:03.05   27:45:19.2  16.78   *                0.               0.   none                
 602   1225.    620.   12:59:49.76   27:50:35.5  16.78   G               NA                0.   none                
 603    579.    901.   12:59:16.61   27:53:46.6  16.79   G           115000.    B95     3606.   QSO                
 604    362.    726.   12:59:05.49   27:51:47.3  16.81   *                0.               0.   none                
 605    583.    895.   12:59:16.81   27:53:42.5  16.81   G               NA                0.   none                
 606   1371.    599.   12:59:57.25   27:50:21.2  16.81   G               NA                0.   none                
 607     33.    962.   12:58:48.59   27:54:27.5  16.83   G               NA                0.   none                
 608   1816.   1419.   13:00:20.08   27:59:39.2  16.83   G           111703.    M01     2755.   none                
 609   1034.   1732.   12:59:39.91   28:03:12.4  16.85   G               NA                0.   none                
 610   1711.   1587.   13:00:14.69   28:01:33.6  16.87   G               NA             2838.   none                
 611   1328.   1253.   12:59:55.02   27:57:46.4  16.87   *                0.               0.   none                
 612   1959.    248.   13:00:27.39   27:46:22.0  16.87   *                0.               0.   none                
 613   2311.   1145.   13:00:45.48   27:56:32.1  16.87   G               NA                0.   none                
 614   2051.   1669.   13:00:32.16   28:02:29.1  16.87   G               NA             2617.   none                
 615    719.     48.   12:59:23.86   27:44:06.1  16.87   G               NA                0.   none                
 616   1689.   1885.   13:00:13.56   28:04:56.4  16.87   G               NA                0.   none                
 617   1910.   1491.   13:00:24.91   28:00:28.1  16.88   *                0.               0.   none                
 618    826.   1144.   12:59:29.26   27:56:32.1  16.88   dE    GG      5613.      B95   3424.   none                
 619   1076.   1147.   12:59:42.09   27:56:34.2  16.89   G               NA             3229.   none                
 620   1769.    296.   13:00:17.65   27:46:54.8  16.89   G               NA             2792.   none            double 
 621   1037.    433.   12:59:40.13   27:48:28.2  16.89   G               NA                0.   none                
 622    379.    464.   12:59:06.40   27:48:49.0   16.9   G               NA                0.   none                
 623    978.   1343.   12:59:37.05   27:58:47.6  16.91   *                0.               0.   none                
 624   1550.   1895.   13:00:06.42   28:05:03.3  16.92   G               NA             2949.   none                
 625   2185.   1113.   13:00:39.01   27:56:10.5  16.92   *                0.               0.   none                
 626   2148.    939.   13:00:37.11   27:54:12.1  16.92   *                0.               0.   none                
 627   1158.    391.   12:59:46.33   27:47:59.7  16.92   G               NA                0.   none                
 628   2251.   1753.   13:00:42.43   28:03:26.1  16.93   G               NA             2518.   none                
 629   2356.   1586.   13:00:47.82   28:01:32.2  16.93   *                0.               0.   none                
 630   1632.   1402.   13:00:10.63   27:59:27.7  16.94   G            23078.     CD     2887.   none                
 631    776.   1632.   12:59:26.66   28:02:04.3  16.95   G               NA      0.     3469.   none double                
 632    799.   1014.   12:59:27.89   27:55:03.6  16.96   *                0.               0.   none                
 633    904.   1615.   12:59:33.23   28:01:52.8  16.96   G               NA             3363.   none                
 634   1503.   1495.   13:00:04.00   28:00:31.1  16.97   dE    GG      6360.     MG     2983.   none                
 635   1392.    272.   12:59:58.33   27:46:38.6  16.98   G               NA             3049.   none                
 636   1027.    794.   12:59:39.60   27:52:34.0  16.98   G               NA             3272.   none                
 637     43.   1751.   12:58:48.99   28:03:24.6  16.98   G               NA                0.   none                
 638    901.    449.   12:59:33.16   27:48:39.1  17.02   G               NA                0.   none                
 639   1647.    287.   13:00:11.40   27:46:48.7  17.02   G               NA                0.   none                
 640    701.     88.   12:59:22.94   27:44:33.3  17.02   *                0.               0.   none                
 641    829.    624.   12:59:29.45   27:50:38.2  17.03   G               NA                0.   none                
 642    560.   1539.   12:59:15.57   28:01:00.8  17.03   G               NA             3626.   none                
 643   2336.   1131.   13:00:46.76   27:56:22.6  17.04   *                0.               0.   none                
 644   2348.   1512.   13:00:47.40   28:00:41.9  17.04   G               NA             2455.   none                
 645   1650.    454.   13:00:11.55   27:48:42.4  17.05   G               NA                0.   none                
 646   2023.    813.   13:00:30.69   27:52:46.5  17.05   G               NA                0.   none                
 647   2064.   1034.   13:00:32.80   27:55:16.9  17.06   G               NA                0.   none                
 648    842.   1610.   12:59:30.05   28:01:49.3  17.06   G               NA             3408.   none                
 649   2364.   1583.   13:00:48.23   28:01:30.2  17.06   G               NA                0.   none                
 650   1596.    719.   13:00:08.78   27:51:42.8  17.07   G               NA             2913.   none                
 651   2285.    458.   13:00:44.11   27:48:44.5  17.08   *                0.               0.   none                
 652   1956.   1500.   13:00:27.27   28:00:34.2  17.08   G               NA             2663.   none                
 653   1414.    444.   12:59:59.46   27:48:35.7  17.08   *                0.               0.   none                
 654   1387.   1208.   12:59:58.05   27:57:15.7  17.09   *                0.               0.   none                
 655    246.   1803.   12:58:59.41   28:04:00.2   17.1   G               NA             3854.   none                
 656    278.   1571.   12:59:01.08   28:01:22.4  17.11   *                0.               0.   none                
 657    856.   1672.   12:59:30.76   28:02:31.5  17.12   G               NA             3397.   none                
 658   1388.    529.   12:59:58.12   27:49:33.6  17.13   *                0.               0.   none                
 659   2189.    339.   13:00:39.18   27:47:23.7  17.13   G               NA                0.   none                
 660   1691.   1690.   13:00:13.66   28:02:43.7  17.14   G               NA             2851.   none                
 661   1668.   1513.   13:00:12.48   28:00:43.2  17.14   *                0.               0.   none                
 662   1660.    252.   13:00:12.07   27:46:24.9  17.14   *                0.               0.   none                
 663   1599.    292.   13:00:08.94   27:46:52.2  17.16   *                0.               0.   none                
 664    543.   1947.   12:59:14.66   28:05:38.5  17.22   G               NA                0.   none                
 665   1342.   1831.   12:59:55.73   28:04:19.8  17.23   G               NA                0.   none                
 666   2308.   1855.   13:00:45.37   28:04:35.4  17.24   *                0.               0.   none                
 667   2282.   1438.   13:00:44.01   27:59:51.6  17.25   G               NA                0.   none                
 668    600.    790.   12:59:17.70   27:52:31.0  17.26   *                0.               0.   none                
 669    150.    844.   12:58:54.61   27:53:07.4  17.26   G               NA             3923.   none                
 670    744.    223.   12:59:25.13   27:46:05.2  17.27   G               NA                0.   none                
 671   1778.   1568.   13:00:18.13   28:01:20.6  17.27   G               NA                0.   none                
 672   1762.    764.   13:00:17.30   27:52:13.4  17.29   G               NA                0.   none                
 673   2427.    222.   13:00:51.37   27:46:03.7  17.29   G               NA                0.   none                
 674   2388.    609.   13:00:49.40   27:50:27.2  17.31   *                0.               0.   none                
 675    216.    212.   12:58:58.07   27:45:57.3  17.31   G               NA                0.   none                
 676   2296.   1576.   13:00:44.74   28:01:25.5  17.32   *                0.               0.   none                
 677   2128.   1410.   13:00:36.10   27:59:32.7  17.33   *                0.               0.   none                
 678   1526.    900.   13:00:05.19   27:53:46.1  17.33   *                0.               0.   none                
 679   1715.    884.   13:00:14.89   27:53:35.1  17.34   G            84212.      M01   2835.   none                
 680    655.    351.   12:59:20.56   27:47:32.3  17.36   G               NA             3548.   none                
 681    539.   1406.   12:59:14.51   27:59:30.3  17.36   *                0.               0.   none                
 682    551.    224.   12:59:15.24   27:46:05.7  17.38   G             6315.      B95   3616.   none                
 683    435.    694.   12:59:09.24   27:51:25.6  17.38   G               NA                0.   none                
 684   1984.   1419.   13:00:28.71   27:59:39.0  17.41   G               NA                0.   none                
 685   2108.   1185.   13:00:35.06   27:56:59.6  17.41   G               NA                0.   none                
 686   2117.   1576.   13:00:35.54   28:01:25.7  17.42   G               NA                0.   none                
 687    210.   1023.   12:58:57.66   27:55:09.3  17.42   G               NA                0.   none                
 688    463.    421.   12:59:10.71   27:48:19.8  17.43   *                0.               0.   none                
 689   2454.   1561.   13:00:52.85   28:01:15.1  17.45   G               NA                0.   none                
 690   1784.   1361.   13:00:18.43   27:58:59.7  17.46   *                0.               0.   none                
 691    791.   1644.   12:59:27.43   28:02:12.4  17.48   G               NA                0.   none                
 692   2374.    519.   13:00:48.67   27:49:25.9  17.49   G               NA                0.   none                
 693   1968.    911.   13:00:27.87   27:53:53.2  17.52   *                0.               0.   none                
 694   1859.    836.   13:00:22.28   27:53:02.3  17.55   G            43770.      M01   2724.   none                
 695    922.     19.   12:59:34.26   27:43:46.4  17.57   *                0.               0.   none                
 696   1518.    818.   13:00:04.78   27:52:50.2  17.59   G               NA                0.   none                
 697   2366.    815.   13:00:48.28   27:52:47.4  17.61   *                0.               0.   none                
 698    775.    650.   12:59:26.68   27:50:55.8  17.64   G               NA                0.   none                
 699    636.    240.   12:59:19.59   27:46:16.7  17.69   *                0.               0.   none                
 700   2478.    862.   13:00:54.03   27:53:19.3   17.7   G               NA                0.   none                
 701   2076.   1751.   13:00:33.44   28:03:24.9  17.72   G               NA                0.   none                
 702    316.   1531.   12:59:03.04   28:00:55.2  17.82   *                0.               0.   none                
 703    283.   1171.   12:59:01.39   27:56:50.1  17.82   G               NA                0.   none                
 704   1056.    832.   12:59:41.08   27:52:59.8  17.84   *                0.               0.   none                
 705   2003.    395.   13:00:29.65   27:48:02.0  17.85   *                0.               0.   none                
 706   2351.   1416.   13:00:47.55   27:59:36.5  17.86   G               NA             2454.   none                
 707   1475.    294.   13:00:02.59   27:46:53.6  17.87   *                0.               0.   none                
 708    519.    478.   12:59:13.57   27:48:58.6  17.87   *                0.               0.   none                
 709   1985.   1825.   13:00:28.77   28:04:15.4  17.91   G               NA                0.   none                
 710   1303.    746.   12:59:53.76   27:52:01.3  17.93   G               NA                0.   none                
 711   2220.    428.   13:00:40.77   27:48:24.2  17.97   *                0.               0.   none            
 712    869.    920.   12:59:31.48   27:53:59.7  17.99   *                0.               0.   none                
 713   1674.   1400.   13:00:12.79   27:59:26.3  18.04   G               NA                0.   none                
 714   2286.    242.   13:00:44.15   27:46:17.5  18.05   G               NA             2493.   none                
 715    882.   1462.   12:59:32.11   28:00:08.6  18.06   *                0.               0.   none                
 716   1922.    735.   13:00:25.50   27:51:53.5  18.11   G               NA                0.   none                
 717   1660.    929.   13:00:12.07   27:54:05.7  18.11   G               NA                0.   none                
 718   2099.   1067.   13:00:34.60   27:55:39.3  18.13   G               NA                0.   none                
 719    278.    802.   12:59:01.18   27:52:38.9  18.16   G            97992.     M01    3830.   none                
 720   1512.   1293.   13:00:04.47   27:58:13.6  18.19   G               NA                0.   none                
 721    306.     83.   12:59:02.70   27:44:29.5   18.2   G               NA                0.   none                
 722   1664.    985.   13:00:12.27   27:54:43.8  18.21   G               NA                0.   none                
 723    601.   1122.   12:59:17.72   27:56:17.0  18.23   *                0.               0.   none                
 724   2068.    483.   13:00:32.98   27:49:01.8  18.36   G               NA                0.   none                
 725    919.    961.   12:59:34.05   27:54:27.6  18.44   G           189769.     A00    3353.   none                
 726    788.   1072.   12:59:27.32   27:55:43.1  18.45   G               NA                0.   none                
 727    658.    586.   12:59:20.69   27:50:12.2  18.48   G               NA                0.   none                
 728    292.    736.   12:59:01.90   27:51:54.0   18.5   G               NA                0.   none                
 729   2290.   1799.   13:00:44.44   28:03:57.3  18.62   G               NA                0.   none                
 730    762.    366.   12:59:26.04   27:47:42.5  18.66   G               NA                0.   none                
 731   1255.    581.   12:59:51.30   27:50:09.0   18.7   G               NA                0.   none            double
 732    212.   1391.   12:58:57.72   27:59:19.8  18.72   *                0.               0.   none                
 733   2303.    522.   13:00:45.03   27:49:28.1  18.73   G               NA                0.   none                
 734   1352.    168.   12:59:56.28   27:45:27.8  18.78   *                0.               0.   none                
 735    557.   1058.   12:59:15.46   27:55:33.4  18.89   G               NA                0.   none                
 736    216.    564.   12:58:58.03   27:49:56.9   18.9   G               NA                0.   none                
 737   1176.    576.   12:59:47.25   27:50:05.6  19.24   G               NA                0.   none                
 738   1258.   1556.   12:59:51.42   28:01:12.6  19.25   G               NA             3120.   none                
 739   1800.     27.   13:00:19.24   27:43:51.7  19.26   G               NA                0.   none                
 740    302.   1645.   12:59:02.31   28:02:12.8  19.43   G               NA                0.   none                
 741    585.   1671.   12:59:16.84   28:02:30.7  19.87   *                0.               0.   none                
 742   2038.    414.   13:00:31.44   27:48:14.9  19.97   G               NA                0.   none                
 743   2238.    789.   13:00:41.71   27:52:29.9   20.2   *                0.               0.   none                
 744   1526.   1140.   13:00:05.19   27:56:29.4  20.53   G               NA             2963.   none                
 745   1246.    113.   12:59:50.86   27:44:50.4  20.93   G               NA             3127.   none                

# Notes: double means cross-ID is for a blend of two objects in our catalog, the second 
# ID is listed. 
# contaminated means light from a bright star makes the photometry less reliable
# seam means object is on the edge of one CCD field and photometry is less reliable
# especially in R
# new means no cross-ID in other catalogs


==> table2.dat <==
###################################################################################################
# ID     X       Y        U        B        V        R        I       z       J       H      K    #
###################################################################################################
   1   1582.   1328.   13.828   13.271   12.242   11.652   10.906   10.59   9.862   9.14   8.883
   2   2369.    398.   13.878   13.635   12.785   12.648   11.562   11.54  10.122   9.51   9.763
   3    950.   1235.   14.244   13.741   12.712   12.122   11.386   11.03  10.372    9.6   9.413
   4    192.    703.   13.511   13.472   12.879   12.747   11.778    11.7  10.652  10.23  10.243
   5    818.   1118.   14.679   14.088   13.204   12.913   11.866   11.82  10.612  10.23  10.203
   6   2517.    344.   14.117   13.938   13.166   12.601   12.068    11.7  10.942  10.25   9.983
   7    655.    718.   16.228   14.996   13.911   13.419   12.343   12.19  11.142  10.54  10.453
   8   2483.   1492.   15.012    14.53   13.624   13.003   12.305   11.98  11.252  10.55  10.413
   9   2236.    627.   13.201   13.566   12.929   12.865   11.974   11.96  10.912  10.62  10.633
  10    643.   1896.    15.06   14.677   13.692   13.131   12.443   12.06  11.442  10.62  10.383
  11   1571.    449.   13.863   13.879   13.208    13.01   12.079   12.39  11.032  10.73  10.573
  12   2426.   1677.   15.292   14.843   13.903   13.273   12.566   12.26  11.592  10.76  10.653
  13    355.    439.   12.843   13.315   12.801   12.803   11.941   11.85  11.022  10.76  10.713
  14    710.    982.   15.283   14.867   13.882   13.292   12.536   12.21  11.582  10.87  10.613
  15    511.   1328.   15.338   14.868   13.872   13.321   12.594    12.2  11.612  10.88  10.593
  16   2370.   1930.   15.637   15.111   14.194   13.573   12.895   12.74  11.822  10.94  10.623
  17   1767.   1214.   15.252   14.847   13.862    13.32   12.574   12.26  11.712  10.98  10.773
  18   1633.   1262.   16.174   15.007   14.022   13.694   12.696     13.  11.632  11.17  11.093
  19   1613.   1011.   12.974   13.445   13.043   12.966     12.2   12.54  11.352  11.19  11.193
  20   2256.   1298.   15.808   15.272   14.343   13.713   13.025   12.69  11.952  11.26  10.983
  21    414.    308.   15.885   15.339   14.332   13.771   13.064   12.65  11.992  11.26  11.003
  22   1494.   1061.   14.783   14.451   13.758    13.55   12.649   12.99  11.702  11.28  11.223
  23    855.    838.   15.837   15.356   14.383   13.802   13.114   12.75  12.092   11.3  11.113
  24    839.   1220.   15.871   15.379   14.372   13.801   13.113   12.76  12.162  11.32  11.123
  25   1346.   1634.   15.971   15.468   14.472   13.872   13.165   12.82  12.122  11.37  11.103
  26     34.    448.   15.696   15.334   14.383   13.821   13.094   12.74  12.122  11.39  11.013
  27   2198.   1049.   15.811   15.373   14.433   13.822   13.144    12.8  12.142   11.4  11.203
  28   1775.   1221.     15.7   15.284   14.333   13.771   13.093   12.74  12.162  11.42  11.253
  29    894.   1363.   15.893   15.477   14.492   13.941   13.224   12.87  12.202  11.44  11.273
  30   1510.   1383.   15.595   15.211   14.294   13.712   13.092   12.76  12.132  11.44  11.053
  31   2218.   1206.   16.962   15.688   14.468   14.018    13.01   12.94  12.182  11.46  11.413
  32    552.   1296.   15.864   15.448   14.452   13.969   13.213   12.92  12.202  11.51  11.233
  33    372.   1433.   16.028   15.591   14.562   14.011   13.323   12.95  12.322  11.56  11.333
  34    517.   1322.   15.958    15.27   14.252   13.652   12.993   12.63  12.162  11.57  11.333
  35   1119.    987.    16.06   15.579   14.572   13.992   13.333   12.98  12.302  11.59  11.323
  36    919.   1168.    16.16   15.679   14.672   14.092   13.423   13.05  12.332  11.66  11.003
  37    827.    657.   16.267   15.808   14.812   14.212   13.495   13.16  12.442  11.69  11.433
  38    408.    683.   16.275   15.815   14.853   14.233   13.516   13.12  12.512  11.73  11.503
  39    993.    959.   16.423    15.92   14.902   14.322   13.605   13.27  12.582  11.79  11.593
  40    527.   1854.   16.061   15.731   14.814   14.484   13.602   13.42  12.632   11.9  11.803
  41   1854.   1699.   16.085    15.69   14.784   14.202   13.553   13.18  12.552   11.9  11.663
  42   1578.   1866.   16.364   15.948   14.952   14.362   13.655   13.31  12.542  11.93  11.603
  43   1166.   1312.   16.357   15.909   14.902   14.341   13.605   13.32  12.622  11.93  11.653
  44   1845.   1898.   14.983   14.717   13.956    13.74   13.004   13.21  12.422  11.94  11.933
  45    399.    222.   16.202   15.862   14.933   14.332   13.683   13.27  12.642  11.94  11.683
  46   2219.   1432.   16.373    15.88   14.974   14.343   13.733   13.37  12.652  11.99  11.733
  47   2178.   1527.   16.058    15.75   14.844   14.291    13.69   13.32  12.692  12.02  11.853
  48   1710.   1668.   16.401   15.974   15.023   14.451   13.783    13.4  12.692  12.03  11.753
  49    517.    258.   16.209   15.837   14.852    14.33    13.71   13.27  12.652  12.06  11.713
  50     99.    314.    16.26   15.866   14.893   14.341   13.633    13.3  12.672  12.11  12.023
  51    868.   1697.   16.664   15.931   15.014   14.412   13.647   13.48  12.812  12.13  11.803
  52    176.    569.   16.286   16.228   15.344   14.781   14.083   13.58  12.802  12.15  11.703
  53   2258.   1255.   16.397   16.013   15.073   14.501   13.813   13.53  12.872  12.18  11.823
  54   2162.   1754.   15.604   15.629   15.182   14.708   13.981   13.73  12.922  12.19  11.933
  55    274.   1393.   19.411    18.26   16.682   15.627   14.231   13.72  12.962  12.21  12.163
  56   1106.   1422.   16.811   16.384   15.433   14.832   14.154   13.84  13.032  12.23  12.193
  57   1546.    263.   16.636   16.154   15.203   14.631   13.973   13.61  13.072  12.24  11.963
  58   2119.    933.   15.667   15.096   14.347    14.12   13.287   13.27  12.692  12.27  12.163
  59   1152.    695.   16.641   16.258   15.262   14.701   13.994   13.67  13.102  12.27  12.033
  60   1547.   1471.   16.427   16.207   15.222   14.661   14.002   13.59  13.062  12.31  12.153
  61   1531.    432.   16.611   16.195   15.233   14.622   13.964   13.47  13.122  12.39  11.933
  62   1673.   1850.   16.743   16.272   15.343   14.742   14.122   13.77  13.112  12.46  12.213
  63   1968.   1218.   16.744   16.404   15.453   14.881   14.155   13.89  13.252  12.47  12.503
  64    619.   1603.   17.866   16.668   15.448   14.716   13.999   13.73  13.042  12.49  12.373
  65    739.     68.   16.852   16.403   15.463   14.872   14.213   13.83  13.072  12.52  12.283
  66   2481.    141.   19.111   17.937   16.504   15.505   14.303   13.99  13.182  12.53  12.333
  67   1731.   1928.   17.879   16.649   15.418   14.686   13.999   13.95  13.122  12.56  12.453
  68    163.   1265.   16.791   16.505   15.543    15.01   14.264   13.91  13.362   12.6  12.623
  69    240.   1897.   15.179      15.   14.318   14.032   13.509   14.11  13.022  12.68  12.713
  70   2161.   1044.   15.346   15.057   14.408    14.21   13.502   13.47  13.052  12.71  12.663
  71   1079.   1052.   16.871   16.553   15.613   15.051   14.373   14.06  13.522  12.77  12.663
  72    695.    905.   16.801   16.504   15.553   14.972    14.39     14.  13.582  12.78  12.573
  73   1744.   1278.   16.403   16.106   15.245    14.71   14.051   13.64  13.202  12.82  12.683
  74   2179.   1542.   14.524   14.691   14.222   14.068   13.506    13.4  13.142  12.83  12.853
  75   1976.   1304.   17.114   16.741   15.824   15.203   14.593   13.95  13.242  12.56  12.383
  76   1754.   1788.   17.271   16.855   15.893   15.321   14.643   14.35  13.492  12.88  12.673
  77    751.   1309.   17.113   16.795   15.833   15.271   14.593   14.29  13.652  12.88  12.713
  78     25.   1442.   15.389   15.254   14.527   14.252    13.71    13.5  13.292  12.89  12.813
  79   1358.   1080.   17.159   16.765   15.803   15.231   14.592   14.17  13.472  12.77  12.673
  80     77.   1896.   17.161   16.778   15.782   15.269   14.601    14.2  13.652  12.91  12.753
  81    279.   1633.   16.522   16.182   15.253   14.759   14.207   13.94  13.542  12.92  12.873
  82    647.    847.   16.987   16.657   15.784    15.24   14.591   14.29  13.652  12.93  12.743
  83    696.   1003.   15.865   15.675   14.937   14.575   14.052   13.89  13.502  12.94  13.013
  84   2347.   1039.   17.249    16.81   15.904   15.283   14.682   14.43  13.712  12.96  12.663
  85    345.    979.   17.219   16.836   15.863    15.34   14.652   14.33  13.692    13.  12.803
  86   2090.   1809.   20.093   18.801   17.212   16.166   14.906   14.49  13.702  13.02  12.833
  87    815.   1665.   17.389   16.995   16.033   15.471   14.803   14.49  13.792  13.03  12.863
  88   2350.    516.   16.093   15.686   14.937   14.575   14.042   13.96  13.542  13.11  13.153
  89   1342.    928.    18.48   17.239   16.008   15.257   14.559    14.3  13.742  13.12  12.963
  90   2227.   1614.   15.179   15.216   14.691   14.373   13.938   13.85  13.592  13.15  13.263
  91   2480.    307.    17.01   16.778   15.894   15.282   14.672   14.52  13.802  13.19  12.883
  92   2417.    900.   18.947   17.707   16.386    15.54   14.765   14.52  13.822  13.19  12.993
  93   1542.   1335.   17.241     16.9   15.994    15.46   14.743    14.5  13.812   13.2  12.743
  94   1116.   1230.   17.268   16.982   16.053    15.52   14.881   14.59  13.972  13.21  13.043
  95    748.   1281.    17.46   17.055   16.093   15.541   14.863   14.55  13.832  13.22  12.923
  96   2058.    214.   17.511   17.062   16.133   15.561   14.864   14.53  13.892  13.19  12.953
  97   1027.   1206.   17.392   17.074   16.123   15.561   14.902   14.62  13.902  13.26  13.043
  98    851.    346.   17.391   17.083   16.143     15.6   14.942   14.65  14.032  13.27  13.153
  99   1130.   1182.   16.674   16.213   15.385   14.889   14.395   14.21  13.812  13.29  13.243
 100   1035.    682.   17.518   17.112   16.183   15.631    15.02   14.49  13.762  13.22  13.023
 101   1001.   1382.   17.503    17.13   16.224   15.651   15.002   14.58  13.952   13.3  13.173
 102    117.    464.   17.506   17.144   16.193   15.709   15.079   14.71  14.122  13.35  13.203
 103    257.   1279.   17.599   17.216   16.243    15.71   15.032    14.7  14.072  13.35  13.113
 104   2361.   1217.   15.534   15.441    14.86   14.533   14.078   14.04  13.692  13.36  13.333
 105    773.   1442.   17.532   17.181   16.264   15.711   15.052   14.75  14.102  13.36  13.203
 106    810.   1902.   17.274   17.074   16.235   15.768   15.177   14.92  14.212   13.4  13.373
 107   1602.    744.   16.418    16.39    15.82   15.358   14.835   14.61  14.032  13.41  13.143
 108    761.   1068.   21.051   19.781   18.192    17.03   15.469    14.9  14.052  13.43  13.133
 109    294.    776.    18.53   17.484   16.309   15.605   14.918   14.62  14.132  13.44  13.433
 110   1039.   1282.   17.726   17.375   16.413   15.812   15.153   14.87  14.152  13.44  13.183
 111   1789.   1116.   17.333   17.014   16.175   15.621   14.962    14.6  13.982  13.16  13.103
 112   1969.    977.   17.539   16.665   15.703   15.141   14.599   14.57  13.942  13.49  13.323
 113    336.   1235.   17.739   17.388   16.392   15.831   15.172   14.82  14.172   13.5  13.243
 114   1630.   1683.   19.175   18.021   16.768   15.968   15.164   14.86  14.262  13.53  13.483
 115     76.    273.   16.495   16.327   15.566   15.146   14.691   14.46  14.162  13.56  13.713
 116   1528.   1579.   17.371   17.106   16.245    15.71    15.09   14.61  14.112  13.58  13.233
 117   1674.     70.   20.973   19.897   18.464   17.242   15.671   15.16  14.262  13.59  13.453
 118   1231.   1052.   17.925   17.563   16.623   16.051   15.402   15.09  14.462  13.61  13.543
 119   1740.    203.   20.055   18.968   17.524   16.583   15.439   15.15  14.392  13.62  13.563
 120    486.   1456.   16.515   16.238   15.466   15.046   14.601   14.38  14.042  13.64  13.593
 121   1670.    296.   17.397   17.209   16.314   15.809    15.15   14.88  14.382  13.64  13.453
 122    205.   1411.   18.018   17.113   16.061   15.491    14.92   14.66  14.312  13.65  13.583
 123   1623.    731.    17.39   17.103   16.275   15.759   15.169   14.75  14.002  13.48  13.363
 124   1791.    188.   19.753   18.808   17.364   16.442   15.367   15.08  14.312  13.71  13.663
 125    207.    315.   17.667   17.392   16.463    15.92   15.242   14.94  14.342  13.72  13.403
 126   1850.   1220.   17.368   16.581   15.664   15.159   14.694   14.89  14.152  13.73  13.673
 127   2097.   1679.   15.567   15.799   15.352   15.004   14.617   14.54  14.252   13.8  13.973
 128   1268.   1245.   19.217   18.542   17.277   16.527     15.5   15.16  14.512   13.8  13.593
 129    273.    867.   18.031   17.147   16.162   15.601   15.068    14.8  14.372  13.82  13.833
 130    442.    749.   17.922   17.637   16.652    16.13    15.49   15.13  14.542  13.83  13.613
 131   1900.   1522.    15.67   15.751    15.17   14.834   14.447   14.51  14.062  13.84  13.743
 132   1323.    370.   17.876    17.59   16.684   16.131   15.491   15.23  14.562  13.85  13.703
 133   2419.   1700.   18.342   17.804   17.077    16.54   15.833   15.04  14.022  13.84  13.643
 134    974.    528.   17.824    17.56   16.654   16.101   15.461   15.19  14.612  13.89  13.783
 135    158.    378.   16.281   16.589   16.142   15.833   15.514   15.35  15.102  13.89  14.773
 136   2493.    615.   17.881   17.627   16.754   16.201   15.571   15.36  14.612   13.9  13.743
 137    770.    235.   16.291   16.198   15.538   15.146    14.72   14.58  14.292   13.9  13.843
 138    737.   1133.   17.596   16.842   15.913   15.409   14.925   14.75  14.292  13.91  13.803
 139   1786.    475.    17.86   17.541   16.624    16.09    15.46   14.95  14.222  13.85  13.683
 140    649.   1844.   17.817   17.487   16.614    16.09   15.431   15.14  14.402  13.93  13.683
 141   1783.   1678.     15.9   15.948     15.4   15.054   14.657   14.58  14.262  13.93  13.883
 142   1666.   1534.   16.049   16.032   15.439   15.075   14.678   14.69  14.272  13.95  13.933
 143   2074.    521.    17.67   17.481   16.676    16.13   15.549   15.34  14.712  13.95  13.853
 144    967.   1368.   25.757   22.076   19.759    18.29   16.254    15.5  14.522  13.95  13.613
 145    440.   1667.   18.192   17.918   16.922    16.39   15.751   15.41  14.812  13.97  14.023
 146    942.    729.   17.985   17.721   16.804   16.251   15.621   15.34  14.682    14.  13.883
 147   1453.     27.   17.884   17.673   16.845   16.271   15.748   15.14  14.832  13.87  13.293
 148   1024.    679.   17.962   17.817   16.944    16.41   15.877   15.32  15.162  14.06  14.113
 149   1115.    750.    18.03   17.689   16.794   16.241   15.592   15.33  14.712  14.07  13.953
 150    149.    369.   17.938   17.663   16.723     16.2   15.522   15.17  14.692  14.07  13.843
 151    672.   1310.   17.883   17.608   16.724    16.18    15.57   15.31  14.712  14.07  13.873
 152     90.    488.   20.689   20.114   18.715   17.569   15.989   15.43  14.862  14.08  13.943
 153    756.   1925.   18.876   19.826   18.405   17.366   15.951   15.48  14.642  14.08  13.903
 154   2226.    895.    17.59   17.596   16.847   16.339   15.729   15.58  14.702  14.09  13.873
 155   1258.   1839.   18.072    17.71   16.804   16.251   15.573   15.13  14.702  13.97  13.743
 156   1132.   1707.   20.859   19.795   18.273   17.197    15.83   15.33  14.522  14.12  13.663
 157    991.    269.   17.897   17.666   16.693    16.17   15.705   15.05  14.692  13.33  13.713
 158   1248.    565.    18.11    17.78   16.874   16.359   15.769   15.46  14.972  14.14  14.053
 159    447.   1343.   17.898   17.264   16.313   15.809   15.257   15.02  14.512  14.17  13.993
 160   1978.   1665.    19.74   18.793   17.517   16.699   15.856   15.59  14.942  14.21  14.073
 161    337.   1787.   17.035   16.845   16.107   15.677   15.261   15.03  14.452  14.25  14.463
 162    348.   1717.   18.333   18.069   17.174   16.611   15.952    15.7  15.062  14.25  14.233
 163    245.   1105.   18.624   18.262   17.333   16.849   16.044   15.98  15.202  14.28  14.453
 164   1487.   1716.   19.614   18.405   17.219   16.477   15.789   15.53  15.012  14.28  14.163
 165   1077.    703.   18.722   18.588   17.704   17.054   16.366   16.06  15.162  14.33  13.983
 166    786.    313.   18.291   18.157   17.284   16.682   16.062   15.88  15.092  14.35  14.493
 167    650.   1336.   21.002     19.6   18.134   17.164   16.137   15.72  15.182  14.35  14.163
 168   1377.   1794.   18.081   17.914   17.075    16.55   15.891   15.65  14.932  14.38  14.193
 169   1640.   1796.   18.391   18.181   17.264   16.769   16.149   15.84  15.392  14.39  14.263
 170   1689.    748.   18.337   17.985   17.135   16.571   15.922   15.43  14.962   14.1  14.063
 171   2517.    665.   20.642   19.468   18.024   17.151    16.23   16.03  15.192  14.43  14.283
 172    521.    662.   16.465   16.524   15.909   15.564   15.177   15.02  14.802  14.45  14.463
 173    554.    956.    20.51     19.5   18.034   17.141   16.104   15.68  14.952  14.48  14.393
 174    387.    247.   18.184   17.962   17.145   16.629   15.932   15.66  15.082  14.49  14.293
 175    187.    509.   17.904   17.802   16.985   16.499   15.917    15.6  15.152  14.49  14.203
 176   1614.   1096.   21.922   20.858   19.302   18.159    16.56   15.92  15.032   14.5  14.183
 177   2308.    580.   18.357   18.048   17.276   16.682   16.072   16.01  15.262  14.51  14.423
 178    748.   1104.   18.294   18.094   17.255    16.73    16.12   15.92  15.332  14.51  14.183
 179   2421.     92.   18.274   17.953   17.237   16.632   16.109   15.95  15.282  14.51  14.283
 180   1846.    913.   18.513   18.205   17.355    16.82   16.171   15.94  15.332  14.51  14.663
 181   1384.     64.    18.86   17.998   17.002   16.431    15.87   15.74  15.392  14.54  14.553
 182   1375.   1094.   18.732   18.467   17.594   17.157   16.382   16.36  15.812  14.54  14.653
 183   1525.   1326.   18.429   17.925   17.075   16.268   15.532   15.28  14.772  14.56  14.453
 184    895.   1495.   20.902   19.815   18.405   17.463   16.387   15.99  15.202  14.57  14.853
 185    995.   1455.   18.362   18.097   17.224   16.709   16.031   15.75  15.102  14.57  14.403
 186    502.   1666.   21.515   20.167   18.734   17.696   16.329   15.82  14.932  14.58  14.273
 187    298.    373.   16.606   16.753   16.149   15.823   15.388    15.2  15.022   14.6  14.933
 188   1537.   1686.   19.027   18.088   17.092   16.473    15.94   15.66  15.192   14.6  14.583
 189     48.    979.   19.494   19.223   17.835   17.194   16.467   16.11  15.402  14.61  14.343
 190   1625.   1235.   18.531   18.211   17.406    16.87    16.26   15.89  15.722  14.61  15.013
 191   1506.   1927.   19.709   18.575   17.501   16.766   16.108   15.83  15.362  14.62  14.513
 192   1777.    479.   19.234    18.72   17.702   17.335   16.977    16.5  15.672  14.64  14.503
 193   1791.   1499.   18.674   18.301   17.384   16.831    16.22   15.92  15.282  14.66  14.343
 194    481.   1499.   18.423   18.191   17.274   16.759   16.043   15.82  15.252  14.66  14.373
 195   1817.    623.   18.393   18.139   17.244    16.72   16.129   15.85  15.322  14.66  14.683
 196   1286.    921.   16.621    16.68    16.11   15.764   15.358   15.26  14.942  14.66  14.693
 197   1949.   1785.   19.901   19.781    18.64   18.129   17.519   17.15  16.552  14.67  15.263
 198   1716.   1899.   20.589   20.353   18.741   17.745   16.611   16.18  15.442  14.69  14.353
 199   1409.   1455.   16.457   16.624   16.121   15.784   15.416    15.3  14.892   14.7  14.813
 200   1255.   1711.   20.991   19.741   18.264    17.42   16.558   16.15  15.452   14.7  14.833
 201    564.   1202.   16.286    16.54   16.082   15.763   15.366   15.28  14.932  14.72  14.743
 202     86.    945.   19.672   19.497     18.4   17.695   16.911   16.42  15.562  14.73  14.423
 203   1626.    721.   19.646   18.937    17.84   17.213   16.642   16.36  16.022  14.73  14.733
 204    114.    976.   19.692   20.051    18.91    18.07   17.159   16.86  16.342  14.74  14.963
 205   1204.   1796.   17.107    16.86   16.402   14.696    15.58   15.43  15.192  14.75  14.683
 206   2375.    770.    21.34   19.992   18.503   17.524   16.245   16.03  15.162  14.76  14.393
 207    158.    526.    20.41   20.042   18.553   17.923   17.206   16.84  16.042  14.78  14.973
 208   2094.   1104.   18.755   18.512   17.695   17.141   16.608   16.38  15.572  14.81  14.603
 209   1907.   1062.   18.763    18.52   17.614   17.129   16.499   16.19  15.552  14.81  14.313
 210    571.   1378.    19.26    19.24   17.886   17.292   16.478   16.32  15.642  14.82  14.293
 211    539.    898.   19.209   18.903   17.851   17.698   16.613   16.59  15.692  14.83  14.573
 212    711.   1025.   19.202   18.699   17.692    17.15   16.511   16.16  15.772  14.84  14.973
 213    431.    908.   18.701    18.36   17.454   16.969   16.329   15.94  15.542  14.84  14.543
 214    173.    800.   19.173   18.647   17.774   17.337   16.882   16.58  15.932  14.84  15.053
 215   1766.    310.   18.746   18.602   17.673   17.101   16.346    16.1  15.392  14.84  14.493
 216    743.   1433.   18.793    18.55   17.644   17.129   16.306   16.21  15.632  14.85  14.703
 217     73.    282.   19.755   19.718   18.946   18.517   17.829   17.64  15.552  14.85  16.183
 218   2515.    913.   18.873   18.511   17.594    17.07   16.527   16.35  15.822  14.85  15.253
 219    956.   1519.    22.14   20.684   19.173   18.097   16.614   16.24  15.402  14.86  14.653
 220    534.   1096.   19.972   19.701   18.336   18.402   16.928   17.02  15.842  14.87  14.233
 221   2492.   1121.   20.673   20.879    19.76   19.026   18.911    18.2  16.982  14.89  16.213
 222   1899.   1835.    22.64   20.966   19.433   18.464   17.116   16.68  15.672   14.9  14.623
 223   1061.   1461.   17.289   17.316   16.679   16.295    15.85   15.72  15.502  14.91  14.813
 224   1348.    107.    17.36   17.331   16.862   16.514    16.04   15.87  15.692  14.92  14.553
 225   2024.    324.   18.346    17.83   17.036   17.257   15.997   16.23  15.422  14.94  14.693
 226     63.   1737.   19.533   19.196   17.887   17.224   16.556   16.15  15.522  14.94  14.363
 227    862.   1212.    18.56   18.295   17.445   16.813   16.154   15.98  15.862  14.95  14.863
 228   1200.    644.    19.97   19.656   18.235   17.565   16.848   16.49  15.712  14.95  14.583
 229   1496.   1263.    18.78   18.515   17.665    17.13   16.471   16.14  15.562  14.95  14.543
 230   1727.   1820.   46.511   22.663   20.267   18.974   17.646   17.02  16.532  14.95  15.603
 231   2225.   1689.   18.752   18.487   17.614   17.061    16.48   16.25  15.442  14.96  14.643
 232    876.    716.   18.678   18.479   17.584    17.06    16.44   16.23  15.712  14.97  14.913
 233   2356.   1648.   46.243   22.802   23.329   20.015   20.094   19.13  19.092  14.97  15.553
 234   1442.   1161.   18.649   18.329   17.546    17.01   16.429   16.15  15.382    15.  14.833
 235   1237.    544.   22.165   22.435   19.233   18.633    17.47   16.98  16.352    15.  15.413
 236    677.    765.   21.049   20.474   19.075   17.987    16.64   16.27  15.512    15.  14.733
 237    772.   1486.   17.258   17.274   16.659   16.285   15.869   15.69  15.342  15.01  14.693
 238    795.    860.   18.278    17.99   17.308   16.886    16.48   16.27  16.102  15.01  15.553
 239   1230.    971.   19.768   19.558   18.674   18.082   17.423   17.16  16.502  15.01  15.083
 240   1528.    755.   20.755   19.646   18.225    17.37   16.537   16.23  15.482  15.02  14.833
 241   1306.   1294.   19.275   19.054   18.215   17.651   17.021   16.77  16.132  15.02  15.293
 242   1444.   1569.   20.849   20.656   19.123   18.173    17.01   16.54  15.842  15.03  15.163
 243   1125.    867.    18.74   18.573   17.745     17.2    16.61   16.31  15.672  15.04  14.423
 244   1463.    104.   20.667   20.475   18.841      18.   17.205   16.82  16.242  15.06  14.923
 245    317.   1450.   20.369   20.523   19.135   18.717   17.796   17.39  16.872  15.06  15.773
 246    279.    771.   20.915   20.139   19.244   18.351   17.518   17.38  16.072  15.07  14.833
 247    344.    349.    18.67   18.698   17.926   17.477    16.79   16.49  15.872  15.08  14.743
 248   1716.   1909.   21.088   21.355   19.609   18.848   17.898    17.5  17.392  15.08  15.123
 249     50.    520.   22.397    21.43   19.964   19.401   18.772   17.64  17.102  15.08  14.963
 250    639.   1310.   18.843   18.677   17.692   17.209   16.686   16.41  15.902  15.09  15.113
 251    776.    721.   21.858   20.629   19.286   18.159   16.772   16.32  15.722   15.1  14.893
 252    320.   1218.   19.014   18.336   17.363    16.84   16.278   16.11  15.632  15.11  15.123
 253     27.   1550.   18.657    18.49   17.696   17.228   16.637   16.24  15.562  15.12  14.913
 254    549.   1267.   19.199   19.307    18.21   17.738   16.953    16.8  16.042  15.12  15.033
 255   2214.    647.   18.725   18.187   17.426   16.822   16.338   16.06  15.822  15.12  15.243
 256   1413.   1136.   18.636   18.426   17.565   17.098    16.43   16.25  15.842  15.13  14.733
 257   1350.   1167.   22.891   21.887   19.782   18.756   17.234   16.71  15.852  15.13  14.883
 258    485.   1118.   22.184   49.026   21.397   20.574   18.237   17.06  15.832  15.14  14.943
 259   2508.   1281.    17.09   17.149    16.59   16.176    15.77   15.62  15.162  15.15  15.123
 260     76.   1429.   18.843   18.841   17.812   17.358   16.757   16.34  15.782  15.15  14.343
 261   2487.   1439.   20.672   20.347   18.914   17.876   17.295   17.04  16.222  15.16  14.403
 262   1457.     15.   18.913   18.616   17.755   17.172   16.678   16.35  15.922  15.16  14.723
 263   2479.   1747.   21.423   20.606   19.409   18.211   16.892   16.48  15.812  15.16  14.633
 264   1022.    744.   22.025   20.558   19.002   18.073   17.045   16.62  16.102  15.17  15.203
 265   1230.   1064.    20.07   19.808     18.7   17.734   17.298   16.79  16.222  15.17  15.263
 266    449.    855.   20.799    20.17   18.704   17.802    16.92   16.59  15.772  15.18  14.683
 267   1820.    838.     20.6   20.294   20.351   18.898   19.073    18.5  16.622  15.18  15.283
 268   2008.    236.   18.994   19.002   18.073   17.899   16.823   17.19  16.142   15.2  15.353
 269    608.   1931.   20.462   19.471   18.218   17.428    16.74   16.13  15.782   15.2  14.043
 270   1777.    314.   20.128   19.999   18.656   17.955   16.918   16.84  15.492   15.2  14.543
 271   1231.    988.   19.014   18.783   17.843     17.3   16.845   16.36  15.772  15.21  15.083
 272    113.    197.   20.324   22.064   19.993   19.208   18.414   17.72  17.532  15.21  15.883
 273    484.    482.   19.742   19.488   18.604   18.109   17.305    17.3  17.012  15.24  15.843
 274   1629.    467.   19.897   19.046   17.961   17.343   16.703   16.46  15.742  15.24  15.253
 275   1686.   1732.    18.96   18.735   18.221    17.68   17.196   16.61  16.372  15.24  15.633
 276    153.   1282.    19.39   19.921   19.004   18.373   17.918   17.31  18.432  15.24  17.053
 277   2120.   1478.   21.242   20.834   21.227   20.263    18.75    17.9  17.032  15.25  15.203
 278    265.    168.   20.792   20.578   19.022   18.219   17.482   17.05  16.002  15.25  14.673
 279   1051.    803.   21.067   20.666   19.245   18.594   17.877   17.54  16.992  15.25  15.483
 280   2114.   1147.   18.739    18.66   17.754   17.172   16.629   16.38  15.952  15.25  14.913
 281   1784.   1431.   21.628   21.013   19.177   18.175   17.109   16.53  15.722  15.25  14.983
 282    699.    366.   18.554   18.277   17.516   17.058   16.564   16.65  15.992  15.26  15.603
 283    911.    770.   22.414   23.204   22.477   20.631   19.157   19.36  18.012  15.26  45.373
 284   1011.    772.   19.484   19.465   17.943   17.401   16.781    16.4  15.722  15.27  14.573
 285    128.   1805.   19.098   19.255   18.741   18.423   17.551   18.25  16.712  15.27  15.773
 286   1901.     68.    22.78   21.673   20.061   18.822   17.882   16.89  16.192  15.28  15.243
 287   1941.    805.   21.397    20.81   19.456   18.406   17.166   16.66  16.102  15.28  14.963
 288     23.    607.   20.456   19.882   18.393   17.792   16.901   16.64  16.132  15.29  14.643
 289    975.   1548.   19.278   18.981   18.064   17.579   16.997   16.68  16.032   15.3  15.303
 290   2071.    412.   20.151   20.182   19.141   18.465   17.845   17.54  16.752   15.3  14.903
 291   1413.    296.   22.554   22.069    20.39    19.23   17.427   17.14  15.862  15.31  15.063
 292   2545.    888.   22.474   22.039   20.808   20.319   45.579   18.68  45.862  15.31  15.633
 293    271.     44.   24.212   22.065   20.991   20.159   18.259   19.02  45.862  15.32  17.953
 294   1313.    656.   20.541   19.977   18.544   17.826   17.167   16.83  16.222  15.33  14.823
 295    888.   1888.    17.62   18.978   18.094   17.764   17.027   15.97  16.702  15.33  15.433
 296    181.    965.   19.274   19.186   18.101    17.56   16.805   16.55  15.762  15.34  15.053
 297    393.   1194.   21.087   21.179    20.62   19.294   17.569   17.79  16.762  15.35  15.533
 298   1334.   1917.   21.377   20.877   19.556    18.39   17.198   16.87  15.962  15.35  15.093
 299    493.   1042.   21.315   21.597     20.5    19.34   17.953   17.82  17.122  15.36  15.493
 300   1643.    260.   20.432   20.271   18.794   18.057    17.32   16.99  16.572  15.36  15.313
 301   1130.     60.   18.071   18.142   17.437   17.007   16.338   16.31  15.742  15.38  14.853
 302    640.   1282.   19.238   18.995   18.145   17.629   17.048   16.74  15.802  15.38  15.653
 303    455.   1013.   20.306   19.205   18.131   17.571    16.98   16.64  16.162  15.38  15.993
 304   1013.   1119.   22.666   48.956   22.111   46.377   21.672     45.  17.802  15.38  16.533
 305     52.     68.   21.455   20.873   19.037   18.113   17.017   16.79  15.552  15.39  14.853
 306   1521.     55.   21.689   21.397   19.964   19.324     18.5   17.93  17.512  15.39  16.093
 307    625.   1812.   23.878   24.424   21.905   19.635   17.734     17.  15.912  15.39  15.203
 308   1168.   1408.   18.973   18.784   17.945   17.429   16.732   16.42  15.892  15.41  15.163
 309    675.   1404.   20.944   19.451    18.31   17.557   16.792   16.58  16.182  15.41  15.223
 310   1580.    251.   17.693   17.675   17.161   16.814   16.398   16.16  16.452  15.41  14.913
 311   2292.   1147.   20.151    20.12   18.766   17.998   17.222   17.59  16.052  15.41  14.593
 312   1229.   1037.   19.996   19.364   19.309   17.936   17.752   17.76  17.472  15.41  15.813
 313   1779.   1762.   18.737   18.559   17.776   17.289   16.707   16.56  15.772  15.42  15.013
 314    314.   1317.   20.555   20.237   19.252   18.807    18.42   17.95  18.012  15.42  15.713
 315   1217.    150.   22.536   22.866   21.333   19.753    17.93   17.45  15.812  15.42  14.863
 316    361.   1270.   20.057   18.857   17.872   17.233   16.584   16.37  15.882  15.42  15.543
 317   2448.    419.   18.826   18.976   18.003   17.431   16.937   16.49  16.052  15.43  15.453
 318   2421.    546.   46.417   49.078   20.866   19.355    17.62   16.87  15.952  15.43  14.963
 319    103.   1838.   19.228   19.541   18.624   18.245   17.703   17.23  16.942  15.43  15.963
 320   1773.   1867.   20.133   20.037   18.604   17.935   17.179   16.83  15.932  15.44  14.633
 321    845.   1560.   19.403   19.182   18.253    17.73   17.139   16.88  16.112  15.45  15.583
 322    172.    961.   22.284   21.163   19.887   19.108   17.945   17.27  16.132  15.45  17.883
 323    767.   1338.   21.493   19.857   18.872    18.03   17.187   16.77  16.242  15.47  15.433
 324   2092.   1734.   20.572   20.251   19.558   18.574   17.333   17.47  16.392  15.47  15.013
 325    682.    146.   21.613   21.857     20.2   19.147   18.216   18.07  17.022  15.48  14.743
 326    534.    837.   16.646   17.064   16.561   17.009   15.934   16.23  15.512  15.48  15.323
 327   1748.   1237.   20.688   20.089   18.858   18.262    17.06   16.66  15.662  15.49  14.513
 328   1926.    914.   21.488   22.577   21.368   20.035   18.552   18.52  17.972  15.49  16.033
 329    646.   1512.   19.276   19.498    18.95   18.585    18.12   18.23  16.982  15.49  15.833
 330   1302.    111.   18.348   18.371   18.126   17.318   16.786   16.71  15.852   15.5  15.713
 331    979.   1303.   20.199   19.827   18.842   18.194   17.613   17.18  16.242   15.5  15.603
 332    241.    926.   19.475   19.548   18.664   18.305   17.918   17.55  16.872   15.5  15.713
 333     62.    493.   19.631   19.567   18.246   17.749   16.945   16.71  16.242   15.5  14.973
 334   2255.   1926.   20.967   21.261   20.008   18.782   18.142    17.5  16.462  15.51  15.653
 335   1202.   1358.   18.862   18.801    18.22   17.641   17.196   16.99  16.302  15.52  15.733
 336    246.   1092.     20.9   20.696   19.163   18.679   18.505   18.09  16.202  15.52  15.333
 337    331.   1163.    21.55   21.129   19.562    18.72   18.042   17.41  16.852  15.53  14.973
 338   2261.   1711.   20.691   20.432   18.943   18.119   17.267   17.07  16.632  15.53  14.923
 339   2184.   1502.   19.403   19.149   18.254   17.885   17.284   17.14  17.102  15.53  15.903
 340   2135.   1084.   19.722   19.872   18.943   18.585   17.848   17.77  16.082  15.54  18.033
 341   2192.    904.   22.294   21.474   20.635   19.955   19.092    18.8  45.862  15.54  15.643
 342   2356.    700.   22.803   21.042   19.553   18.458    17.11   16.81  15.762  15.55  15.153
 343   1618.   1222.   18.934   18.538   17.766   17.317   16.833   16.57  16.162  15.55  15.133
 344    344.    609.   20.425   20.671   19.866   19.194   18.943   18.23  17.022  15.56  15.503
 345   1050.   1197.   22.561   20.525   19.227   18.652   17.906   17.75  17.922  15.57  15.503
 346    523.   1642.   17.194   17.449    16.89   16.583   16.244   16.04  15.772  15.57  15.553
 347   1257.    134.   21.026   21.823   20.435   19.338   18.669   17.92  17.272  15.57  15.423
 348    777.    529.   20.903   21.284   20.109   19.105   17.622   17.07  16.042  15.59  45.373
 349   1842.    790.   20.712   20.388   18.944   18.139    17.17   16.88  16.132  15.59  15.403
 350   2121.   1583.   21.177   20.127   19.366   18.869    18.22     18.  17.522   15.6  16.213
 351   2308.   1782.   20.832   21.122   20.305   19.673   18.588   19.25  17.002  15.61  15.863
 352    183.    411.   19.313   19.003   18.287    17.74    17.15   16.97  16.342  15.62  16.233
 353    574.    243.   20.092   19.838   18.954   18.362   17.829   17.64  16.892  15.63  16.453
 354    879.   1034.   19.022   19.073   18.245     17.7   17.216   16.93  16.422  15.63  15.313
 355   1467.    335.    19.56     19.1   18.194    17.67   17.195    17.2  16.452  15.63  16.193
 356    379.    528.   20.202   20.102   19.061   18.569   17.862    17.5  16.992  15.63  16.453
 357   1655.   1381.   20.708   19.652   18.387   17.608   16.745   16.68  15.962  15.64  15.293
 358      9.    932.   19.816   20.352   18.863   18.195   17.458   17.17  17.322  15.64  15.433
 359   1366.    742.   20.193   20.283   19.903   19.438   19.089   18.87  18.522  15.65  16.413
 360    264.    221.   18.604   19.245   18.171   17.756   17.137   16.88  16.142  15.65  14.983
 361   1971.   1819.   23.719   21.414   19.791   18.863   17.971   17.55  15.592  15.66  15.353
 362    979.    764.   19.493   19.283   18.343    17.81   17.239   16.98  16.462  15.66  15.723
 363    212.   1381.   20.898   22.152   20.775   19.416   19.776    18.8  18.162  15.66  17.653
 364    979.    177.   20.635   21.661   20.184   19.388   18.487   18.39  18.062  15.67  16.593
 365   1481.   1572.   20.003   19.873   18.597   17.983   17.256   16.94  15.932  15.67  14.853
 366    367.     99.   20.714   20.396   19.423   18.609   17.872   17.37  16.412  15.67  14.963
 367    936.   1661.   20.736   20.171   18.806   17.989   17.165   16.94  16.772  15.68  15.533
 368   2150.    967.    20.54   21.036   20.287   19.032   17.879   18.47  16.532  15.68  15.973
 369   1534.   1062.   18.887   18.784   18.057   17.559   17.094    16.7  16.272  15.68  15.683
 370   1339.   1015.   19.979   19.507   18.634   18.081    17.47   17.21  16.652  15.68  15.713
 371   1186.    595.   46.462   22.234   20.835   19.961   22.299   20.42  18.622  15.69  16.573
 372   1442.   1404.    19.93   19.666   18.693   18.102    17.54   17.13  16.512  15.71  15.743
 373   1681.   1926.   19.166   19.218   18.222   17.583   17.031   16.68  15.912  15.71  14.563
 374   1990.   1360.   21.816    21.46   19.882   18.846   17.537   16.98  16.132  15.71  15.493
 375    559.   1693.   21.462   20.616   19.083    18.23   17.358   17.01  15.872  15.72  14.923
 376   2551.    652.   21.394   21.241     20.1   19.066   24.411   18.19  17.182  15.72  15.853
 377   1562.   1085.   19.333   19.035   18.185    17.66    17.05   16.86  16.362  15.72  15.373
 378    730.   1481.   25.723   24.134   21.727    19.92   18.971   18.57  17.132  15.72  16.013
 379   1873.   1307.   20.065   19.571   18.766   18.249   17.668   17.52  17.492  15.72  17.153
 380   2138.    961.   19.775   19.705   18.967   18.285   17.713    17.7  17.012  15.73  16.073
 381    368.   1826.   18.605   18.687   18.038   17.607   17.191   16.77  16.102  15.73  15.253
 382   1044.    221.   20.311   19.144   18.081   17.414   16.697    16.7  16.002  15.73  15.163
 383   2226.    603.   19.077   19.007   18.246   17.788   17.333   16.42  16.162  15.74  15.163
 384   1266.   1370.   21.249   21.744   20.009   19.034   17.949   17.85  17.092  15.74  15.173
 385    769.    693.   19.369   19.038   18.266   17.711   17.052   16.89  16.372  15.75  15.863
 386   2129.   1531.   19.851   20.124   18.837   18.252   17.525    17.5  17.082  15.77  15.083
 387   1587.   1211.   19.377    19.21   18.416   17.899    17.26   16.81  16.852  15.77  15.723
 388   2078.   1400.   22.032   22.921   20.996   20.247   19.336   18.15  19.092  15.77  16.683
 389   2166.   1394.    19.32   19.688   18.692   18.189   17.482   17.36  16.612  15.77  15.693
 390   1158.    452.   19.309   19.262   18.445     17.9   17.348   17.03  16.492  15.77  15.393
 391   1934.   1291.   46.416   21.995   21.369   20.355   18.901   20.63  16.972  15.78  17.033
 392   1569.   1228.   19.107   18.963   18.023   17.558   16.899   16.65  16.172  15.79  15.493
 393    480.   1348.   18.026   17.955   17.329   16.906   16.442   16.24  15.922  15.79  16.623
 394   1416.    636.   18.093   18.098   17.438   17.055   16.571    16.6  16.292  15.79  15.813
 395    561.    847.   20.115   20.136   19.051   18.549   17.978   17.96  17.402   15.8  16.663
 396    840.    529.   19.548   19.535   18.573    18.05   17.304   17.27  16.462   15.8  16.523
 397   2325.   1422.   19.855   20.333   19.281   18.682   17.762   18.01  16.732   15.8  15.703
 398   2078.    933.   19.835   21.115   20.377   19.074   19.094   18.22  16.902   15.8  16.393
 399   1297.    324.   21.956   20.673   19.285   18.421   17.345   16.87  16.622   15.8  15.483
 400   2060.    422.   19.939   20.046   19.073   18.472   17.668   17.54  16.382  15.82  15.573
 401    502.   1635.   21.139   20.333   19.169   18.533   17.749   17.45  16.702  15.82  15.663
 402   2234.   1527.   18.818   18.432   17.727   17.219   16.784   16.59  15.992  15.83  15.383
 403    798.   1743.   19.892   20.926   19.729   18.909   18.212   18.19  16.792  15.83  15.183
 404    811.   1550.   19.535   19.347   18.474   18.008   17.446   17.21  16.352  15.83  15.313
 405   2210.    528.   19.664   20.064   19.113   18.493   17.747   17.55  16.422  15.83  15.303
 406   1504.   1770.   21.324   20.856   19.659   19.052   18.229   17.97  17.342  15.84  15.423
 407    940.   1105.   18.974   18.894   18.055   17.607   17.065   16.83  16.272  15.85  15.573
 408   1920.   1119.   19.101   19.501   18.584   18.108   17.605   17.23  16.702  15.85  15.263
 409   2310.   1841.   21.476   23.453   21.617   21.653    19.51   18.62  17.012  15.85  15.273
 410   1821.    419.   19.587   19.452   18.635     18.1   17.538   17.26  16.512  15.85  15.073
 411    674.    916.   46.407   23.492   21.443   19.591   19.039   17.86  17.012  15.86  15.393
 412   1932.   1497.   19.245   19.263   18.435   17.929   17.222   17.13  16.862  15.86  17.463
 413    748.   1373.   17.749   17.981   17.512   17.174   16.806   16.55  16.422  15.86  16.383
 414    540.    449.   21.618   20.522   18.921   18.099   17.169   16.82  15.882  15.87  15.573
 415    303.   1482.   20.265   20.164   19.213   18.942   18.632     18.  19.612  15.87  16.363
 416    548.    670.   46.531   21.761    20.06   19.171   18.096   17.35  16.742  15.87  16.213
 417     77.   1489.   19.183   18.875   18.025   17.412   16.851   16.55  16.362  15.88  15.273
 418   1576.   1012.   24.059   21.295   22.125   21.133   19.446   18.89  15.392  15.88  17.163
 419   1001.    679.   22.041   22.188   20.408   20.016   19.707   18.91  17.732  15.89  17.563
 420    118.    848.   19.812   19.395   18.545   17.942   17.332   16.86  16.542  15.89  15.783
 421   1546.    511.   19.932   20.342   19.525   19.106   18.535   18.18  17.512  15.89  15.663
 422    800.    587.   20.923    21.51    19.26    18.42   17.674   17.47  16.432  15.89  15.083
 423   1985.   1184.   46.524   22.578   20.126   19.106   17.768   17.22  16.252   15.9  16.663
 424   2212.    347.   20.396    20.56   19.318   18.431   17.646   17.39  17.442  15.92  16.063
 425    580.   1357.   21.001   20.396   19.759   18.987   18.154   17.98  16.242  15.92  16.353
 426   1862.    975.   18.461   18.184   17.457   16.998   16.523   16.34  15.932  15.92  15.483
 427    955.    953.   19.286   19.184   18.345   17.665   16.977   16.71  16.192  15.93  15.773
 428   2409.    448.   20.494   20.172   19.579    19.05   18.866   18.44  16.982  15.93  16.533
 429   1843.    470.   19.506   19.437   18.564   18.088   17.459   17.37  16.392  15.93  15.753
 430    824.    428.   19.437   19.194   18.355   17.781   17.142   16.92  16.352  15.95  15.853
 431    911.    408.   19.683   19.285   18.659   18.062     17.5   17.11  16.782  15.95  15.533
 432   1165.   1451.   19.158   19.055   18.317   17.858   17.141   17.04  16.842  15.97  15.883
 433   2272.   1328.   20.743   19.343   18.739   17.948   17.503   16.71  16.412  15.98  15.313
 434    634.     33.   19.809   20.068   19.072   18.559   17.775   17.39  17.042  15.99  15.393
 435   1196.    936.   20.294   20.589   19.246   18.507   17.673   17.39  16.922    16.  15.353
 436    492.   1227.    23.08   22.136   22.843   20.408   17.926   17.32  16.812  16.02  15.693
 437   1576.   1479.   20.957   22.021   19.984    18.81   18.084   17.37  16.612  16.02  15.173
 438   1633.   1541.   17.157   17.465   17.063   16.782   16.405   16.31  16.322  16.02  16.293
 439   1173.   1468.   20.988   22.265   19.623   19.363   18.132   17.49  17.802  16.02  17.163
 440    411.   1802.   22.935   21.271   19.794   18.504   17.913   17.57  16.582  16.02  16.073
 441     30.   1910.   22.387    21.07   19.828   18.776   17.584   17.77  15.592  16.03  14.803
 442    247.   1416.   19.607   19.636   18.775   18.376   17.368   17.52  16.412  16.03  16.703
 443   2022.   1812.   21.175   26.558   20.522   19.605   18.868   18.51  18.232  16.03  15.833
 444    931.    837.   20.628   20.116   18.919   18.157   17.625   17.18  16.012  16.04  15.303
 445    558.    917.   19.736   19.362   18.545   18.107   17.681   16.97  16.422  16.04  15.733
 446    316.     14.   21.035   21.039   19.472   19.115   18.379   18.26  16.692  16.04  15.403
 447   2273.    876.   23.118   22.279    20.04   19.714   18.503   18.18  16.702  16.04  15.713
 448    179.   1100.   20.885   21.923   20.311   18.966   17.618   17.34  17.002  16.06  16.343
 449   1208.   1201.   22.255   20.677   20.476   19.435   18.243   17.97  17.592  16.07  15.803
 450    990.    909.   21.152   24.449   21.314   19.695   18.474   17.71  16.822  16.08  16.523
 451   2182.    834.   46.372   49.027   21.386   19.351   18.654    18.4  17.122  16.09  16.373
 452    489.     46.   19.767   20.517    19.42   18.939   18.096   17.95  16.742  16.09  15.963
 453    260.    493.   20.005   20.471   19.442   19.211   18.426   18.37  16.692  16.09  16.083
 454   2549.    191.   18.982   19.107   18.458   17.891   45.508   17.03  16.362   16.1  15.443
 455   1158.    108.    18.43   18.292   17.811   17.416   16.961    16.8  16.052   16.1  15.583
 456   2260.    909.   17.814   18.036   17.511   17.213   16.777   16.69  16.112   16.1  15.183
 457    209.   1499.   20.089    20.17     19.6   18.915   17.674   17.82  17.042   16.1  15.613
 458   2256.    418.   21.323   21.225   21.159   20.174   19.486   19.05  45.862  16.11  45.373
 459    769.   1389.   20.412   20.051   19.022   18.626   17.763   17.62  17.072  16.11  15.653
 460    126.   1009.    21.93   21.037   20.948   20.177   18.771   18.21  17.362  16.11  16.813
 461   2299.    874.   46.357   22.556   22.031   22.916   45.615     45.  45.862  16.11  45.373
 462   1631.    550.   21.077   19.747    18.65   17.926   17.229     17.  16.392  16.12  15.723
 463   1158.    742.   22.399   20.999    19.32   18.431   17.588   17.25  16.512  16.12  15.183
 464    256.     25.   20.473   20.971   20.054   19.452   18.619   18.26  19.372  16.13  15.863
 465   1072.    839.   20.008   20.455   19.157    18.64   17.923   17.68  17.922  16.13  15.203
 466    132.   1604.   23.263   22.632   20.247   19.139    17.84   17.25  16.982  16.14  15.433
 467    763.   1909.   46.373   49.028   21.376   20.127   18.159   17.72  16.372  16.14  16.483
 468   2137.   1246.   46.478   23.274   20.643   19.684    20.18   18.81  45.862  16.14  16.093
 469   1163.   1838.   21.903   21.801   19.876   18.962   17.566   17.28  16.242  16.15  15.173
 470   1131.   1077.   46.529   21.176   20.091   19.288   18.669   18.71  17.312  16.15  16.243
 471   2358.   1456.   21.152   20.948   19.392    18.55   17.591   17.44  16.522  16.15  15.333
 472   1474.   1198.   22.367   49.158    20.05   20.883   45.571   19.48  45.862  16.15  15.673
 473   1378.    706.   21.495    21.18   20.946   19.973    19.13   18.85  16.632  16.16  16.703
 474    756.   1881.   18.791   19.322   18.393   17.928   17.337   16.92  16.862  16.17  15.003
 475     70.   1503.   19.841   19.326   18.465   17.949     17.3   17.05  15.692  16.18  15.153
 476    379.   1950.   19.525   19.588   18.592   18.176    17.45    17.4  16.502  16.19  15.933
 477   1556.    204.   22.418   22.436   20.455   19.892   19.078   19.56  17.432  16.19  17.583
 478   1766.   1384.   19.355   19.177   18.304   17.789    17.16   16.98  16.102   16.2  15.933
 479   1156.    553.   21.124   21.709   20.814   19.514   19.059   18.26  17.192   16.2  16.003
 480    251.   1442.   23.993   21.794   20.507   19.999    45.57   18.86  18.252   16.2  17.213
 481   2286.    701.   20.635   20.583   19.083   19.016   17.901   18.95  17.862   16.2  17.703
 482   1584.    326.   19.487    19.33   18.536   18.029   17.497   17.44  16.862  16.21  16.703
 483   1864.   1266.   20.593   20.122   19.193   18.631   18.001    17.5  17.482  16.21  16.933
 484   1509.   1656.     21.3   22.241    20.54   19.845    18.77   19.03  18.672  16.21  17.253
 485    718.   1770.   20.631   20.388   19.504   18.776   17.952   17.75  17.982  16.22  15.403
 486    493.    470.   20.433   21.222   19.509   19.242   17.468   18.67  16.502  16.22  15.683
 487    894.   1897.   17.592    18.86    18.29   18.022   17.644   17.16  17.332  16.23  15.143
 488   1836.    201.   21.814   21.393   19.781   18.988   18.572   17.78  16.982  16.23  15.853
 489   2499.   1402.   21.521    21.11   19.644   18.664   17.598    17.4  16.572  16.24  15.123
 490   1930.    558.   22.254   21.772   20.843   19.631   18.652   18.69  17.182  16.24  15.803
 491   2195.   1136.   21.603   22.991    22.41   21.424   18.602   18.17  17.452  16.25  15.963
 492   1412.    385.   21.279   20.723   19.559   18.865    18.08   17.73  16.102  16.25  15.723
 493    413.    449.   20.827   20.611   19.246   18.351   17.664   17.34  16.392  16.25  14.923
 494    597.   1159.   21.151   21.468   20.136   18.902   17.283   16.84  15.972  16.25  15.273
 495    302.   1186.   21.842    21.51   19.708   19.045   18.366   18.01  17.352  16.26  15.293
 496    552.    999.   18.894   19.159   18.712   18.442   18.055    17.6  17.872  16.27  19.733
 497   1345.    498.   20.209   20.237   19.476    18.93   18.388   18.08  18.152  16.28  16.823
 498   1975.    101.   21.963   21.197   20.324   19.383   18.229   18.22  16.112  16.28  16.293
 499    358.    374.   20.039   20.288    19.18    18.66   17.953   17.69  16.562  16.29  15.463
 500    261.    105.    22.27   49.184   19.785   19.702   18.907   18.17  17.352  16.29  15.073
 501   2072.   1343.   20.015   19.883   18.831   18.242    18.02   17.44  16.652  16.29  16.233
 502    982.    168.    19.96   21.171   19.694   19.092   18.754   18.06  16.962  16.29  15.793
 503    925.    516.    21.36   21.293   20.241   19.516   18.683   18.21  16.582  16.29  16.273
 504   1687.    406.   17.466   17.698   17.262   16.943   16.575   16.97  16.322   16.3  15.713
 505   1103.     57.   19.438   19.271   18.466   18.046   17.611   17.71  16.132  16.32  15.793
 506    147.   1633.   20.964   49.087   20.774   20.759   21.449   20.17  17.462  16.33  17.373
 507    837.    983.   18.705   18.569   17.898   17.496   17.099   17.02  16.182  16.33  16.283
 508     30.   1260.   19.947   19.872   19.615   18.973   18.547   17.59  17.792  16.33  16.083
 509    280.   1124.   19.894   20.098   19.214   18.583   18.177   17.87  17.242  16.33  16.523
 510   1036.   1065.   20.935    20.96   20.502     19.3   19.107   19.03  16.572  16.33  17.663
 511   1273.    567.   23.736   21.748    20.08   19.191   18.368   17.71  18.842  16.33  17.193
 512   1646.    974.   20.004   20.024   18.961    18.43   17.849   17.53  17.552  16.34  16.213
 513   1309.    328.   21.056   22.638   21.082   20.744   45.587   18.59  45.862  16.34  16.923
 514   1959.    891.   22.132   22.179   20.612   20.265   19.286   18.97  18.822  16.34  17.563
 515    469.    550.   22.314   21.893   20.281   19.178   17.714   18.03  16.742  16.34  16.763
 516   1259.    934.   20.886   20.607    20.07   19.501   20.326   19.09  17.722  16.35  16.993
 517    385.   1843.   46.404   49.063   21.019   20.116   18.633   17.48  16.392  16.36  15.563
 518   2206.   1469.    46.43   31.262   21.037   19.603    20.07    18.8  18.902  16.37  16.033
 519   1018.   1646.   46.415   49.076   20.887   20.326    19.26   18.31  16.592  16.37  15.763
 520    607.   1779.     46.3   48.946   22.213   20.006   19.124   18.74  19.222  16.38  15.923
 521   1706.    458.   22.224   21.578   20.694   19.568   18.328   18.38  18.122  16.38  15.293
 522   1479.   1798.   46.299   48.945   22.223   46.381   21.123     45.  16.072  16.39  45.373
 523    302.    471.   21.621   23.559    21.32   19.908   18.842   19.03  18.732  16.39  16.273
 524    520.    790.   24.472   22.031   19.882   18.963   17.945   17.52  16.792   16.4  16.123
 525   1954.   1071.   20.769   20.644   19.917   19.041   18.411   18.14  17.422   16.4  16.193
 526   2491.    773.    21.28   49.124   20.397   19.962    18.14   17.51  16.452   16.4  15.793
 527   1199.   1643.   46.357   25.097   21.984   20.307   18.688   18.79  18.432   16.4  16.453
 528   2287.   1764.   20.785   21.778   20.334   19.403   18.521   17.55  18.692  16.41  15.563
 529    931.   1673.   25.548   22.516   20.647   19.558   18.152   17.96  17.472  16.41  14.793
 530   1848.    631.   19.754   20.275   19.201   18.864   18.322   18.14  17.512  16.41  16.423
 531    211.   1539.   21.096   21.477   20.268   19.517   19.421   18.73  17.512  16.42  15.873
 532   1892.    123.   19.308   19.456   18.707   18.354   17.764   17.65  17.032  16.42  16.413
 533   1178.    776.   19.325   19.016   18.267   17.837   17.294   17.37  16.522  16.44  15.963
 534     89.   1651.   20.462   20.054   19.327   18.761    18.16   17.75  18.282  16.45  17.723
 535    761.   1569.   23.435   23.531   21.382    21.21   20.231   18.66  20.222  16.45  20.273
 536    837.     33.   46.462   22.398   20.842   19.466   17.818   17.43  16.712  16.46  16.303
 537    666.   1668.   25.617   21.864   20.241   19.187   18.082   17.36  17.102  16.46  15.953
 538    318.   1376.   19.993   19.826   18.965   18.692   17.917   17.95  17.402  16.46  16.663
 539    678.    490.   19.312   19.777   18.904   18.428   17.886   17.71  17.262  16.46  15.243
 540   1041.    408.   20.325   21.023   19.747   19.142   18.464   18.52  17.022  16.47  17.353
 541   1438.    723.   19.975   20.114   19.163   18.659    18.35   18.03  17.902  16.47  18.453
 542   1024.   1811.   46.586   21.053   19.441   18.532   17.621   17.25  16.282  16.48  14.963
 543    273.    778.   19.849   19.497   18.624   18.061   17.567   17.16  16.662   16.5  16.033
 544    964.   1671.   20.529   20.682   19.417   18.861   18.134   17.99  17.702   16.5  15.993
 545    625.   1855.   23.344   20.406   18.985    18.13   17.229   17.08  16.972  16.51  15.173
 546    322.   1325.    19.04   19.294   18.791   18.541   18.396   18.29  16.372  16.51  17.113
 547   1871.    645.   20.108   19.833   18.893   18.467   18.021   17.55  16.482  16.53  16.033
 548    921.    838.   24.056   21.681    20.54   19.952   18.372   17.98  17.202  16.54  14.963
 549    313.    515.   20.267    20.57   19.552   18.894    17.76   17.63  16.992  16.56  15.373
 550    361.    652.   18.124   18.486   18.073   17.821   17.676   17.41  17.612  16.56  15.373
 551    722.    907.     19.5   19.473   18.757   18.288   17.649    17.3  16.532  16.57  15.833
 552   2103.    561.   18.946   19.346   18.485   18.076   17.398   17.42  16.702  16.57  14.683
 553   1810.   1851.   22.756   21.867    20.21   19.254   18.498   18.16  17.122  16.57  15.793
 554   1872.    291.   20.226   20.814   19.639   19.081   18.539   18.15  17.752  16.57  16.153
 555    588.    609.   46.386   21.048   21.732    20.53   18.571   18.66  17.102  16.57  16.263
 556   2284.    544.   21.137   20.909   19.678   19.092   18.142     19.  16.822  16.58  15.603
 557   1115.   1518.   19.657   19.718   18.946   18.478   17.761   17.31  18.032  16.58  15.243
 558   2205.    728.   21.824   22.905   20.263     20.1   19.868   18.46  18.812  16.58  15.923
 559     14.    976.   20.938   21.147   19.714   19.345   18.211   18.11  18.962  16.58  45.373
 560    330.    523.   20.161   20.483   19.767   18.958   19.231   18.24  18.002  16.59  16.603
 561    794.   1360.    22.08    49.08   20.846   19.869   18.618   19.18  17.432  16.59  18.793
 562   2314.   1321.   21.043   20.496   19.523   18.757   17.769   17.81  17.062  16.59  16.093
 563    550.    818.    19.86   19.562   18.745     18.2   17.639   17.46  17.242   16.6  16.623
 564   1389.    685.   20.476   20.534   20.031   19.209   18.802   18.44  18.022   16.6  16.023
 565    548.   1876.   19.605   19.102   18.061   18.015     16.9   17.26  16.132   16.6  16.183
 566    805.    720.   46.443   22.883   21.047   20.074   19.629     19.  17.752   16.6  17.213
 567   2136.   1455.   20.246   20.034   19.307   18.838   18.606   18.32  17.802  16.61  18.703
 568   1602.    602.   19.914   19.617   18.744   18.326   17.765   17.56  16.832  16.61  16.513
 569    670.    771.   19.725   20.103   19.163   18.543   17.739   17.59  16.762  16.61  15.353
 570    595.   1212.   20.594   20.722   19.793    19.26   18.824   18.54  17.812  16.61  16.853
 571    397.   1669.   21.371   21.589   20.358   20.005   19.365   18.76  45.862  16.61  17.593
 572   2263.   1692.    46.48   21.616   20.643   19.994   19.519   18.92  18.602  16.62  15.033
 573   1414.    705.   20.102   20.329   19.322   18.674   17.869   17.76  16.982  16.62  15.703
 574   1462.    215.   23.736   22.491   21.686   19.928   18.658   18.22  17.782  16.63  15.313
 575    487.   1440.   20.473   20.076   19.327   18.829   18.432   17.62  17.922  16.63  17.963
 576    954.    413.   19.442   19.297   18.424   17.939   17.396   17.23  17.362  16.65  15.573
 577   1335.   1727.   46.292   22.955   22.777   20.533   18.671   18.23  45.862  16.65  16.953
 578   2258.   1736.   19.762   19.505   18.991   18.421   17.491   17.62  16.412  16.67  18.143
 579    278.     98.   22.653   22.336   21.251    20.39   19.441   18.72  16.922  16.67  16.563
 580     56.   1029.   20.332   20.249    19.69   18.966   18.191   18.24  16.892  16.67  15.873
 581   1150.   1250.   46.426   22.545   21.247   19.866   18.771   18.66  16.532   16.7  16.163
 582    575.   1040.   22.263   21.533   20.369   19.724   19.026   18.78  16.732   16.7  15.873
 583   2526.   1655.   23.754   22.892   20.731   19.696    19.92   18.43  16.842  16.71  16.213
 584    601.    494.   20.981   21.804   19.957   19.149   18.296   17.99  17.092  16.71  16.223
 585   2402.    894.   19.742   19.911   19.218   18.622   17.818   18.12  16.362  16.72  15.623
 586    879.   1581.   46.332   48.983   21.835   20.228   18.599    18.2  16.432  16.72  17.063
 587    441.   1868.   22.346   21.268   20.048   19.607   45.556   18.44  45.862  16.72  45.373
 588    824.   1585.   21.668   21.322   19.833   19.116   18.981   18.05  17.602  16.72  16.683
 589   1569.   1445.   23.509   24.157   21.268   19.732   18.899   17.99  18.792  16.72  15.783
 590    988.    779.   20.906   20.945   20.207   19.534   19.428   19.01  18.362  16.72  45.373
 591   2092.   1482.   23.056   22.413   21.249   20.613   45.592   19.65  18.172  16.73  17.163
 592   2287.   1843.   20.792   20.936   19.515    18.67   17.972   17.39  16.632  16.75  15.523
 593   1990.    399.    46.51    21.88   20.302   19.586   18.413   18.04  17.432  16.76  16.023
 594   2190.    745.   20.986   21.223   20.283   19.517    18.81   18.22  17.852  16.77  16.373
 595    241.    847.   17.746   18.565   18.275   17.992   17.731   17.69  17.612  16.77  16.183
 596    810.    264.   20.945   21.152   19.887   19.166   18.362   18.43  17.482  16.77  15.643
 597   1086.    636.   22.483   21.801   21.332   20.994   19.986   19.44  19.602  16.77  15.983
 598    885.    666.    46.42   21.669   21.334   20.518   19.074   18.45  17.042  16.78  15.833
 599   1284.    561.   18.014   18.127    17.59   17.283   16.993   16.81  16.582  16.78  16.343
 600    588.   1385.   21.375   21.179   19.948   19.158   18.402   18.21  18.192  16.78  20.073
 601    313.    156.   23.447   22.843   21.007   20.151   18.551   19.46  18.502  16.78  15.283
 602   1225.    620.   23.474   22.131   21.326   20.363   19.462   18.26  18.322  16.78  16.643
 603    579.    901.    18.09   18.909   18.574   18.214   17.556   17.37  16.702  16.79  15.363
 604    362.    726.   46.442   23.784   21.041   20.521   45.586   19.02  45.862  16.81  16.653
 605    583.    895.   20.783   22.167   20.846   19.777   18.119   17.87  17.722  16.81  15.523
 606   1371.    599.   22.775   23.036   21.839    20.33   22.213   18.28  18.022  16.81  16.923
 607     33.    962.   22.149   21.346   19.813   19.445   18.884   17.84  18.262  16.83  17.093
 608   1816.   1419.   20.093   20.188   19.304   18.809   18.587   18.17  16.252  16.83  16.113
 609   1034.   1732.   46.452   21.397   20.972    21.08   21.003    19.1  18.312  16.85  15.573
 610   1711.   1587.   20.296   20.772   19.843   19.203   18.516   18.04  18.212  16.87  15.233
 611   1328.   1253.   20.692   22.795   20.377   19.385    18.62   18.26  17.732  16.87  17.363
 612   1959.    248.   21.847   20.846   19.537    18.68   18.691   17.59  16.742  16.87  16.353
 613   2311.   1145.   22.561   21.281    19.58   19.002   18.178   18.28  18.002  16.87  15.863
 614   2051.   1669.   46.445    49.11    20.54   20.558    19.23   18.71  16.602  16.87  16.913
 615    719.     48.   20.743   21.264   20.201   19.243   19.002   17.89  45.862  16.87  16.643
 616   1689.   1885.   24.854   21.879   20.872    20.01   18.158   17.82  16.572  16.87  16.063
 617   1910.   1491.   21.764   20.937   19.616   18.915   18.577   18.28  16.892  16.88  17.723
 618    826.   1144.   20.097   19.713   18.773   18.085   17.416    16.6  16.502  16.88  16.763
 619   1076.   1147.   20.142   20.083   19.367   18.801   18.113   18.27  17.342  16.89  16.783
 620   1769.    296.   20.557   20.142   19.101   18.638    17.32   17.44  16.332  16.89  14.853
 621   1037.    433.   22.416   22.051    20.35    19.51   18.774   18.24  17.902  16.89  15.963
 622    379.    464.   46.489   20.999   20.552    18.73   17.848   17.46  18.522   16.9  16.363
 623    978.   1343.   24.529   21.788   21.352   20.121   21.383   19.17  18.602  16.91  16.893
 624   1550.   1895.   21.528   21.726   20.305   19.586   18.724   18.76  17.142  16.92  16.443
 625   2185.   1113.    20.89   21.077   19.644   18.781   17.724   18.09  17.352  16.92  16.463
 626   2148.    939.   27.135   49.119   20.448    19.76   17.996   17.67  16.942  16.92  15.773
 627   1158.    391.   20.846   24.418   22.078   20.425   19.408   18.25  19.042  16.92  16.493
 628   2251.   1753.   20.514     19.9   19.106   18.939   17.814   18.36  17.682  16.93  15.553
 629   2356.   1586.    18.61   18.809   18.362   17.956    17.52   17.69  17.372  16.93  15.273
 630   1632.   1402.   19.455   19.546   19.021   18.723   18.103   18.09  17.712  16.94  17.643
 631    776.   1632.   21.986   21.463   20.299   19.983   18.995   18.91  16.522  16.95  15.483
 632    799.   1014.   21.591   23.859   21.284   20.266   18.288   17.75  17.432  16.96  15.963
 633    904.   1615.   19.579   19.771   18.966   18.488   17.723   17.75  16.352  16.96  15.713
 634   1503.   1495.   20.709   20.238   19.354    18.83   18.307   17.89  17.432  16.97  17.253
 635   1392.    272.   20.377   20.504   19.665   19.246   18.268   18.51  17.942  16.98  17.593
 636   1027.    794.   22.015   22.504   20.321   19.616   19.171   18.56  17.912  16.98  15.903
 637     43.   1751.    21.13   21.497   20.624   20.022   18.112   21.59  16.812  16.98  45.373
 638    901.    449.   21.332   21.537   20.552   19.933   18.886   19.06  17.612  17.02  16.403
 639   1647.    287.   22.347   21.471   19.658   18.907   18.734   18.08  16.562  17.02  16.833
 640    701.     88.   23.318    49.04   21.254   20.841   18.863   19.07  45.862  17.02  16.623
 641    829.    624.   22.169   20.717   19.844   19.485   18.622   17.37  18.032  17.03  17.423
 642    560.   1539.   20.837   21.217    20.12   19.571   18.621   17.91  18.392  17.03  20.273
 643   2336.   1131.   46.346   23.522   22.145   22.765   45.619     45.  17.762  17.04  16.433
 644   2348.   1512.   22.909   21.451   20.086   19.376   18.969   18.02  18.102  17.04  15.873
 645   1650.    454.   23.037   49.103   20.611   20.095   19.717   18.78  17.882  17.05  17.093
 646   2023.    813.   22.266   22.897    20.68   20.131   18.192   18.52  17.062  17.05  16.123
 647   2064.   1034.   21.024   21.108   20.224   19.729   17.877   17.56  19.292  17.06  18.053
 648    842.   1610.   22.416   21.477   20.492   19.601   19.263   18.11  18.702  17.06  15.193
 649   2364.   1583.   21.366   21.917   20.036   20.083   18.289     20.  16.632  17.06  15.473
 650   1596.    719.   19.365   19.175   18.437   18.075   17.474   16.85  16.722  17.07  17.503
 651   2285.    458.   46.468   22.999    20.76   20.531   19.679   20.38  18.432  17.08  16.723
 652   1956.   1500.   22.551   20.819     19.7    19.17   18.667   18.24  18.202  17.08  16.743
 653   1414.    444.   46.451   22.782   20.957   20.168   18.967   18.54  17.282  17.08  15.953
 654   1387.   1208.   19.241   18.975   18.237   17.729   17.274    17.1  16.862  17.09  16.223
 655    246.   1803.   19.958   20.759   20.088    19.22   18.193     19.  16.952   17.1  15.673
 656    278.   1571.   21.705   23.751   21.602   20.013   19.762   18.63  17.832  17.11  16.553
 657    856.   1672.   18.864   18.999    18.44   17.822   17.086   16.56  17.372  17.12  17.713
 658   1388.    529.   21.558   20.446   19.361   18.665   17.909   17.66  17.062  17.13  15.963
 659   2189.    339.   21.762   49.004   21.621   20.299   19.233   19.82  17.062  17.13  18.263
 660   1691.   1690.   20.045   20.062   19.357   18.713   18.472   17.49  19.402  17.14  17.213
 661   1668.   1513.   20.359   20.435   19.249   18.963   18.527   18.13  17.522  17.14  17.843
 662   1660.    252.   22.988   23.205   21.011   20.015   20.646   18.92  17.422  17.14  15.923
 663   1599.    292.   21.815   20.749   19.406   18.434   17.465   17.33  16.492  17.16  15.753
 664    543.   1947.    20.21    21.87    20.18   19.844   19.108   19.12  18.142  17.22  15.503
 665   1342.   1831.   21.965   22.126   20.033   19.345   18.454    18.3  16.672  17.23  15.863
 666   2308.   1855.   22.961   21.337    20.24   19.225   18.062   18.38  45.862  17.24  15.973
 667   2282.   1438.   22.175   23.505   21.087    20.58    19.64   18.26  45.862  17.25  19.023
 668    600.    790.   21.428   20.926   19.841   19.135   18.331   18.15  17.512  17.26  17.463
 669    150.    844.    22.27   21.199   19.296   18.557   17.859   17.64  16.222  17.26  15.153
 670    744.    223.   46.494   21.676   20.479   19.329   18.593   18.24  18.092  17.27  16.033
 671   1778.   1568.   46.413   22.333   21.393   20.579   45.596   19.63  16.912  17.27  16.343
 672   1762.    764.   20.893   20.993   19.605   18.886   18.082   17.86  16.992  17.29  15.483
 673   2427.    222.   23.118   23.362   20.641   19.839   17.852   19.06  17.702  17.29  45.373
 674   2388.    609.   19.397   19.206   18.569   18.069   17.517   17.41  17.252  17.31  45.373
 675    216.    212.    21.95   21.889    20.21    19.38   18.546   18.35  17.752  17.31  15.693
 676   2296.   1576.   46.418   22.118   21.346   19.908   45.594   20.69  17.372  17.32  16.083
 677   2128.   1410.   22.637   49.168   19.948     20.9   45.568   18.83  17.922  17.33  15.463
 678   1526.    900.   46.283   48.927   22.406   21.486   19.799   18.28  16.822  17.33  18.883
 679   1715.    884.   19.718   20.182   19.365   18.869   18.462   17.96  16.692  17.34  15.773
 680    655.    351.   21.296    20.52   19.614   18.993   18.441   18.07  16.102  17.36  15.753
 681    539.   1406.   19.987   20.306   18.773   20.209   18.746   20.49  45.862  17.36  45.373
 682    551.    224.   20.164   20.756   20.231   20.039   18.527   17.66  17.262  17.38  15.523
 683    435.    694.   21.371   19.844   18.893   18.486   17.992   17.49  17.362  17.38  45.373
 684   1984.   1419.   24.048   23.044   20.973   19.849   18.162   17.83  16.792  17.41  16.173
 685   2108.   1185.   21.209   22.131   20.206   19.855   21.214    18.6  18.692  17.41  16.873
 686   2117.   1576.   20.176    23.33   23.656   22.305   19.667   20.91  17.842  17.42  17.593
 687    210.   1023.   46.552   21.455   19.821   19.969   17.894   18.52  16.622  17.42  15.403
 688    463.    421.   46.496   22.107    20.45   19.668   19.106   18.69  17.932  17.43  17.273
 689   2454.   1561.   22.869   21.626   20.541   19.923   19.342     45.  16.722  17.45  16.523
 690   1784.   1361.   20.927   20.228   19.232   18.661   17.964    18.3  18.762  17.46  16.593
 691    791.   1644.   46.421   49.082   20.825   19.956   18.725   17.85  18.112  17.48  16.673
 692   2374.    519.   22.795   21.661   20.632   19.101    17.53   17.64  16.692  17.49  16.053
 693   1968.    911.   21.371   48.993   21.733   20.952   18.615   19.28  18.852  17.52  45.373
 694   1859.    836.   21.083   21.107   19.674   18.956   18.055    17.8  17.152  17.55  15.073
 695    922.     19.   22.344   26.307    20.73   21.822   18.292   17.56  17.632  17.57  15.803
 696   1518.    818.   22.482   23.086   21.329   20.713   18.919   18.93  18.112  17.59  15.853
 697   2366.    815.     23.7   23.135   20.717   19.948   19.319   19.06  18.322  17.61  16.003
 698    775.    650.   22.364   22.624   21.561   20.293   19.266   18.89  17.492  17.64  16.793
 699    636.    240.   23.344   21.647   20.214   19.147   17.896   17.63  16.662  17.69  15.223
 700   2478.    862.   22.121   22.189   20.734   20.695   19.483   19.56  18.802   17.7  16.453
 701   2076.   1751.   22.168   23.638   20.178   20.544   45.561   20.06  18.512  17.72  16.743
 702    316.   1531.   19.257   19.763   19.159   18.824   18.165   17.99  17.952  17.82  17.203
 703    283.   1171.    22.65   22.385   20.415   19.735   19.125   18.51  16.552  17.82  16.173
 704   1056.    832.   21.787    49.13   20.336   21.086   19.554   19.18  17.922  17.84  15.853
 705   2003.    395.   20.963     20.7   19.682   19.179   18.404   18.43  16.282  17.85  17.293
 706   2351.   1416.   21.433   22.184   19.889   19.341   18.595   17.68  18.072  17.86  16.463
 707   1475.    294.    46.35   21.921   22.124   21.046   19.495   18.69  18.602  17.87  17.753
 708    519.    478.    22.29   49.047   21.182   20.209   19.249   18.55  18.082  17.87  18.363
 709   1985.   1825.   20.989   21.071   20.378   19.452   18.522   18.33  17.032  17.91  15.623
 710   1303.    746.   21.729   21.924   20.861   20.379   19.565   18.92  19.022  17.93  15.753
 711   2220.    428.   19.435   19.712   19.119   18.735   18.862   18.65  45.862  17.97  45.373
 712    869.    920.   23.747   21.532   20.715   20.384   18.736   17.99  17.712  17.99  16.803
 713   1674.   1400.   23.328   49.039   21.264   20.512     19.3   18.65  16.142  18.04  17.563
 714   2286.    242.   21.379   20.678   19.906   19.011   18.624   18.77  17.242  18.05  16.063
 715    882.   1462.   20.373   19.945   19.095   18.589   18.115   17.88  17.272  18.06  16.493
 716   1922.    735.   22.048   21.955   20.209   19.506   18.381   18.01  17.732  18.11  15.743
 717   1660.    929.   46.395   24.281   21.572   20.643   20.188   19.32  18.352  18.11  17.153
 718   2099.   1067.   25.155   21.768   22.788   23.559   19.728   19.42  17.102  18.13  17.333
 719    278.    802.   20.747   20.812   19.659   19.062   19.441   17.85  17.802  18.16  16.323
 720   1512.   1293.   22.066   22.963   19.111   18.242   20.115   16.64  19.642  18.19  45.373
 721    306.     83.   20.449   23.245   21.163   19.748   18.992   18.44  16.682   18.2  15.843
 722   1664.    985.   21.356   21.313   20.037   19.297   18.599   18.72  17.112  18.21  16.213
 723    601.   1122.   21.445   20.624   19.897   19.253   18.692   17.69  21.322  18.23  16.273
 724   2068.    483.    22.04      21.   20.318   19.858   19.868   18.99  45.862  18.36  15.293
 725    919.    961.   23.581   22.038   20.482   19.718   18.739   18.71  16.962  18.44  18.073
 726    788.   1072.   21.124   21.277   22.196   21.504   45.619   20.61  45.862  18.45  17.633
 727    658.    586.   24.489   23.129   21.786   20.484   19.428   18.68  17.502  18.48  16.103
 728    292.    736.   20.717   20.517   19.756    19.22   18.455   18.29  17.712   18.5  17.603
 729   2290.   1799.   22.626   21.913   21.197   20.088   19.575   19.14  17.732  18.62  16.253
 730    762.    366.   21.122   22.615   21.317   19.888   19.123   18.83  18.242  18.66  16.023
 731   1255.    581.   20.253   19.867   19.106   18.454   17.853   17.34  16.942   18.7  15.793
 732    212.   1391.   19.442   19.653   19.161   18.804   18.388   17.49  18.542  18.72  15.353
 733   2303.    522.   22.225   21.558   20.674    19.81   18.793   18.43  18.312  18.73  17.673
 734   1352.    168.   20.892   22.144   20.969   19.819   18.899   18.62  17.762  18.78  15.973
 735    557.   1058.   24.111   20.812   22.907   21.331   19.159   18.54  17.452  18.89  17.833
 736    216.    564.   46.558   20.966   19.769    19.55   18.513     18.  45.862   18.9  16.743
 737   1176.    576.   23.372   25.245   21.819   20.205   19.954   18.94  17.532  19.24  17.383
 738   1258.   1556.   20.615   20.416   19.555   19.156   18.565   18.13  17.372  19.25  17.933
 739   1800.     27.   46.384   21.365   21.747   20.045   19.581   19.11  18.032  19.26  17.803
 740    302.   1645.   21.664   21.338   20.006   19.432   18.327   17.78  17.502  19.43  16.113
 741    585.   1671.   46.465   21.797   20.812   19.824   18.632   18.37  17.132  19.87  15.263
 742   2038.    414.   22.294   25.149   21.566   20.886    19.81   20.46  18.152  19.97  17.423
 743   2238.    789.   46.349   21.997   22.132    20.93    19.66   19.34  18.462   20.2  45.373
 744   1526.   1140.   20.174   19.995   19.257   18.933   18.265   18.06  17.672  20.53  17.063
 745   1246.    113.   19.808   20.087   19.326   18.819   18.907    18.3  18.242  20.93  16.783


==> table3.dat <==
########################################################################################################
# ID     X       Y        U        B        V        R        I        z        J        H        K    #
########################################################################################################
   1   1582.   1328.   15.942   15.325   13.691   13.102    12.87    12.12   11.792    11.03   10.773
   2   2369.    398.     13.9    13.69   12.784   12.648    11.62    11.54   10.152     9.58    9.813
   3    950.   1235.   16.664   16.092   14.379   13.802   13.667    12.78   12.582    11.81   11.573
   4    192.    703.   13.533   13.516   12.879   12.747   11.827     11.7   10.672    10.25   10.273
   5    818.   1118.   14.701   14.099   13.204   12.913   11.905    11.82   10.632    10.26   10.233
   6   2517.    344.   17.058   16.593   15.093   14.425   14.105    13.45   13.002    12.27   11.973
   7    655.    718.   16.239   15.018    13.91   13.409   12.382    12.19   11.162    10.57   10.483
   8   2483.   1492.   16.954   16.303   14.803   14.202   13.961    13.25   12.802    12.05   11.823
   9   2236.    627.   13.223   13.621   12.928   12.865   12.022    11.96   10.932    10.65   10.673
  10    643.   1896.   16.149    15.66   14.306   13.732   13.354    12.72   12.222     11.5   11.293
  11   1571.    449.   13.884   13.923   13.207    13.01   12.118    12.39   11.052    10.73   10.603
  12   2426.   1677.   16.541   16.031   14.666   14.062   13.704    13.13   12.572     11.8   11.593
  13    355.    439.   12.875    13.37     12.8   12.803   11.989    11.85   11.042    10.79   10.733
  14    710.    982.   16.598   16.078   14.634   14.052   13.723    13.04   12.602    11.85   11.693
  15    511.   1328.   16.565   16.088   14.644   14.081   13.762    13.03   12.682    11.95   11.703
  16   2370.   1930.   16.583   16.062   14.685   14.082   13.724    13.15   12.512    11.76   11.553
  17   1767.   1214.    16.34   15.885   14.475   13.902   13.592    12.95   12.552    11.78   11.533
  18   1633.   1262.   16.185   15.018   14.022   13.694   12.725      13.   11.652    11.17   11.103
  19   1613.   1011.   13.017     13.5   13.042   12.966   12.249    12.54   11.372    11.18   11.213
  20   2256.   1298.   16.732   16.254   14.967   14.362   13.946    13.38   12.832    12.09   11.843
  21    414.    308.   16.776   16.255   14.845   14.291   13.894    13.22   12.822    12.05   11.823
  22   1494.   1061.   14.805   14.473   13.757    13.55   12.678    12.99   11.722     11.3   11.253
  23    855.    838.   16.591    16.09   14.848   14.281   13.797    13.27   12.742    11.97   11.753
  24    839.   1220.   16.952   16.464   15.065   14.492   14.124    13.49   13.062     12.3   12.053
  25   1346.   1634.   16.959    16.45   14.984   14.412   14.092     13.4   13.002    12.25   12.013
  26     34.    448.   16.485   16.018   14.686   14.141   13.744    13.09   12.732    11.98   11.743
  27   2198.   1049.   16.913   16.403   15.015   14.432   14.093    13.45   13.032     12.3   12.063
  28   1775.   1221.   16.952   16.497   15.064   14.501   14.211     13.5   13.212    12.47   12.263
  29    894.   1363.   16.921   16.477   15.044   14.472   14.172    13.47   13.102    12.35   12.153
  30   1510.   1383.   16.774   16.373   14.985   14.421   14.121    13.47   13.142    12.41   12.193
  31   2218.   1206.   16.973    15.71   14.468   14.018   13.029    12.94   12.192    11.47   11.433
  32    552.   1296.    16.62   16.196   14.887   14.341   13.905    13.33   12.822    12.07   11.813
  33    372.   1433.   17.019   16.596   15.175   14.621   14.282    13.59   13.242    12.48   12.233
  34    517.   1322.   17.242   16.372   14.995   14.373   13.928    13.46   13.092    12.54   12.443
  35   1119.    987.   16.787   16.342   14.965   14.392   14.063    13.41   13.042    12.31   12.083
  36    919.   1168.   16.712   16.245   14.947   14.372   13.936    13.38   12.852    12.12   11.853
  37    827.    657.   16.897   16.364   15.077   14.492   14.017    13.46   12.932    12.17   11.923
  38    408.    683.   17.105   16.617   15.184   14.602   14.215    13.52   13.092    12.35   12.103
  39    993.    959.   16.963   16.496   15.187   14.612   14.176    13.61   13.142    12.41   12.183
  40    527.   1854.   17.561   17.258   15.814   15.484   15.039    14.35   14.042    13.35   13.183
  41   1854.   1699.   17.187   16.753   15.365   14.801   14.482    13.83   13.432    12.69   12.453
  42   1578.   1866.   16.902   16.413   15.137   14.562   14.107    13.54   12.982     12.3   12.033
  43   1166.   1312.   17.304   16.838   15.394   14.812   14.522    13.84   13.472    12.76   12.513
  44   1845.   1898.   15.005    14.75   13.956    13.74   13.033    13.21   12.442    11.97   11.943
  45    399.    222.   17.093   16.615   15.317   14.771   14.345    13.75   13.382    12.62   12.423
  46   2219.   1432.   17.348   16.881   15.516   14.932   14.593    13.98   13.552    12.81   12.573
  47   2178.   1527.   17.467   17.088   15.644   15.091   14.888    14.16   13.932    13.19   13.013
  48   1710.   1668.   16.999   16.553   15.277   14.721   14.295    13.72   13.172    12.45   12.203
  49    517.    258.   17.194   16.793   15.405    14.87   14.541    13.85   13.542     12.8   12.603
  50     99.    314.   16.908   16.506   15.197    14.66   14.264    13.63   13.302    12.53   12.743
  51    868.   1697.   17.139   16.682   15.417   14.822   14.425    13.95   13.362    12.62   12.413
  52    176.    569.   16.876   16.702   15.437   14.929   14.455    13.83   13.312    12.51   12.173
  53   2258.   1255.   17.434   16.978   15.646   15.062   14.704    14.11   13.682    12.96   12.713
  54   2162.   1754.   16.637   16.778    15.67    15.14   14.995    14.19   13.732    12.92   12.483
  55    274.   1393.     19.4   18.249   16.682   15.627    14.26    13.71   12.982    12.23   12.173
  56   1106.   1422.   17.381   16.946   15.637   15.062   14.655    14.08   13.612    12.86   12.633
  57   1546.    263.    17.52   17.053   15.665   15.101   14.772    14.12   13.792    13.04   12.843
  58   2119.    933.   15.689   15.118   14.346    14.12   13.307    13.27   12.712    12.29   12.193
  59   1152.    695.   17.198   16.796   15.487   14.931   14.534    13.98   13.532    12.82   12.613
  60   1547.   1471.   17.302    16.89   15.536   14.981   14.652      14.   13.622    12.93   12.653
  61   1531.    432.   17.374   16.863   15.587   14.992   14.586    14.01   13.592    12.82   12.573
  62   1673.   1850.   17.317   16.882   15.617   15.061   14.635    14.09   13.572    12.86   12.643
  63   1968.   1218.   17.332   16.995   15.697   15.141   14.754    14.15   13.752    13.04   12.813
  64    619.   1603.   17.877    16.69   15.448   14.716   14.029    13.73   13.052    12.46   12.393
  65    739.     68.   17.295   16.827   15.618   15.051   14.567    14.05   13.562    12.83   12.593
  66   2481.    141.   19.176   17.959   16.504   15.505   14.332    13.99   13.192    12.53   12.323
  67   1731.   1928.    17.89   16.649   15.418   14.686   14.028    13.95   13.152    12.57   12.453
  68    163.   1265.   17.265   16.873   15.709   15.161   14.638    14.12   13.612    12.85   12.663
  69    240.   1897.   15.191   15.023   14.307   14.032   13.528    14.08   13.032    12.66   12.743
  70   2161.   1044.   15.367   15.079   14.408    14.21   13.531    13.47   13.082    12.74   12.703
  71   1079.   1052.   17.275   16.871    15.73   15.161   14.638     14.2   13.622    12.92   12.723
  72    695.    905.   17.265   16.927   15.718   15.161   14.716    14.21   13.772    13.04   12.873
  73   1744.   1278.    17.18    16.81   15.568    15.04   14.682    14.11   13.712    13.01   12.793
  74   2179.   1542.   14.568   14.724   14.221   14.068   13.545     13.4   13.182     12.9   12.913
  75   1976.   1304.    17.64   17.271   15.906   15.341   15.041    14.39   14.032    13.32   13.133
  76   1754.   1788.   17.554    17.13   15.888   15.321   14.886    14.35   13.722    13.11   12.913
  77    751.   1309.   17.396   17.092   15.827   15.271   14.855    14.29   13.842    13.12   12.933
  78     25.   1442.     15.4   15.276   14.527   14.252   13.739     13.5   13.292    12.88   12.813
  79   1358.   1080.   17.838    17.47   16.004   15.441   15.219    14.51   14.262    13.53   13.343
  80     77.   1896.   17.379   17.009   15.778   15.269   14.785     14.2   13.812    13.07   12.883
  81    279.   1633.   16.533   16.204   15.253   14.759   14.226    13.94   13.572    12.95   12.883
  82    647.    847.   17.545   17.187   15.866    15.33   15.031    14.39   14.062    13.35   13.183
  83    696.   1003.   15.908   15.719   14.936   14.575    14.12    13.89   13.562    13.02   13.113
  84   2347.   1039.    17.68   17.278   15.946   15.352   15.052    14.49   14.082    13.36   13.133
  85    345.    979.   17.568   17.177   15.856    15.34   14.924    14.33   13.912     13.2   13.033
  86   2090.   1809.   20.017   18.823   17.211   16.166   14.926    14.47   13.702    13.08   12.883
  87    815.   1665.   17.758   17.345   16.047   15.481   15.114    14.51   14.082    13.36   13.163
  88   2350.    516.   16.115   15.697   14.936   14.575   14.061    13.96   13.542    13.12   13.183
  89   1342.    928.   18.491   17.261   16.008   15.257   14.589     14.3   13.752    13.14   12.973
  90   2227.   1614.   15.201   15.238    14.69   14.373   13.957    13.84   13.602    13.17   13.243
  91   2480.    307.   17.474   17.191   15.938   15.362   15.042    14.56   14.112    13.49   13.253
  92   2417.    900.   18.969   17.729   16.386    15.54   14.775    14.52   13.852    13.19   13.023
  93   1542.   1335.   17.796   17.514   16.227   15.681   15.371    14.75   14.532    13.82   13.563
  94   1116.   1230.   17.671   17.345   16.047    15.52   15.181    14.59   14.232    13.51   13.323
  95    748.   1281.   17.817   17.415   16.117   15.551   15.135    14.58   14.132    13.43   13.173
  96   2058.    214.   18.034   17.633   16.245   15.672   15.381    14.75   14.462    13.69   13.503
  97   1027.   1206.   17.654   17.305   16.119   15.561   15.096    14.62   14.142    13.41   13.223
  98    851.    346.   17.685   17.369   16.138     15.6   15.174    14.65   14.242    13.53   13.353
  99   1130.   1182.   16.696   16.235   15.385   14.889   14.414    14.21   13.822     13.3   13.263
 100   1035.    682.   18.062   17.616   16.307   15.751   15.412    14.81   14.432    13.71   13.523
 101   1001.   1382.   18.191   17.833   16.445   15.881    15.64    14.96   14.802    14.05   13.863
 102    117.    464.   17.968   17.621   16.256    15.74   15.411    14.74   14.492     13.7   13.603
 103    257.   1279.   17.926   17.568   16.236    15.71   15.333    14.71   14.362    13.62   13.403
 104   2361.   1217.   15.556   15.463   14.859   14.533   14.098    14.04   13.712    13.36   13.343
 105    773.   1442.   17.859   17.478   16.258   15.711   15.314    14.75   14.332    13.61   13.433
 106    810.   1902.   17.833   17.583   16.307   15.848   15.655    15.01   14.682    14.02   13.933
 107   1602.    744.   16.733    16.73   15.824   15.387   15.175    14.63   14.362    13.68   13.443
 108    761.   1068.   20.997   19.781   18.192    17.03   15.479     14.9   14.052    13.42   13.153
 109    294.    776.   18.552   17.495   16.309   15.605   14.937    14.62   14.122    13.47   13.433
 110   1039.   1282.   17.987    17.65   16.408   15.812   15.406    14.87   14.372    13.68   13.413
 111   1789.   1116.   18.079   17.776   16.355    15.83   15.637    14.91   14.692    14.05   13.813
 112   1969.    977.    17.56   16.687   15.702   15.141   14.618    14.57   13.972    13.51   13.353
 113    336.   1235.   17.967   17.597   16.388   15.831   15.337    14.82   14.332    13.62   13.393
 114   1630.   1683.   19.229   18.032   16.767   15.968   15.193    14.86   14.272    13.56   13.493
 115     76.    273.   16.517   16.349   15.566   15.146   14.711    14.46   14.202    13.62   13.683
 116   1528.   1579.   17.949   17.689   16.346    15.83   15.588    14.96   14.722    14.04   13.843
 117   1674.     70.   20.963   19.986   18.453   17.241    15.71    15.15   14.302    13.64   13.443
 118   1231.   1052.   18.252   17.904   16.617   16.051   15.664    15.09   14.692    13.95   13.763
 119   1740.    203.   20.076   18.957   17.524   16.583   15.459    15.15   14.382    13.62   13.633
 120    486.   1456.   16.536    16.26   15.466   15.046   14.611    14.38   14.072    13.64   13.573
 121   1670.    296.   17.925   17.664   16.377    15.86    15.55    14.95   14.692    13.96   13.823
 122    205.   1411.    18.04   17.124   16.061   15.482   14.949    14.66   14.302    13.61   13.583
 123   1623.    731.   17.914   17.664   16.377   15.879   15.783    15.06   14.882    14.29   14.073
 124   1791.    188.   19.851   18.819   17.364   16.442   15.386    15.08   14.362    13.72   13.673
 125    207.    315.   17.983   17.711   16.458    15.92   15.611    14.94   14.712    13.98   13.783
 126   1850.   1220.    17.39   16.603   15.663   15.159   14.714    14.89   14.172    13.72   13.663
 127   2097.   1679.   15.589   15.821   15.352   15.004   14.646    14.52   14.252    13.87   13.953
 128   1268.   1245.   19.228   18.465   17.279   16.508   15.509    15.12   14.482    13.84   13.603
 129    273.    867.   18.042   17.169   16.162   15.601   15.078     14.8   14.362    13.82   13.853
 130    442.    749.   18.097   17.791    16.65    16.13   15.587    15.13   14.652    13.94   13.723
 131   1900.   1522.   15.681   15.751    15.17   14.834   14.476    14.51   14.092    13.77   13.753
 132   1323.    370.   18.181   17.865   16.679   16.131   15.734    15.23   14.772    14.08   13.903
 133   2419.   1700.   19.165   18.764   17.365   16.811   16.676    15.86   15.652    15.02   14.923
 134    974.    528.    18.02   17.747    16.65   16.101   15.626    15.19   14.742    14.04   13.933
 135    158.    378.   16.302   16.633   16.141   15.833   15.552    15.35   15.202    14.71   14.983
 136   2493.    615.    18.12   17.814   16.751   16.201   15.746    15.36   14.772    14.05   13.973
 137    770.    235.   16.312    16.22   15.538   15.146   14.749    14.58   14.322    13.93   13.913
 138    737.   1133.   17.607   16.864   15.913   15.409   14.944    14.75   14.312    13.89   13.803
 139   1786.    475.    18.53   18.205   16.795   16.251   16.058    15.33   15.192    14.46   14.343
 140    649.   1844.   18.269   17.976   16.667    16.14   15.821    15.21   14.822    14.21   14.103
 141   1783.   1678.   15.922    15.97     15.4   15.054   14.696    14.58   14.292    13.95   13.933
 142   1666.   1534.   16.071   16.054   15.439   15.075   14.697    14.69   14.272    13.92   13.943
 143   2074.    521.   18.091   17.917   16.708    16.19   15.929    15.39   15.072    14.34   14.213
 144    967.   1368.   22.664   21.702   19.765    18.29   16.263     15.5   14.502    13.94   13.633
 145    440.   1667.   18.579   18.319   16.976   16.431   16.102    15.43   15.092    14.42   14.263
 146    942.    729.   18.312   18.007   16.798   16.251   15.864    15.34   14.922    14.24   14.103
 147   1453.     27.   18.637    18.41   17.056    16.54   16.415    15.72   15.792    14.93   14.773
 148   1024.    679.   18.913   18.884   17.261    16.74    16.77    15.83   15.992    15.18   15.023
 149   1115.    750.   18.469   18.154   16.867   16.311   16.001    15.41   15.112    14.42   14.283
 150    149.    369.   18.432   18.139   16.796    16.26   15.961    15.27   15.042    14.35   14.183
 151    672.   1310.   18.177   17.927   16.718    16.18   15.822    15.31   14.962    14.28   14.093
 152     90.    488.   20.722   20.081   18.716   17.569   16.038    15.43   14.802    14.13   13.933
 153    756.   1925.   20.194   19.848   18.404   17.356    15.98    15.47   14.632    14.08   13.893
 154   2226.    895.   18.281   18.217   16.896   16.389   16.225     15.6   15.242    14.55   14.303
 155   1258.   1839.   18.881   18.525   17.003   16.451   16.326     15.5   15.382    14.71   14.423
 156   1132.   1707.   20.957   19.806   18.273   17.197    15.85    15.33   14.532    13.98   13.713
 157    991.    269.   18.709   18.461   16.984    16.47   16.325    15.59   15.542    14.83   14.613
 158   1248.    565.   18.513   18.143   16.867   16.359   16.001    15.46   15.172     14.4   14.283
 159    447.   1343.   17.909   17.264   16.313   15.799   15.277    15.02   14.572    14.14   14.013
 160   1978.   1665.   19.805   18.804   17.517   16.699   15.895    15.58   14.962    14.22   14.093
 161    337.   1787.   17.046   16.867   16.106   15.677   15.261    15.03   14.472    14.26   14.333
 162    348.   1717.   18.775   18.537   17.216    16.69   16.381    15.74   15.492     14.8   14.633
 163    245.   1105.   19.007   18.758   17.426   16.919    16.62    16.05   15.752    15.09   15.013
 164   1487.   1716.   19.614   18.416   17.219   16.477   15.818    15.53   15.072    14.25   14.263
 165   1077.    703.   18.776   18.643   17.703   17.054   16.414    16.06   15.242     14.5   14.153
 166    786.    313.   18.802   18.519   17.288   16.721   16.392    15.88   15.452    14.72   14.693
 167    650.   1336.    20.85   19.567   18.134   17.164   16.146    15.72   15.142    14.34   14.243
 168   1377.   1794.   18.652   18.424   17.137    16.62   16.378    15.72   15.462    14.92   14.723
 169   1640.   1796.   18.824   18.563   17.287   16.789    16.46    15.88   15.692    14.86   14.613
 170   1689.    748.   19.019    18.65   17.296   16.751   16.519    15.85   15.602    14.87   14.723
 171   2517.    665.   20.489   19.369   18.026   17.151   16.269    16.03   15.262    14.69   14.393
 172    521.    662.   16.475   16.535   15.909   15.564   15.206    15.02   14.832    14.46   14.403
 173    554.    956.   20.576   19.478   18.034   17.141   16.104    15.68   14.982    14.45   14.393
 174    387.    247.   18.725   18.409   17.178    16.65   16.311    15.69   15.432    14.68   14.543
 175    187.    509.   18.154    18.11    16.98   16.499   16.179     15.6   15.422    14.65   14.443
 176   1614.   1096.   22.118   20.858   19.302   18.159    16.55    15.92   15.102    14.47   14.283
 177   2308.    580.   18.662   18.422   17.269   16.711   16.431    16.01   15.612    14.94   14.753
 178    748.   1104.   18.609   18.424   17.249    16.73   16.343    15.92   15.602    14.81   14.653
 179   2421.     92.   18.855   18.572   17.307   16.741   16.558    16.03   15.832    14.98   14.733
 180   1846.    913.   18.829   18.524   17.349    16.82   16.443    15.94   15.572    14.83   14.863
 181   1384.     64.   18.871    18.02   17.002   16.431   15.899    15.74   15.372    14.64   14.553
 182   1375.   1094.   19.594   19.391   17.802   17.329   17.223    16.51   16.662    15.85   15.793
 183   1525.   1326.   19.051   18.769   17.426   16.784   16.552     15.9   15.732    15.14   14.973
 184    895.   1495.   20.902    19.87   18.404   17.463   16.416    15.99   15.252    14.64   14.823
 185    995.   1455.   18.752   18.491   17.238    16.71   16.381    15.79   15.562     14.9   14.643
 186    502.   1666.   21.264   20.254   18.743   17.696   16.349    15.82   15.012     14.5   14.323
 187    298.    373.   16.628   16.775   16.149   15.823   15.407     15.2   14.962     14.6   14.773
 188   1537.   1686.   18.983    18.11   17.092   16.473    15.95    15.66   15.212     14.6   14.553
 189     48.    979.    19.69   19.465   17.831   17.194   16.671    16.11   15.582    14.85   14.423
 190   1625.   1235.   19.187   19.004   17.605   17.119   16.926     16.2   16.152    15.43   15.363
 191   1506.   1927.   19.709   18.608     17.5   16.766   16.146    15.83   15.302    14.58   14.603
 192   1777.    479.   20.403   19.884   18.261    17.73   17.334    16.59   16.382    15.58   15.283
 193   1791.   1499.   18.718     18.4   17.382   16.831   16.288    15.92   15.352    14.67   14.453
 194    481.   1499.   18.793   18.532   17.267   16.759   16.372    15.82   15.512     14.9   14.613
 195   1817.    623.   18.758    18.53   17.288    16.77   16.489     15.9   15.642    15.01   14.813
 196   1286.    921.   16.643   16.702   16.109   15.764   15.396    15.26   14.972    14.67   14.633
 197   1949.   1785.   20.054   19.924   18.637   18.129   17.558    17.15   16.552    15.52   15.353
 198   1716.   1899.   21.547   20.364   18.741   17.745    16.65    16.18   15.462    14.81   14.593
 199   1409.   1455.   16.478   16.646   16.121   15.784   15.435     15.3   14.902    14.65   14.813
 200   1255.   1711.   21.045   19.752   18.263    17.42   16.538    16.15   15.512    14.81   14.813
 201    564.   1202.   16.297   16.562   16.081   15.763   15.395    15.28   14.912     14.8   14.753
 202     86.    945.   19.945    19.75   18.396   17.695   17.037    16.42   15.902    15.14   14.653
 203   1626.    721.   20.001   19.339   17.884   17.253   16.895    16.36   16.192     15.4   15.333
 204    114.    976.   19.834   20.161   18.908    18.07    17.43    16.86   16.532    15.76   14.913
 205   1204.   1796.    17.14   16.893   16.401   14.696   15.609    15.43   15.152    14.76   14.713
 206   2375.    770.   21.329   20.058   18.502   17.524   16.322    16.03   15.232    14.72   14.613
 207    158.    526.   20.257   20.075   18.553   17.923   17.265    16.84   16.042     15.2   14.793
 208   2094.   1104.    19.33   19.157   17.836    17.31   17.117    16.49   16.132    15.55   15.323
 209   1907.   1062.   19.151   18.912   17.647    17.13   16.849    16.24   15.992    15.21   15.043
 210    571.   1378.   19.544    19.46   17.882   17.292   16.711    16.32   15.752    14.95   14.473
 211    539.    898.   19.318   19.013   17.849   17.698    16.71    16.59   15.772    14.92   14.753
 212    711.   1025.   19.278   18.798    17.69    17.15   16.598    16.16   15.712    14.97   14.843
 213    431.    908.   19.185   18.827   17.506    16.99   16.661      16.   15.792    15.08   14.983
 214    173.    800.   19.119   18.658   17.774   17.337   16.834    16.57   16.102    15.81   15.733
 215   1766.    310.    19.65    19.38   17.914    17.38   17.226    16.44   16.552    15.84   15.563
 216    743.   1433.   19.246   18.931   17.678   17.169   16.782    16.24   15.852    15.18   15.043
 217     73.    282.   19.976   20.116   19.031   18.529   18.181    17.64   17.062    16.13   16.013
 218   2515.    913.   19.423   19.119   17.776   17.221   17.028    16.44   16.132     15.4   15.513
 219    956.   1519.   21.618   20.684   19.173   18.097   16.682    16.24   15.422    14.89   14.643
 220    534.   1096.   20.015   19.811   18.334   18.402   17.006    17.02   15.892    14.93   14.293
 221   2492.   1121.   21.425   21.056   19.747   19.026   18.726    18.16   17.632    16.25   16.393
 222   1899.   1835.   22.259    21.01   19.432   18.464   17.136    16.68   15.742    14.98   14.933
 223   1061.   1461.     17.3   17.338   16.678   16.295   15.869    15.72   15.422    14.91   14.803
 224   1348.    107.   17.589   17.628   16.856   16.514   16.331    15.87   15.762    15.07   15.003
 225   2024.    324.   18.357   17.863   17.035   17.257   16.006    16.23   15.452    14.94   14.843
 226     63.   1737.   19.696   19.416   17.883   17.224   16.682    16.15   15.532    14.89   14.473
 227    862.   1212.   19.484   19.215   17.693   17.131   17.093    16.22   16.492    15.73   15.543
 228   1200.    644.   20.155    19.81   18.232   17.565   16.935    16.49   15.802    15.04   14.863
 229   1496.   1263.   19.128   18.856   17.659    17.13   16.753     16.2   15.932     15.3   14.863
 230   1727.   1820.   23.875   21.645   20.235   18.953   17.528      17.   16.342    15.44   15.493
 231   2225.   1689.   19.013   18.696   17.611   17.061   16.644    16.25   15.672    15.11   14.813
 232    876.    716.    18.95    18.71    17.58    17.06   16.663    16.23   15.892     15.2   15.053
 233   2356.   1648.   24.711   22.193   23.493    20.02   19.516     19.1   18.572    16.48   15.953
 234   1442.   1161.   19.027   18.799   17.568    17.05    16.76    16.18   15.822    15.19   15.073
 235   1237.    544.   23.393   22.385   19.631   18.674   18.064    17.28   16.792    15.98   15.423
 236    677.    765.   21.169   20.452   19.075   17.987   16.679    16.27   15.542    14.99   14.793
 237    772.   1486.    17.28   17.296   16.659   16.285   15.888    15.69   15.362      15.   14.903
 238    795.    860.   18.257   18.012   17.307   16.886    16.47    16.27   16.062    15.53   15.583
 239   1230.    971.   19.931   19.767    18.67   18.082   17.588    17.16   16.602    15.55   15.333
 240   1528.    755.   20.874   19.635   18.225    17.37   16.566    16.23   15.592     14.9   14.883
 241   1306.   1294.   19.548    19.34    18.21   17.651   17.274    16.77   16.342     15.8   15.563
 242   1444.   1569.   20.852   20.649   19.082   18.172   17.028    16.54   15.812    15.14   15.093
 243   1125.    867.   19.034    18.87    17.74     17.2   16.823    16.31   15.952    15.33   15.183
 244   1463.    104.   20.917   20.684   18.837      18.    17.38    16.82   16.242    15.13   14.783
 245    317.   1450.   21.011   20.809    19.13   18.717   18.048    17.39   16.852    15.93   15.703
 246    279.    771.   21.503    20.48   19.238   18.351   17.838    17.46   17.272    16.39   16.173
 247    344.    349.   18.735   18.786   17.925   17.477   16.848    16.49   15.852    15.17   14.733
 248   1716.   1909.   21.404   21.289    19.61   18.848    18.15    17.72   17.152    15.95   15.373
 249     50.    520.   22.669   21.551   19.962   19.392   18.675    17.85   17.092    15.97   15.653
 250    639.   1310.   19.292   19.086   17.777    17.26   16.989    16.43   16.102    15.43   15.313
 251    776.    721.   22.087   20.684   19.285   18.149   16.821    16.32   15.592    15.01   14.853
 252    320.   1218.   19.057   18.347   17.362    16.84   16.307     16.1   15.702     15.1   15.093
 253     27.   1550.   19.429   19.235   17.825   17.349   17.165    16.43   16.272    15.93   15.563
 254    549.   1267.   20.114   20.339   18.436   17.842   17.611    16.84   16.632    15.78   15.283
 255   2214.    647.   18.758   18.231   17.426   16.822   16.357    16.06   15.762    15.18   15.273
 256   1413.   1136.   19.327   19.111   17.746   17.269   17.027    16.41   16.192    15.59   15.303
 257   1350.   1167.   22.259   21.513   19.789   18.756   17.205    16.71   15.862    15.21   15.043
 258    485.   1118.   23.542   24.428   21.752   20.377   17.953    17.04   15.902    15.24   14.893
 259   2508.   1281.   17.123   17.171    16.59   16.176   15.779    15.62   15.212    14.91   14.843
 260     76.   1429.   19.272   19.142   17.877   17.369    17.06    16.48   16.152    15.45   15.373
 261   2487.   1439.   20.998   20.743   18.907   17.973   17.528    17.02   16.242    15.42   14.723
 262   1457.     15.   19.343   19.137   17.816    17.29   17.126    16.45   16.292     15.4   15.153
 263   2479.   1747.    21.63   20.683   19.407   18.211   16.834    16.48   15.752    15.17   15.023
 264   1022.    744.   21.654   20.415   19.005   18.073   17.026    16.61   16.032    15.22   15.173
 265   1230.   1064.   21.343   20.684   18.949    18.12    17.48    16.79   16.452     15.7   15.743
 266    449.    855.    21.05   20.588   18.696   17.802   17.259    16.59   16.112    15.28   14.793
 267   1820.    838.   21.572   20.691   20.446   19.308    19.28     18.5   18.092    16.57   16.293
 268   2008.    236.   19.386   19.365   18.067   17.899   17.163    17.19   16.332     15.6   15.653
 269    608.   1931.   21.219    20.53   18.504    17.67   17.234    16.44   15.992    15.49   14.573
 270   1777.    314.   20.716   20.494   18.647   17.955   17.355    16.84   16.272    15.67   15.063
 271   1231.    988.   19.445   19.195   17.897    17.38   17.128    16.45   16.272    15.59   15.373
 272    113.    197.    22.25   21.688    20.02   19.209   18.395    17.73   17.592    16.94   15.863
 273    484.    482.   20.025   19.741     18.6   18.109   17.809     17.3   16.922    15.95   16.133
 274   1629.    467.   19.973    19.09    17.96   17.343   16.703    16.46   15.892    15.45   15.133
 275   1686.   1732.   19.369   19.225   18.263   17.701   17.585    16.89   16.822    15.99   15.893
 276    153.   1282.   20.697   20.438   18.994   18.431   18.122    17.38   17.672    16.89   17.033
 277   2120.   1478.   23.474   22.134   22.079   20.269   18.679    17.87   16.982    16.29   16.523
 278    265.    168.    20.88   20.875   19.017   18.219   17.482    17.05   16.182    15.25   14.703
 279   1051.    803.   21.079   20.755   19.233   18.594   17.877    17.54   16.932    16.11   15.533
 280   2114.   1147.   19.181   19.007   17.798   17.231   16.961    16.42   16.192    15.48   15.303
 281   1784.   1431.    21.78   20.705   19.183   18.175    17.06    16.53   15.742    15.19   15.043
 282    699.    366.   18.554   18.299   17.516   17.058   16.574    16.65   16.012    15.66   15.643
 283    911.    770.   23.846   23.034   22.419    20.59   19.068    19.36   17.922    16.68   17.013
 284   1011.    772.   19.636   19.443   17.943   17.401   16.897    16.36   15.862    15.31   14.733
 285    128.   1805.   19.523   19.618   18.734   18.423   18.133    18.25   17.422    15.77   16.153
 286   1901.     68.   22.246   21.607   20.062   18.813   17.814    16.89   16.152    15.38   15.223
 287   1941.    805.   21.549   20.843   19.455   18.406   17.175    16.66   16.112    15.31   14.963
 288     23.    607.   20.402   20.113   18.389   17.792   17.105    16.64   16.132    15.48   14.893
 289    975.   1548.    19.43   19.157    18.06   17.579   17.094    16.68   16.332    15.63   15.493
 290   2071.    412.   20.325   20.336   19.139   18.465    17.99    17.54   16.902    15.86   15.143
 291   1413.    296.   22.827   22.388   20.384    19.22   17.475    17.14   15.972    15.34   15.113
 292   2545.    888.   22.706   22.463   21.635   20.343   21.664    18.65   19.532    16.92   16.223
 293    271.     44.   46.449   22.186   20.989   20.159   19.025    19.02   18.972    16.74   17.193
 294   1313.    656.   20.607   20.154   18.531   17.826   17.293    16.83   16.162    15.41   14.893
 295    888.   1888.   20.393   21.211   18.726   18.414   18.308    16.96   17.112    16.29   15.703
 296    181.    965.   19.612   19.417   18.096    17.56   17.037    16.54   15.962    15.32   15.193
 297    393.   1194.   23.376   22.369   20.578   19.323   18.383    17.79   17.222    16.07   15.603
 298   1334.   1917.   22.219    20.87   19.516   18.389   17.216    16.86   16.152    15.55   15.323
 299    493.   1042.   22.557   22.632   20.471    19.31   18.244    17.82   17.042    16.22   15.433
 300   1643.    260.   20.606    20.37   18.792   18.057   17.466    16.98   16.582    15.63   15.283
 301   1130.     60.   19.147   19.138   17.694   17.248   17.142    16.48   16.302    15.78   15.383
 302    640.   1282.   19.521   19.281    18.14   17.629   17.262    16.74   16.362    15.65   15.733
 303    455.   1013.   20.219   19.282   18.129   17.571    16.98    16.64   16.222    15.48   15.733
 304   1013.   1119.   23.725   48.947   22.202    46.38   22.315      45.   17.322    16.81   16.573
 305     52.     68.   21.673   20.598   19.042   18.103   17.095    16.79   16.142    15.39   15.243
 306   1521.     55.   21.776   21.815   19.957   19.324   18.684    18.18   17.572    16.75   16.243
 307    625.   1812.   24.306   23.098   21.766   19.601   17.681      17.   16.032     15.4   15.173
 308   1168.   1408.   19.343   19.136   17.939   17.429   17.071    16.49   16.202     15.7   15.373
 309    675.   1404.    20.78   19.451    18.31   17.557    16.83    16.58   16.042     15.3   15.333
 310   1580.    251.   17.987   17.939   17.156   16.814   16.728    16.24   16.452    15.59   15.313
 311   2292.   1147.   20.249   20.263   18.763   17.998   17.378    17.58   16.162    15.37   14.643
 312   1229.   1037.    22.32   21.191   19.602   18.479   18.819    17.82   17.812    16.86   16.333
 313   1779.   1762.   19.097     18.9    17.77   17.308   17.076    16.56   16.332    15.75   15.563
 314    314.   1317.   20.773   20.457   19.248   18.807   18.575    17.96   17.792    16.99   17.213
 315   1217.    150.    23.19   22.877   21.332   19.753   18.124    17.44   16.452    15.64   15.413
 316    361.   1270.   20.003   18.923   17.871   17.233   16.623    16.37   15.882    15.27   15.313
 317   2448.    419.   19.423   19.271   18.018   17.461   17.181    16.64   16.332    15.83   15.553
 318   2421.    546.   46.417   24.174   21.319   19.355   17.581    16.86   15.972    15.42   15.113
 319    103.   1838.   19.435   19.684   18.621   18.245   17.732    17.23   16.812    15.57   15.463
 320   1773.   1867.   20.383   20.301     18.6   17.935   17.392    16.83   16.252     15.5   14.803
 321    845.   1560.   19.686   19.424   18.249    17.73   17.381    16.88   16.482    15.69   15.603
 322    172.    961.   22.366   21.608    19.94    19.11    18.15    17.26   16.592    16.21   16.793
 323    767.   1338.   21.525   20.297   18.864    18.03   17.225    16.77   16.352    15.69   15.493
 324   2092.   1734.   21.585   21.285   19.539   18.574   17.789    17.44   16.802    15.69   15.153
 325    682.    146.   21.755   21.791   20.202   19.147   18.274    18.08   17.062    16.02   15.613
 326    534.    837.   16.668   17.086   16.561   17.009   15.972    16.23   15.532    15.45   15.383
 327   1748.   1237.   22.044   21.136   19.267   18.275   17.267    16.67   16.042    15.76   15.403
 328   1926.    914.   24.603   22.665   21.367   20.035   18.785    18.52   17.702    16.54   15.793
 329    646.   1512.   19.299   19.511    18.93   18.574   18.226     18.2   18.022    17.23   17.303
 330   1302.    111.   18.359   18.382   18.125   17.318   16.815    16.71   16.242    15.74   15.853
 331    979.   1303.   20.167   19.816   18.843   18.184   17.535    17.15   16.352    15.55   15.403
 332    241.    926.   19.388    19.57   18.664   18.305   17.782    17.55   16.972    16.31   15.803
 333     62.    493.   19.904   19.754   18.243   17.749   17.207    16.71   16.272    15.64   15.113
 334   2255.   1926.   21.892   21.602   20.001   18.782   18.249    17.57   16.772    15.91   15.413
 335   1202.   1358.   19.573   19.431    18.29    17.76   17.703    17.06   17.042    16.16   16.273
 336    246.   1092.   22.544   21.658   19.766   19.134   19.028     18.1   17.342    17.04   16.363
 337    331.   1163.   21.495    21.48   19.566    18.72   18.149    17.47   16.862    15.71   15.113
 338   2261.   1711.   20.832   20.564   18.941   18.119   17.364    17.07   16.342    15.53   14.973
 339   2184.   1502.   19.686   19.555   18.369   17.995   17.909    17.23   17.552    16.73   16.373
 340   2135.   1084.   20.125   20.147   18.938   18.585   18.023    17.77   17.012    16.72   17.523
 341   2192.    904.   22.077   21.793   20.629   19.955   19.354    18.73   19.472    16.78   16.533
 342   2356.    700.   21.998   21.097   19.552   18.458    17.11    16.81   15.862    15.47   15.243
 343   1618.   1222.   19.098   18.604   17.765   17.317   16.891    16.57   16.412     15.8   15.743
 344    344.    609.    20.49   20.638   19.866   19.194   18.836    18.22   17.452    16.53   16.543
 345   1050.   1197.   25.169   23.445   20.355   19.656   19.269    18.29   18.722    17.06   16.613
 346    523.   1642.   17.205   17.438    16.89   16.583   16.254    16.04   15.772    15.51   15.603
 347   1257.    134.   22.367   22.033   20.421   19.337   18.591    17.92   17.142    15.73   15.743
 348    777.    529.   22.047   21.438   20.106   19.085   17.728    17.06   16.242     15.8   16.533
 349   1842.    790.   21.442   20.443   18.943   18.129   17.228    16.87   16.292     15.8   15.543
 350   2121.   1583.   21.016   20.119   19.336   18.849     18.2    17.98   17.512     17.4   16.843
 351   2308.   1782.   21.235   21.342   20.301   19.663   18.762    19.25   17.982    16.55   16.393
 352    183.    411.   19.717   19.488   18.268    17.75    17.44    16.97   16.702    15.95   16.253
 353    574.    243.   20.211   19.893   18.953   18.362   17.839    17.64   16.832    15.99   16.263
 354    879.   1034.   19.649   19.497   18.288    17.75   17.548    16.96   16.812    16.05   15.913
 355   1467.    335.   19.691   19.122   18.193    17.67   17.205     17.2   16.542    15.96   16.373
 356    379.    528.   20.125   20.179    19.06   18.569   17.988    17.47   17.012    16.21   15.903
 357   1655.   1381.   20.773   19.597   18.388   17.598   16.823    16.66   15.992    15.53   15.253
 358      9.    932.   20.044    20.44   18.862   18.195    17.73    17.22   17.242    16.35   15.563
 359   1366.    742.   20.259   20.482   19.889   19.437   18.885    18.87   17.942    17.02   16.913
 360    264.    221.   19.484   19.749   18.182   17.767   17.467    16.88   16.512    15.68   15.263
 361   1971.   1819.   23.371   21.646   19.777   18.862   18.107    17.56   16.722    15.99   15.533
 362    979.    764.   19.787   19.547   18.338    17.81   17.433    16.98   16.782    15.86   15.843
 363    212.   1381.   22.131   22.056   20.747   19.502   19.018    18.74   18.042    16.63   16.923
 364    979.    177.    21.69   21.693   20.193   19.408   18.711    18.39   18.412    16.66   16.413
 365   1481.   1572.    19.97   19.939   18.596   17.983   17.324    16.94   16.042    15.54   14.863
 366    367.     99.   20.955   20.782   19.405   18.608   17.911    17.37   16.802    16.01   15.403
 367    936.   1661.   21.302   20.116   18.807   17.989   17.136     16.9   16.462     15.6   15.503
 368   2150.    967.   21.858   22.126   20.257   19.168   19.072    18.48   17.752    16.57   16.263
 369   1534.   1062.   19.321   19.146   18.061   17.588   17.395    16.85   16.682    16.09   15.893
 370   1339.   1015.   20.098   19.738    18.63   18.081   17.664    17.21   16.832    15.83   15.893
 371   1186.    595.   22.867    22.04   20.798    19.96   19.699    19.84   18.572    16.97   17.133
 372   1442.   1404.    20.18   19.842   18.689   18.092   17.734    17.13   16.642    16.26   15.823
 373   1681.   1926.   19.775   19.614   18.215   17.603   17.313    16.68   16.232    15.61   14.823
 374   1990.   1360.   22.502   21.449   19.882   18.846   17.528    16.98   16.092    15.65   15.433
 375    559.   1693.   21.473   20.715   19.081    18.23   17.484      17.   16.342    15.82   15.033
 376   2551.    652.   21.786   21.571   20.094   19.066   25.498    18.19   17.382     16.2   15.703
 377   1562.   1085.    19.42   19.178   18.182    17.66   17.176    16.86   16.342    16.01   15.483
 378    730.   1481.    22.67   22.723   21.671   19.918   18.978    18.55   17.232    16.81   16.483
 379   1873.   1307.   20.076   19.582   18.765   18.249   17.649    17.52   17.362    16.27   16.623
 380   2138.    961.   20.123   20.002   18.961   18.294   17.907    17.69   17.182    16.38   16.523
 381    368.   1826.   18.801   18.918   18.034   17.607   17.326    16.77   16.242    15.89   15.233
 382   1044.    221.   20.224   19.156   18.071   17.414   16.736     16.7   16.002    15.46   15.413
 383   2226.    603.   19.266   19.208   18.324   17.868   17.694    17.01   17.212    16.78   17.183
 384   1266.   1370.   21.978   21.711    20.01   19.034   18.191    17.84   17.072    16.01   15.693
 385    769.    693.   19.576   19.291   18.262   17.711   17.285    16.89   16.502    15.91   15.863
 386   2129.   1531.   19.829   20.102   18.837   18.252   17.593     17.5   16.712    15.88   15.313
 387   1587.   1211.   19.693   19.507    18.41    17.89   17.532    16.92   16.882    15.95   15.813
 388   2078.   1400.   22.851   22.704   20.969   20.246   19.529    18.28   18.752     17.7   16.803
 389   2166.   1394.   19.461   19.776   18.691   18.189   17.657    17.36   16.642    16.08   15.643
 390   1158.    452.   19.342   19.361   18.444     17.9    17.31    17.03   16.402    15.77   15.273
 391   1934.   1291.   46.416   22.556   21.359   20.326   18.988    19.24   17.882    17.07   17.503
 392   1569.   1228.   19.623   19.406   18.097   17.599   17.309    16.73   16.582    15.97   15.763
 393    480.   1348.   18.059   18.043   17.327   16.906   16.539    16.24   16.182    15.97   16.363
 394   1416.    636.   18.125   18.131   17.438   17.055    16.62     16.6   16.162     15.7   15.883
 395    561.    847.   20.607   20.401   19.148   18.669   18.272    17.92   17.862    16.53   16.703
 396    840.    529.   19.864   19.843   18.567   18.079   17.769    17.26   17.172    16.41   16.383
 397   2325.   1422.    20.16    20.52   19.278   18.682   18.159    18.03   16.912    16.27   15.633
 398   2078.    933.   20.839   21.382   20.341   19.422   19.171    18.69   17.542    17.22   16.733
 399   1297.    324.   21.651   20.783   19.283   18.421   17.354    16.86   16.442    15.89   15.633
 400   2060.    422.   20.059   20.189    19.07   18.472   17.746    17.55   16.532    15.89   15.573
 401    502.   1635.   21.096   20.839    19.16   18.533   17.865    17.45   16.762    15.97   15.463
 402   2234.   1527.    18.84   18.454   17.727   17.219   16.745    16.59   16.032    15.72   15.543
 403    798.   1743.   20.926   21.025   19.727    18.89   18.182    18.16   16.882    15.89   15.343
 404    811.   1550.   19.851   19.633   18.469   18.008   17.679    17.21   16.852    16.21   16.953
 405   2210.    528.   19.914   20.196   19.111   18.493   17.883    17.52   16.662    15.84   15.473
 406   1504.   1770.   21.292   21.021   19.656   19.052   18.326    17.95   17.522    16.09   15.903
 407    940.   1105.   19.351   19.198    18.09   17.609   17.289    16.84   16.472    16.14   15.713
 408   1920.   1119.   19.166   19.545   18.583   18.108   17.566    17.23   16.682    15.82   15.243
 409   2310.   1841.   22.457   23.629   21.726   21.472   19.019    18.56   17.132    16.22   16.313
 410   1821.    419.   20.012   19.881    18.74    18.22   18.075    17.41   17.622    16.39   16.603
 411    674.    916.   46.411   23.375   21.405    19.59    18.66    17.87   16.992    16.03   15.423
 412   1932.   1497.   19.681   19.527    18.43   17.929   17.474    17.14   16.942    16.09   16.373
 413    748.   1373.   17.792   18.014   17.511   17.174   16.816    16.55   16.402    15.78   16.333
 414    540.    449.   21.694     20.5   18.922   18.099   17.179    16.81   16.202    15.71   15.623
 415    303.   1482.   20.493   20.351    19.21   18.942   18.565      18.   18.342    16.97   16.673
 416    548.    670.   22.889   21.684   20.061   19.171    17.96    17.35   17.042    16.26   16.093
 417     77.   1489.   19.434   19.139    18.02   17.471   17.181    16.54   16.342    15.92   15.393
 418   1576.   1012.   25.233   22.557   22.132   21.134   21.145    19.08   16.422    16.82   17.533
 419   1001.    679.   21.358   21.642   20.377   20.015    19.22    18.91   18.032    16.94   16.853
 420    118.    848.   20.106   19.626   18.541   17.942   17.516    16.85   16.752    15.89   15.723
 421   1546.    511.    19.91   20.353   19.525   19.106   18.331    18.11   17.382    16.88   16.013
 422    800.    587.    21.14   21.378   19.262    18.42   17.732    17.47   16.542    15.93   15.233
 423   1985.   1184.   23.843   21.801     20.1   19.105   17.728    17.22   16.272    15.96   16.123
 424   2212.    347.   21.672   20.661   19.296   18.431   17.636    17.35   17.022    16.15   15.993
 425    580.   1357.   20.881   20.506   19.757   18.987    18.29    17.98   17.382    16.64   16.743
 426   1862.    975.   18.494   18.217   17.456   16.998   16.533    16.33   15.892    15.63   15.583
 427    955.    953.   19.536   19.415   18.341   17.713   17.277    16.76   16.522    16.08   15.823
 428   2409.    448.   20.564   20.649   19.642   19.052   18.713    18.47   17.512    16.32   16.143
 429   1843.    470.   19.821   19.646   18.561   18.088    17.73    17.37   16.792    16.16   16.053
 430    824.    428.   19.677   19.469    18.35   17.781   17.433    16.94   16.672    15.84   16.263
 431    911.    408.   20.094   19.832   18.679   18.082   17.841    17.22   17.162    16.36   16.563
 432   1165.   1451.   19.761   19.631   18.378   17.908   17.657    17.08   17.292    16.41   16.473
 433   2272.   1328.    20.82    20.51   18.708   18.025   17.687    17.07   16.622    16.06   15.423
 434    634.     33.   19.929   20.222   19.069   18.559   17.804    17.36   17.062    15.96   15.223
 435   1196.    936.   21.068   20.623   19.235   18.506   17.809    17.39   16.872    16.25   15.553
 436    492.   1227.   23.911   22.552   22.183   20.418    18.12    17.32   16.782    15.98   15.583
 437   1576.   1479.   21.722   21.661    19.96    18.81   18.083    17.34   16.852    16.09   15.213
 438   1633.   1541.   17.179   17.487   17.062   16.782   16.443     16.3   16.222     15.8   16.233
 439   1173.   1468.     22.5   22.402   20.129   19.378   18.117    17.48   17.702    16.47   16.593
 440    411.   1802.   23.164   21.349   19.782   18.503   17.854    17.51   16.642    16.19   15.963
 441     30.   1910.   22.137   21.675   19.817   18.796   18.195    17.77   16.742    16.59   15.803
 442    247.   1416.   20.127   20.139   18.796   18.425   17.941    17.78   17.142    16.58   17.143
 443   2022.   1812.   21.653   49.151   20.122   19.586   18.878    18.51   17.762    16.55   16.013
 444    931.    837.   21.107   20.182   18.917   18.157   17.518    17.18   16.462    16.07   15.893
 445    558.    917.   20.157    19.82   18.578   18.137   17.944    17.19   17.042     16.2   16.243
 446    316.     14.   20.817   20.961   19.484   19.115    18.34    18.26   17.352    16.37   15.783
 447   2273.    876.    23.21   22.731   20.358   19.724   18.444    18.18   16.912    16.37   15.983
 448    179.   1100.   22.082   21.791   20.314   18.956   17.715    17.33   16.742    15.82   16.303
 449   1208.   1201.   21.835   21.604   20.653   19.548   18.782    18.26   17.892    16.58   16.223
 450    990.    909.   22.519   22.496   21.411   19.697   18.349    17.69   16.912    16.31   16.433
 451   2182.    834.   23.535   23.925   21.843   19.613   18.731     18.4   17.322    16.28   16.093
 452    489.     46.   20.682   20.837   19.404   18.938   18.231    17.95   16.892    16.15   15.883
 453    260.    493.   20.299   20.592   19.439   19.211    18.62    18.35   18.172    16.76   16.383
 454   2549.    191.   19.091   19.173   18.457   17.891   45.508    17.03   16.202    15.66   15.163
 455   1158.    108.   18.746   18.622   17.805   17.416    17.29    16.81   16.952    16.04   16.143
 456   2260.    909.   17.836   18.069    17.51   17.213   16.855    16.69   16.322    16.14   16.073
 457    209.   1499.   21.597    21.25   18.776   19.133   18.222    17.79   17.592    16.44   16.033
 458   2256.    418.   21.157   21.704   21.313   20.159   19.743    19.05   18.442    16.89   19.463
 459    769.   1389.   20.423   20.084   19.021   18.626   17.851    17.62   17.152    16.29   15.823
 460    126.   1009.   25.304     22.4   20.822   20.145   18.807     18.2   18.642    16.49   16.633
 461   2299.    874.   46.357   22.974   22.023   21.878   20.356      45.   21.012    18.29   45.373
 462   1631.    550.   20.947   19.781    18.64   17.926   17.277    16.99   16.352    15.92   15.753
 463   1158.    742.   21.899   20.703   19.315   18.431   17.569    17.24   16.482      16.   15.823
 464    256.     25.   20.504   21.068   20.072   19.433   18.794    18.26   17.752    16.71   16.823
 465   1072.    839.   20.138   20.477   19.156    18.64    18.02    17.68   17.622    16.11   15.653
 466    132.   1604.   22.827   22.104   20.257   19.119    17.83    17.21   17.062    16.33   16.053
 467    763.   1909.   46.373   23.068   21.848   20.088   18.227    17.68   16.622    16.41   16.463
 468   2137.   1246.   24.926   22.295   20.661   19.742   19.617    18.81   19.222    16.74   16.433
 469   1163.   1838.   22.209   21.648   19.868   18.943   17.605    17.25   16.382     16.1   15.653
 470   1131.   1077.   22.811   21.176   20.091   19.279   18.494    18.63   17.422    17.52   16.613
 471   2358.   1456.   20.988   21.058    19.39   18.569   18.017    17.43   16.792    16.21   15.353
 472   1474.   1198.   23.499   48.999   21.672   21.057   45.618     20.6   20.622    17.45   17.383
 473   1378.    706.    22.86   22.197   20.876   19.972   19.168    18.83   18.252    16.92   16.343
 474    756.   1881.   19.673    19.63   18.388   17.928   17.589    16.92   16.922    16.28   15.953
 475     70.   1503.   20.122   19.905   18.607   18.051   17.868    17.18   16.942    16.62   15.913
 476    379.   1950.   19.732   19.797   18.588   18.176   17.605     17.4   16.702    16.01   15.713
 477   1556.    204.    22.34   22.105   20.471   19.911   19.107    19.51   17.612     16.9   16.803
 478   1766.   1384.   19.518   19.364   18.301   17.789   17.325    16.98   16.392    16.15   15.883
 479   1156.    553.    21.17    21.69   20.784   19.513   18.932    18.23   17.542    16.93   16.263
 480    251.   1442.   22.387   21.767   20.446   19.988   19.814    18.88   18.062    17.49   16.613
 481   2286.    701.   20.582   20.506   19.309   19.023   18.529    18.92   17.682    17.15   17.913
 482   1584.    326.    19.65   19.352   18.535   18.029   17.526    17.43   16.892    16.26   16.363
 483   1864.   1266.   20.844   20.386   19.189   18.631   18.263    17.74   17.412    16.49   16.773
 484   1509.   1656.   21.942   21.757   20.548   19.855   18.964    18.81   18.312    17.28   16.493
 485    718.   1770.   20.925   20.762   19.497   18.776   18.273    17.74   17.222    16.26   15.713
 486    493.    470.     21.8    21.51   19.932   19.255   18.344    18.62   17.112    17.02   16.653
 487    894.   1897.   19.253   19.787   18.578    18.05    18.09    17.31   17.802     17.7   16.153
 488   1836.    201.   22.015   21.278   19.722   18.987   18.435    17.78   17.112    16.67   16.063
 489   2499.   1402.   21.543   21.242   19.641   18.654   17.918     17.4   16.572    15.91   15.263
 490   1930.    558.     21.6   21.782   20.853   19.631   18.914     18.7   17.362    16.87   16.013
 491   2195.   1136.   22.368   22.961    22.38   21.326   18.446    18.15   17.332    16.65   16.423
 492   1412.    385.   21.148   20.811   19.558   18.865   18.158    17.73   17.072    16.81   15.823
 493    413.    449.   20.882   20.622   19.245   18.351   17.673    17.34   16.492    16.05   15.153
 494    597.   1159.   22.882   21.468   20.136   18.902   17.302    16.84   16.022    15.89   15.383
 495    302.   1186.   21.526   21.378    19.71   19.045   18.299    18.01   17.132    16.57   15.553
 496    552.    999.   18.884   19.193   18.701   18.432   18.035    17.61   17.812    16.76   18.103
 497   1345.    498.   20.611   20.467   19.482   18.931    18.67    18.08   17.832    17.01   16.743
 498   1975.    101.   22.814   21.452   20.299   19.382   18.626    18.18   17.012     16.4   16.263
 499    358.    374.   21.019   20.717   19.172    18.66   17.943    17.69   16.742    16.28   15.663
 500    261.    105.   22.546   23.155   20.961   19.742   19.093    18.17   17.652    16.28   16.093
 501   2072.   1343.   20.393   20.165   18.867   18.243   18.225    17.48   17.072    16.62   16.793
 502    982.    168.   20.667   21.138   19.694   19.092   18.667    18.06   17.242    16.65   15.883
 503    925.    516.   21.523   21.524   20.237   19.516   18.557     18.2   17.252    16.45   16.223
 504   1687.    406.   17.477   17.731   17.262   16.943   16.605    16.97   16.322     16.1   15.903
 505   1103.     57.   19.471    19.26   18.466   18.046   17.621    17.71   17.082    16.43   16.543
 506    147.   1633.    22.52   48.987   21.794   20.789   20.082    19.72   17.772    16.93   16.573
 507    837.    983.   18.705   18.591   17.898   17.486   17.089    17.02   16.482    16.45   16.153
 508     30.   1260.   20.829   20.631   19.602   18.973    18.77    17.75   17.412    16.54   16.973
 509    280.   1124.   20.003   20.175   19.213   18.583   18.099    17.85   17.172    16.43   16.123
 510   1036.   1065.   21.588   21.378   20.494   19.543   19.486    18.96   17.892    16.76   17.763
 511   1273.    567.   24.189   23.462   20.853   20.001   19.332    18.56   19.172    17.06   16.943
 512   1646.    974.   20.439   20.397   19.076    18.55   18.318     17.6   17.852     16.9   16.423
 513   1309.    328.   23.376   23.904   21.049   20.705   21.948     18.8   19.632    18.54   17.953
 514   1959.    891.   21.468   21.871   20.618   20.265   19.286    18.95   18.162    17.15   16.503
 515    469.    550.   23.898   21.899    20.22   19.167   17.771    17.98   16.912    15.99   16.623
 516   1259.    934.   20.776   20.694   20.079   19.501   19.366    19.07   18.742    17.62   18.663
 517    385.   1843.   26.018   23.653   21.481   20.058   18.342    17.49   16.552    15.72   15.483
 518   2206.   1469.    46.43   23.386   21.181   19.535   18.983    18.74   17.592    16.57   15.923
 519   1018.   1646.   46.416   23.084   21.349   20.306   18.842    18.31   17.222    16.55   16.483
 520    607.   1779.   23.458   24.666   22.461      20.   19.342    18.74   18.972    17.12   16.723
 521   1706.    458.   22.409   21.853   20.689    19.52   18.619    18.38   17.892    16.33   15.853
 522   1479.   1798.   24.645    48.94   22.274   46.382   21.677      45.   16.402    16.77   45.373
 523    302.    471.   22.164   23.017   21.472   19.941   19.399      19.   18.042    16.49   16.173
 524    520.    790.   22.566   21.646   19.889   18.972   17.906     17.5   16.812    16.32   16.353
 525   1954.   1071.   20.801   20.853   19.913   19.041   18.489     18.1   17.292    16.47   15.873
 526   2491.    773.   23.796   26.761   20.804   19.962   18.227    17.51   16.632    16.25   15.643
 527   1199.   1643.   23.487   23.106   21.909   20.303   19.034    18.71   17.842    16.57   16.393
 528   2287.   1764.   20.905   21.635   20.337   19.374    18.54    17.93   18.022    16.75   15.773
 529    931.   1673.   22.783   22.275   20.641   19.538   18.326    17.94   17.372    16.57   16.003
 530   1848.    631.   19.797   20.264   19.201   18.864   18.351    18.14   17.632    16.58   16.263
 531    211.   1539.   21.894   21.721   20.356    19.52    18.89    18.66   17.612    16.82   16.573
 532   1892.    123.   19.471   19.665   18.703   18.354   18.103    17.65   17.412    16.48   16.353
 533   1178.    776.   19.282   19.049   18.266   17.837   17.401    17.36   16.632    16.66   16.283
 534     89.   1651.   20.287   20.351   19.322   18.761   18.238    17.74   17.562    16.27   16.343
 535    761.   1569.   46.424    24.71   21.228   21.206   19.887    19.01   18.442    17.21   17.723
 536    837.     33.   25.226   22.046   20.849   19.457    17.77    17.42   16.692    16.63   15.823
 537    666.   1668.    23.67     21.9    20.21   19.186   17.964    17.36   16.702    16.31   16.143
 538    318.   1376.   20.371   20.251    19.11   18.696   18.377    17.95   18.302    16.66   16.913
 539    678.    490.   19.323   19.821   18.904   18.428   17.915    17.71   17.002    16.57   15.723
 540   1041.    408.   20.325   20.935   19.749   19.142    18.59    18.52   17.442    17.15   16.743
 541   1438.    723.   20.095   20.169   19.162   18.659   18.388    18.03   17.812    16.79   16.733
 542   1024.   1811.   46.586   20.943   19.443   18.532   17.602    17.16   16.452    16.22   15.753
 543    273.    778.   20.019   19.899   18.668   18.169   17.889    17.26   17.142    16.62   16.663
 544    964.   1671.   21.433    21.32   19.406   18.861   18.328    17.99   17.352     16.5   15.983
 545    625.   1855.    21.93   20.243   18.967    18.13   17.209    17.03   16.542    15.78   15.283
 546    322.   1325.   19.019   19.295   18.781   18.541   18.357    18.28   17.782    16.94   17.393
 547   1871.    645.   20.271   20.141   18.888   18.457   18.283    17.56   17.032     16.7   16.693
 548    921.    838.    46.49   21.979   20.524   19.952   18.449    17.98   17.312    16.73   16.573
 549    313.    515.   20.966   21.045   19.523   18.884   17.953    17.63   16.972    16.38   15.483
 550    361.    652.     18.2   18.607    18.07   17.821   17.657    17.41   17.162     16.4   16.203
 551    722.    907.   19.663   19.649   18.754   18.288   17.814     17.3   16.712    16.15   15.813
 552   2103.    561.   19.088   19.456   18.483   18.076   17.563    17.42   16.692    16.36   15.443
 553   1810.   1851.   22.843   21.911    20.21   19.254   18.517    18.16   16.932    16.15   15.623
 554   1872.    291.   20.422   20.924   19.637   19.081   18.451    18.14   17.532    16.59   15.793
 555    588.    609.   22.657   22.599   21.704    20.53    18.61    18.66   17.232    16.41   16.283
 556   2284.    544.   21.464    21.14   19.674   19.092   18.239      19.   17.122    16.55   15.933
 557   1115.   1518.   20.082   19.982   18.941   18.478   17.994    17.51   17.452    16.72   16.153
 558   2205.    728.   22.709   23.433   20.589    20.08   19.616    18.46   18.322    17.16   16.963
 559     14.    976.   21.351   21.047   19.726   19.346   18.279    18.11   17.492    16.58   16.743
 560    330.    523.   20.412   20.791   19.762   18.958   18.571    18.21   17.462    16.85   16.323
 561    794.   1360.    21.96   23.241   21.316   19.869   18.793    19.12   17.912    17.03   16.703
 562   2314.   1321.   21.567   20.586   19.501   18.757   17.885    17.81   16.762    16.27   16.233
 563    550.    818.   19.969   19.529   18.746     18.2   17.639    17.41   17.412    16.53   16.603
 564   1389.    685.   20.574   20.644   20.029    19.18   18.783    18.41   17.682    16.94   16.203
 565    548.   1876.   20.086   19.587   18.154   18.173   17.253    17.39   16.562    16.52   16.083
 566    805.    720.   23.032   22.347   21.026   20.054   19.657    19.03   18.032    17.07   17.063
 567   2136.   1455.   20.082   19.979   19.308   18.838   18.519    18.32   18.112    16.78   17.083
 568   1602.    602.   20.206   20.021   18.768   18.327   17.998    17.56   17.232    16.84   16.773
 569    670.    771.   19.931   20.345   19.159   18.543    18.01     17.6   16.902    16.54   15.793
 570    595.   1212.   20.616   20.689   19.794    19.26   18.757    18.54   17.762    16.99   17.023
 571    397.   1669.   21.251    21.16   20.366   19.956   19.278    18.76   20.012    17.09   17.453
 572   2263.   1692.   46.482   22.872   20.599   20.158   20.149    19.02   18.432    16.69   16.013
 573   1414.    705.   20.168   20.362   19.321   18.674   18.015    17.76   16.912    16.24   16.053
 574   1462.    215.   25.505   22.705   21.631   19.926   18.501    18.22   17.752    16.82   16.383
 575    487.   1440.    20.53   20.365   19.291   18.818   18.567     17.7   18.112    16.41   17.453
 576    954.    413.   20.017    19.92   18.566   18.098   17.905    17.27   17.322    16.55   16.263
 577   1335.   1727.   46.314   23.673   22.509   20.496   19.003    18.46   19.462    16.77   17.963
 578   2258.   1736.   20.392   20.174   18.999   18.489   18.102    17.64   17.422    16.83   17.443
 579    278.     98.   23.663    22.74   21.274   20.391   19.344    18.72   17.722      17.   16.833
 580     56.   1029.   20.168   20.282   19.689   18.966   18.229    18.24   17.452    16.81   16.293
 581   1150.   1250.   46.426   22.391    21.25   19.847   18.917     18.6   17.502      17.   16.133
 582    575.   1040.   22.067   21.544   20.369   19.724   18.958    18.78   17.662    16.44   16.173
 583   2526.   1655.   22.527   22.489   20.698   19.656   19.124    18.43   17.932    17.02   17.553
 584    601.    494.   21.242   21.705   19.959   19.149   18.316    17.99   17.282     16.6   15.833
 585   2402.    894.   19.926   20.471   19.218   18.622   18.313    18.14   17.412    16.79   15.853
 586    879.   1581.   25.729   23.551   22.298   20.228   18.589    18.18   17.302    16.75   17.103
 587    441.   1868.   21.772   21.338   20.006   19.606    19.19     18.4   18.642    16.82   16.503
 588    824.   1585.   21.592   21.201   19.836   19.106   18.651    18.05   17.492    16.62   16.183
 589   1569.   1445.   24.491   23.048   21.268   19.732   18.568    17.99   17.402    16.39   15.743
 590    988.    779.   20.919   21.134   20.183   19.514   19.428    19.01   17.992    17.28   45.373
 591   2092.   1482.   21.869   22.127   21.254   20.565   19.809    19.47   18.072    16.92   16.813
 592   2287.   1843.    21.59   21.049   19.482   18.669   17.942    17.39   16.672    16.18   15.363
 593   1990.    399.   46.509      22.    20.31   19.586   18.763    18.21   17.342    16.54   16.013
 594   2190.    745.   21.095   21.344   20.281   19.517   18.713    18.18   17.552    16.65   16.493
 595    241.    847.    17.79   18.565   18.275   17.992   17.789    17.65   17.732     16.6   16.213
 596    810.    264.     22.4   21.586   20.053   19.171   18.551    18.43   17.442    16.67   15.893
 597   1086.    636.   23.137   22.791   21.314   20.994    19.85    19.44   18.392    17.45   17.053
 598    885.    666.    46.43   21.615   21.213    20.34   19.129    18.38   17.412    17.09   16.193
 599   1284.    561.   18.014   18.149    17.59   17.283   16.944    16.81   16.592    16.57   16.433
 600    588.   1385.   21.823   20.939   19.932   19.138    18.45    18.14   18.082    17.12   17.203
 601    313.    156.   22.302   22.204   21.029   20.151   18.706    19.42   18.502    17.05   16.713
 602   1225.    620.     23.3   22.934   21.311   20.363   19.132    18.35   17.842    17.22   16.323
 603    579.    901.   20.769   18.931   18.574   18.214    17.73    17.37   16.922    16.42   15.523
 604    362.    726.   24.595   22.717   20.948   20.488    19.81    18.99   45.862    16.87   16.843
 605    583.    895.    17.89   22.699   20.796   19.708   18.622    17.92   17.492    16.58   15.963
 606   1371.    599.   23.406   23.014   21.839    20.33   20.031    18.65   18.242    17.03   16.923
 607     33.    962.   21.114   20.972   19.819   19.358   18.699    17.85   18.642    17.09   17.463
 608   1816.   1419.    20.56   20.527   19.318   18.819   18.636    18.18   17.332    16.89   16.983
 609   1034.   1732.    46.38   23.868   21.752   21.065   20.329     19.1   18.972     17.3   15.923
 610   1711.   1587.   20.425   20.803   19.863   19.204   18.623    18.04   17.612     16.7   15.963
 611   1328.   1253.   23.818   22.036   20.391   19.385   18.629    18.27   17.652    16.98   17.063
 612   1959.    248.   21.793   20.748   19.528    18.68   18.739    17.59   16.952    16.57   16.413
 613   2311.   1145.   21.982   21.244   19.733   19.006    18.26    18.28   17.542    16.66   15.713
 614   2051.   1669.   46.336   25.491   22.222   20.605   18.918    18.68   17.792    16.55   16.373
 615    719.     48.   20.982   21.374   20.199    19.34   18.905    18.12   18.502     17.4   16.193
 616   1689.   1885.   24.331   22.099   20.868   19.971   18.061     17.8   16.572    16.34   16.153
 617   1910.   1491.   21.656   20.652   19.611   18.905   18.412    18.28   17.502     16.6   17.203
 618    826.   1144.   20.174   19.857    18.76   18.085   17.552    16.83   16.642    16.46   16.053
 619   1076.   1147.   20.578   20.534   19.359    18.82   18.695    18.27   17.912    16.79   16.973
 620   1769.    296.   21.047   21.063   19.339   18.742   18.239    17.73   17.282    16.58   15.903
 621   1037.    433.   22.503   21.931    20.23   19.506    18.77    18.24   18.142    16.92   16.293
 622    379.    464.   23.651   22.009   20.554   19.225   18.906    18.02   18.072    16.73   16.413
 623    978.   1343.   21.899   21.783   21.291    20.12   20.033    19.17   18.372    17.35   16.823
 624   1550.   1895.   21.506   21.528   20.308   19.586   18.859    18.72   17.552    17.09   16.503
 625   2185.   1113.   22.046   20.881   19.628    18.78   17.791    18.03   17.192    16.43   16.283
 626   2148.    939.   24.074   22.905   20.935    19.76   18.044    17.67   16.872    16.24   15.813
 627   1158.    391.   23.108      49.   21.662   21.202   19.205    18.25   18.092    16.96   16.383
 628   2251.   1753.   20.656   20.536   19.339   18.946    18.53    18.31   18.102    16.79   16.873
 629   2356.   1586.    18.61   18.809   18.362   17.956   17.559    17.65   17.412    17.15   16.483
 630   1632.   1402.   19.489    19.57      19.   18.703    18.16    18.09   17.342    16.86   16.983
 631    776.   1632.    22.16   21.716   20.295   19.983   19.063    18.91   17.942    17.22   16.943
 632    799.   1014.   22.299   23.375   21.293   20.237   18.443    17.74   17.302    16.72   15.923
 633    904.   1615.   20.307   20.286   18.977   18.489   18.238    17.81   17.302    17.47   16.573
 634   1503.   1495.   20.666   20.403   19.351   18.839   18.452    17.89   17.502    17.17   17.333
 635   1392.    272.   20.377   20.537   19.664   19.246   18.656    18.51   18.572    17.46   16.993
 636   1027.    794.   21.757   21.892   20.291   19.586    19.15    18.56   17.822    17.19   16.213
 637     43.   1751.   22.297   23.112   20.951   20.217     19.5    21.59   17.792    17.07   18.153
 638    901.    449.   21.127   21.582   20.653   19.936   19.141    19.06   18.172    17.74   16.673
 639   1647.    287.   21.999   21.603   19.655   18.898   18.782    18.08   17.652    17.31   16.713
 640    701.     88.   22.831   24.689   21.666   20.821   18.872    19.07   18.352    17.17   16.803
 641    829.    624.   23.235   22.001   20.076   19.521   18.688    17.66   17.772    17.53   16.833
 642    560.   1539.   20.797   21.166   20.081   19.569   18.765    18.22   17.962    17.24   17.183
 643   2336.   1131.   23.738   23.456   22.147   22.765   20.137      45.   18.162    17.17   17.313
 644   2348.   1512.   22.114   21.396   20.087   19.376   18.727    17.98   17.572    16.67   16.073
 645   1650.    454.   23.257   23.894   21.039   20.171   19.134    18.78   18.042    17.02   16.853
 646   2023.    813.   22.201   22.182   20.693   20.131     18.6    18.52   17.342     16.8   16.003
 647   2064.   1034.   20.795   21.086   20.225   19.729   19.361    18.31   19.042    17.34   18.113
 648    842.   1610.    22.86    21.97   20.504   19.602   19.001    18.11   17.982    16.65   16.133
 649   2364.   1583.   21.204   22.101   20.512   20.097   19.399     19.9   18.112    17.35   17.263
 650   1596.    719.   19.605   19.449   18.554   18.136   18.331    17.35   17.242    17.44   17.253
 651   2285.    458.   46.459   22.824   20.865   20.534   19.226    20.29   18.052    17.85   16.943
 652   1956.   1500.   21.931   20.819     19.7    19.17   18.628    18.23   17.412    16.78   16.883
 653   1414.    444.   28.221   22.672   20.959   20.159   18.986    18.54   17.912    17.22   17.593
 654   1387.   1208.   19.295   18.997   18.236   17.729   17.284    17.09   16.772    16.47   16.433
 655    246.   1803.   21.765   22.117   20.572   19.662   19.188    19.05   17.462    16.83   16.903
 656    278.   1571.   22.544   23.102   21.613   20.023   19.364    18.62   17.872    17.04   16.293
 657    856.   1672.   20.002   20.003   18.727    18.19   17.939     17.2   17.302    16.99   17.133
 658   1388.    529.   21.427    20.49    19.36   18.655   17.929    17.65   17.242    16.81   16.213
 659   2189.    339.   24.106   49.008    21.58   20.298   19.222    19.78   17.702    17.62   17.953
 660   1691.   1690.   20.588   20.401   19.372   18.762   18.501    17.66   17.892    17.07   17.343
 661   1668.   1513.    20.97   20.315   19.241   18.953    18.41     18.1   17.682    17.26   17.403
 662   1660.    252.   23.219   22.745   20.999   20.014   19.375    18.85   17.972    16.98   16.053
 663   1599.    292.   22.067   20.839   19.384   18.433   17.454    17.33   16.452    16.25   15.773
 664    543.   1947.   21.833   22.288   20.172   19.844   18.982    19.01   17.802    17.17   15.883
 665   1342.   1831.   22.411   21.961   20.036   19.326   18.415    18.24   17.142    16.56   15.673
 666   2308.   1855.   22.931   21.417   20.208   19.205     18.1    18.27   18.072    16.65   15.993
 667   2282.   1438.   21.831   22.926   21.057   20.482   19.445    18.73   19.402    17.46   16.853
 668    600.    790.   21.984   21.136   19.827   19.135   18.253    18.15   17.432     17.4   16.613
 669    150.    844.   21.366   20.759   19.304   18.557   17.782    17.64   16.482    16.31   15.453
 670    744.    223.    23.27   21.922   20.433   19.328    18.66    18.24   17.682    16.88   15.863
 671   1778.   1568.   46.416    22.38   21.362   20.578   20.792    19.63   18.032    17.44   16.673
 672   1762.    764.   21.351    21.07   19.604   18.886   18.208    17.86   17.322    16.91   16.013
 673   2427.    222.   22.976   23.065   20.535   19.836   19.042    19.06   17.932    16.76   17.263
 674   2388.    609.   19.376    19.24   18.558   18.069   17.614    17.39   17.352    16.88   17.033
 675    216.    212.   22.635   21.503   20.227    19.38   18.537    18.35   17.892    17.25   15.993
 676   2296.   1576.   23.146   21.909    21.35   19.908   19.734    20.96   17.502    17.11   17.003
 677   2128.   1410.   24.529   49.067   20.978   20.891   19.893    18.83   17.952    17.38   16.793
 678   1526.    900.   46.297   48.943   22.243   21.481   19.222    18.26   17.082    16.92   17.273
 679   1715.    884.   19.859   20.292   19.363   18.869   18.501    17.96   17.002    17.23   16.793
 680    655.    351.    20.98   20.564   19.613   18.993   18.421    18.07   17.152    16.58   15.953
 681    539.   1406.   19.943   20.218   18.774    20.19   18.687    20.55   19.832    17.07   17.503
 682    551.    224.   20.375   21.024   20.297   20.061   18.723    18.16   18.082    16.71   16.053
 683    435.    694.   21.357    20.51   19.044   18.559   18.259    17.56   17.242    17.07   17.183
 684   1984.   1419.   24.148   23.288   20.948   19.848     18.2    17.81   17.252    16.83   16.083
 685   2108.   1185.    21.37   22.084   20.237   19.856    19.44     18.6   18.062    17.92   16.593
 686   2117.   1576.   21.724   24.742   23.365   22.277   20.358    20.61   18.842     17.9   17.863
 687    210.   1023.   46.494   22.017   20.472   19.999   19.059    18.37   17.892    17.71   16.603
 688    463.    421.    23.21    22.18    20.49   19.631   18.923    18.67   17.952    17.44   17.853
 689   2454.   1561.    21.76   21.485   20.523   19.922   19.002      45.   17.092    16.94   16.583
 690   1784.   1361.   20.949   20.184   19.233   18.661   18.032     18.3   18.362    17.23   16.563
 691    791.   1644.   22.862   22.513   21.349   19.899   18.832    18.39   17.382    16.89   16.283
 692   2374.    519.   24.784   21.909   20.678   19.102   18.444    18.09   17.002    16.31   15.773
 693   1968.    911.   22.373   23.177   22.192   20.952   19.314    19.27   18.172    18.08   18.133
 694   1859.    836.   20.876   20.997   19.676   18.956   18.171     17.8   16.972    16.42   15.633
 695    922.     19.   46.381   25.618    21.71    21.88   19.233    18.08   17.862      17.   16.473
 696   1518.    818.   22.787   23.372   21.323   20.713   19.288    18.92   18.002    17.11   15.973
 697   2366.    815.   23.162   22.383   20.659   19.888   19.423    19.06   18.852    17.64   16.343
 698    775.    650.   22.793   22.454   21.391   20.239   19.212    18.89   17.512     17.3   16.533
 699    636.    240.   23.509   21.891    20.19   19.137    18.09    17.63   16.932    16.48   16.573
 700   2478.    862.   21.773   21.672   20.743   20.695    19.28    19.56   18.122    17.06   16.143
 701   2076.   1751.   21.909   22.508   21.288   20.556   20.383    20.06   18.232    17.35   16.813
 702    316.   1531.     19.4   19.853   19.137   18.823   18.155    17.96   17.732    16.68   16.933
 703    283.   1171.   25.666    22.11    20.42   19.735   19.028    18.53   17.672    17.44   16.363
 704   1056.    832.   46.455   24.877   20.868   21.108   19.605    19.17   18.052    17.06   17.213
 705   2003.    395.   21.181   20.777    19.68   19.169   18.511    18.43   17.552    18.74   17.303
 706   2351.   1416.   21.126   21.533   19.921   19.342   18.547    17.88   17.432    17.33   16.313
 707   1475.    294.    46.35   22.999   22.104   21.007   19.282     18.7   18.152      18.   17.043
 708    519.    478.    22.93   23.007   21.686     20.2   19.085    18.52   17.732    17.16   17.143
 709   1985.   1825.   22.741   21.961   20.372   19.452    18.58    18.33   17.922    17.37   15.903
 710   1303.    746.   21.575   21.922   20.881   20.379   19.633    18.92   18.252    17.48   16.523
 711   2220.    428.   19.403   19.658    19.11   18.735   18.348    18.65   19.882    18.05   17.383
 712    869.    920.   24.119   22.871    21.17   20.378    18.75    17.97   18.012    17.59   17.033
 713   1674.   1400.   23.793   23.681   21.644   20.461   19.133    18.64   17.832     17.4   18.763
 714   2286.    242.   21.229      21.    19.87    19.01    18.41    18.77   17.432    16.64   16.013
 715    882.   1462.   20.494   19.968   19.084   18.589   18.076    17.88   17.442    16.98   16.403
 716   1922.    735.   22.189   22.043   20.207   19.506   18.508    18.01   17.692    16.75   15.943
 717   1660.    929.   46.395   23.346   21.589   20.643   19.635    19.28   18.082    16.89   16.863
 718   2099.   1067.   22.259   21.748   22.656   23.555   19.685    19.42   17.782    18.28   16.693
 719    278.    802.   20.823   21.263   19.651   19.043   18.627    17.85   17.662    16.73   15.943
 720   1512.   1293.   22.935   24.205   20.107   19.281   21.998    18.05   20.042    45.83   45.373
 721    306.     83.   22.659   23.234   21.163   19.748   18.992    18.43   17.342    17.11   16.053
 722   1664.    985.   21.237    21.38   20.026   19.296   18.531    18.72   17.222    17.36   16.283
 723    601.   1122.   21.426    20.88   19.862   19.252   18.836    18.42   19.292    18.17   16.523
 724   2068.    483.   21.652   21.826   20.629   19.848   20.052    18.96   18.852    18.52   16.223
 725    919.    961.   22.306   21.697   20.376   19.714   18.765    18.71   18.422    17.14   16.813
 726    788.   1072.   21.603   22.289   22.178   21.426   20.448    20.61   19.922    17.64   17.043
 727    658.    586.   23.204   24.394   21.763   20.523   19.389    18.67   17.502     17.4   16.263
 728    292.    736.   20.707   20.693   19.753    19.22   18.804    18.29   17.972    18.36   17.853
 729   2290.   1799.   22.547    22.24   21.222    20.06   19.605    19.14   17.762    16.78   16.033
 730    762.    366.    22.54   22.859   21.292   19.897   19.054    18.83   18.012    17.82   15.973
 731   1255.    581.   21.108   21.211    19.51   18.835   18.399    17.45   17.412    16.73   16.043
 732    212.   1391.   19.606   19.752   19.159   18.785   18.514    17.96   18.282    18.28   17.233
 733   2303.    522.   22.133   21.762   20.609   19.799   19.266    18.41   18.732    17.87   17.813
 734   1352.    168.   21.286   21.706   20.957    19.77    18.83     18.6   18.542    17.06   16.653
 735    557.   1058.   23.363   22.807   22.718   21.258   19.193    18.54   17.742    17.12   16.463
 736    216.    564.   22.119   21.667   19.898   19.438   18.518    17.99   18.162    16.93   16.263
 737   1176.    576.   23.833   24.864   21.785   20.204   19.555    18.94   17.582    17.72   17.063
 738   1258.   1556.   20.833   20.504   19.553   19.156   18.643    18.13   17.612    17.79   16.943
 739   1800.     27.    26.32   23.407   21.638   20.548   19.491    19.14   18.802     18.9   16.563
 740    302.   1645.   21.983   21.759    20.08   19.405   18.426    18.12   17.232    17.33   15.933
 741    585.   1671.   23.413   22.107   20.786   19.824   18.709    18.37   17.242    17.28   16.413
 742   2038.    414.   22.997   23.658   21.654   20.888    19.54    20.46   18.802    18.82   17.543
 743   2238.    789.   46.363   22.551    21.97   20.926   19.559    19.34   18.112    17.69   18.473
 744   1526.   1140.   20.305   20.193   19.253   18.924   18.362    18.06   18.112    17.45   16.583
 745   1246.    113.   19.928   20.153   19.325   18.819   18.471    18.26   17.472    16.96   16.783


==> table4.dat <==
###########################################################################################################
# ID     X       Y        U        B        V        R        I        z       J         H        K       #
###########################################################################################################
   1   1582.   1328.   15.942   15.325   13.691   13.102    12.87    12.12   11.792    11.03   10.773
   2   2369.    398.     13.9    13.69   12.784   12.648    11.62    11.54   10.152     9.55    9.813
   3    950.   1235.   16.664   16.092   14.379   13.802   13.667    12.78   12.582    11.81   11.573
   4    192.    703.   13.533   13.516   12.879   12.747   11.827     11.7   10.672    10.25   10.273
   5    818.   1118.   14.701   14.121   13.204   12.913   11.905    11.82   10.632    10.26   10.233
   6   2517.    344.   17.058   16.593   15.093   14.425   14.105    13.45   13.002    12.27   11.973
   7    655.    718.   16.239   15.018    13.91   13.409   12.382    12.19   11.162    10.57   10.483
   8   2483.   1492.   16.954   16.303   14.803   14.202   13.961    13.25   12.802    12.05   11.823
   9   2236.    627.   13.223   13.621   12.928   12.865   12.022    11.96   10.932    10.65   10.673
  10    643.   1896.   16.149    15.66   14.306   13.732   13.354    12.72   12.222     11.5   11.293
  11   1571.    449.   13.884   13.923   13.207    13.01   12.118    12.39   11.052    10.75   10.603
  12   2426.   1677.   16.541   16.031   14.666   14.062   13.704    13.13   12.572     11.8   11.593
  13    355.    439.   12.875    13.37     12.8   12.803   11.989    11.85   11.042    10.79   10.733
  14    710.    982.   16.598   16.078   14.634   14.052   13.723    13.04   12.602    11.85   11.693
  15    511.   1328.   16.565   16.088   14.644   14.081   13.762    13.03   12.682    11.95   11.703
  16   2370.   1930.   16.583   16.062   14.685   14.082   13.724    13.15   12.512    11.76   11.553
  17   1767.   1214.    16.34   15.885   14.475   13.902   13.592    12.95   12.552    11.78   11.533
  18   1633.   1262.   16.185   15.018   14.022   13.694   12.725      13.   11.652    11.19   11.103
  19   1613.   1011.   13.017     13.5   13.042   12.966   12.249    12.54   11.372    11.22   11.213
  20   2256.   1298.   16.732   16.254   14.967   14.362   13.946    13.38   12.832    12.09   11.843
  21    414.    308.   16.776   16.255   14.845   14.291   13.894    13.22   12.822    12.05   11.823
  22   1494.   1061.   14.805   14.473   13.757    13.55   12.678    12.99   11.722     11.3   11.253
  23    855.    838.   16.591    16.09   14.848   14.281   13.797    13.27   12.742    11.97   11.753
  24    839.   1220.   16.952   16.464   15.065   14.492   14.124    13.49   13.062     12.3   12.053
  25   1346.   1634.   16.959    16.45   14.984   14.412   14.092     13.4   13.002    12.25   12.013
  26     34.    448.   16.485   16.018   14.686   14.141   13.744    13.09   12.732    11.98   11.743
  27   2198.   1049.   16.913   16.403   15.015   14.432   14.093    13.45   13.032     12.3   12.063
  28   1775.   1221.   16.952   16.497   15.064   14.501   14.211     13.5   13.212    12.47   12.263
  29    894.   1363.   16.921   16.477   15.044   14.472   14.172    13.47   13.102    12.35   12.153
  30   1510.   1383.   16.774   16.373   14.985   14.421   14.121    13.47   13.142    12.41   12.193
  31   2218.   1206.   16.973    15.71   14.468   14.018   13.029    12.94   12.212    11.48   11.433
  32    552.   1296.    16.62   16.196   14.887   14.341   13.905    13.33   12.822    12.07   11.813
  33    372.   1433.   17.019   16.596   15.175   14.621   14.282    13.59   13.242    12.48   12.233
  34    517.   1322.   17.242   16.372   14.995   14.373   13.928    13.46   13.092    12.54   12.443
  35   1119.    987.   16.787   16.342   14.965   14.392   14.063    13.41   13.042    12.31   12.083
  36    919.   1168.   16.712   16.245   14.947   14.372   13.936    13.38   12.852    12.12   11.853
  37    827.    657.   16.897   16.364   15.077   14.492   14.017    13.46   12.932    12.17   11.923
  38    408.    683.   17.105   16.617   15.184   14.602   14.215    13.52   13.092    12.35   12.103
  39    993.    959.   16.963   16.496   15.187   14.612   14.176    13.61   13.142    12.41   12.183
  40    527.   1854.   17.561   17.258   15.814   15.484   15.039    14.35   14.042    13.35   13.183
  41   1854.   1699.   17.187   16.753   15.365   14.801   14.482    13.83   13.432    12.69   12.453
  42   1578.   1866.   16.902   16.413   15.137   14.562   14.107    13.54   12.982     12.3   12.033
  43   1166.   1312.   17.304   16.838   15.394   14.812   14.522    13.84   13.472    12.76   12.513
  44   1845.   1898.   15.005    14.75   13.956    13.74   13.033    13.21   12.452    11.97   11.943
  45    399.    222.   17.093   16.615   15.317   14.771   14.345    13.75   13.382    12.62   12.423
  46   2219.   1432.   17.348   16.881   15.516   14.932   14.593    13.98   13.552    12.81   12.573
  47   2178.   1527.   17.467   17.088   15.644   15.091   14.888    14.16   13.932    13.19   13.013
  48   1710.   1668.   16.999   16.553   15.277   14.721   14.295    13.72   13.172    12.45   12.203
  49    517.    258.   17.194   16.793   15.405    14.87   14.541    13.85   13.542     12.8   12.603
  50     99.    314.   16.908   16.506   15.197    14.66   14.264    13.63   13.302    12.53   12.743
  51    868.   1697.   17.139   16.682   15.417   14.822   14.425    13.95   13.362    12.62   12.413
  52    176.    569.   16.876   16.702   15.437   14.929   14.455    13.83   13.312    12.51   12.173
  53   2258.   1255.   17.434   16.978   15.646   15.062   14.704    14.11   13.682    12.96   12.713
  54   2162.   1754.   16.637   16.778    15.67    15.14   14.995    14.19   13.732    12.92   12.483
  55    274.   1393.     19.4   18.249   16.682   15.627    14.26    13.71   12.982    12.23   12.173
  56   1106.   1422.   17.381   16.946   15.637   15.062   14.655    14.08   13.612    12.86   12.633
  57   1546.    263.    17.52   17.053   15.665   15.101   14.772    14.12   13.792    13.04   12.843
  58   2119.    933.   15.689   15.118   14.346    14.12   13.307    13.27   12.732    12.29   12.193
  59   1152.    695.   17.198   16.796   15.487   14.931   14.534    13.98   13.532    12.82   12.613
  60   1547.   1471.   17.302    16.89   15.536   14.981   14.652      14.   13.622    12.93   12.653
  61   1531.    432.   17.374   16.863   15.587   14.992   14.586    14.01   13.592    12.82   12.573
  62   1673.   1850.   17.317   16.882   15.617   15.061   14.635    14.09   13.572    12.86   12.643
  63   1968.   1218.   17.354   16.995   15.697   15.141   14.754    14.15   13.752    13.04   12.813
  64    619.   1603.   17.877    16.69   15.448   14.716   14.029    13.73   13.052    12.53   12.393
  65    739.     68.   17.295   16.827   15.618   15.051   14.567    14.05   13.562    12.83   12.593
  66   2481.    141.   19.176   17.959   16.504   15.505   14.332    13.99   13.192    12.55   12.323
  67   1731.   1928.    17.89   16.671   15.418   14.686   14.028    13.95   13.182    12.57   12.453
  68    163.   1265.   17.265   16.873   15.709   15.161   14.638    14.12   13.612    12.85   12.663
  69    240.   1897.   15.202   15.023   14.307   14.032   13.528    14.08   13.032    12.68   12.743
  70   2161.   1044.   15.367   15.079   14.408    14.21   13.531    13.47   13.082    12.74   12.703
  71   1079.   1052.   17.275   16.871    15.73   15.161   14.638     14.2   13.622    12.92   12.723
  72    695.    905.   17.265   16.927   15.718   15.161   14.716    14.21   13.772    13.04   12.873
  73   1744.   1278.    17.18    16.81   15.568    15.04   14.682    14.11   13.712    13.01   12.793
  74   2179.   1542.   14.568   14.724   14.221   14.068   13.545     13.4   13.212     12.9   12.913
  75   1976.   1304.    17.64   17.271   15.906   15.341   15.041    14.39   14.032    13.32   13.133
  76   1754.   1788.   17.554    17.13   15.888   15.321   14.886    14.35   13.722    13.11   12.913
  77    751.   1309.   17.396   17.092   15.827   15.271   14.855    14.29   13.842    13.12   12.933
  78     25.   1442.     15.4   15.276   14.527   14.252   13.739     13.5   13.292     12.9   12.813
  79   1358.   1080.   17.838    17.47   16.004   15.441   15.219    14.51   14.262    13.53   13.343
  80     77.   1896.   17.379   17.009   15.778   15.269   14.785     14.2   13.812    13.07   12.883
  81    279.   1633.   16.533   16.204   15.253   14.759   14.226    13.94   13.582    12.95   12.883
  82    647.    847.   17.545   17.187   15.866    15.33   15.031    14.39   14.062    13.35   13.183
  83    696.   1003.   15.908   15.719   14.936   14.575    14.12    13.89   13.562    13.02   13.113
  84   2347.   1039.    17.68   17.278   15.946   15.352   15.052    14.49   14.082    13.36   13.133
  85    345.    979.   17.568   17.177   15.856    15.34   14.924    14.33   13.912     13.2   13.033
  86   2090.   1809.   20.039   18.823   17.211   16.166   14.926    14.47   13.702    13.08   12.883
  87    815.   1665.   17.758   17.345   16.047   15.481   15.114    14.51   14.082    13.36   13.163
  88   2350.    516.   16.115   15.697   14.936   14.575   14.061    13.96   13.542    13.12   13.183
  89   1342.    928.   18.491   17.261   16.008   15.257   14.589     14.3   13.752    13.14   12.973
  90   2227.   1614.   15.201   15.238    14.69   14.373   13.957    13.84   13.612    13.17   13.243
  91   2480.    307.   17.474   17.191   15.938   15.362   15.042    14.56   14.112    13.49   13.253
  92   2417.    900.   18.969   17.729   16.386    15.54   14.775    14.52   13.852    13.19   13.023
  93   1542.   1335.   17.796   17.514   16.227   15.681   15.371    14.75   14.532     13.8   13.563
  94   1116.   1230.   17.671   17.345   16.047    15.52   15.181    14.59   14.232    13.51   13.323
  95    748.   1281.   17.817   17.415   16.117   15.551   15.135    14.58   14.132    13.43   13.173
  96   2058.    214.   18.034   17.633   16.245   15.672   15.381    14.75   14.462    13.69   13.503
  97   1027.   1206.   17.654   17.305   16.119   15.561   15.096    14.62   14.142    13.41   13.223
  98    851.    346.   17.685   17.369   16.138     15.6   15.174    14.65   14.242    13.53   13.353
  99   1130.   1182.   16.696   16.235   15.385   14.889   14.414    14.21   13.822     13.3   13.263
 100   1035.    682.   18.062   17.616   16.307   15.751   15.412    14.81   14.432    13.71   13.523
 101   1001.   1382.   18.191   17.833   16.445   15.881    15.64    14.96   14.802    14.05   13.863
 102    117.    464.   17.968   17.621   16.256    15.74   15.411    14.74   14.492     13.7   13.603
 103    257.   1279.   17.926   17.568   16.236    15.71   15.333    14.71   14.362    13.62   13.403
 104   2361.   1217.   15.556   15.463   14.859   14.533   14.098    14.04   13.732    13.36   13.343
 105    773.   1442.   17.859   17.478   16.258   15.711   15.314    14.75   14.332    13.61   13.433
 106    810.   1902.   17.833   17.583   16.307   15.848   15.655    15.01   14.682    14.02   13.933
 107   1602.    744.   16.733    16.73   15.824   15.387   15.175    14.63   14.362    13.68   13.443
 108    761.   1068.   20.986   19.792   18.191    17.03   15.479     14.9   14.052    13.42   13.153
 109    294.    776.   18.552   17.495   16.309   15.605   14.937    14.62   14.122    13.47   13.433
 110   1039.   1282.   17.987    17.65   16.408   15.812   15.406    14.87   14.372    13.68   13.413
 111   1789.   1116.   18.079   17.776   16.355    15.83   15.637    14.91   14.692    14.05   13.813
 112   1969.    977.    17.56   16.687   15.702   15.141   14.618    14.57   13.972    13.51   13.353
 113    336.   1235.   17.967   17.597   16.388   15.831   15.337    14.82   14.332    13.62   13.393
 114   1630.   1683.   19.229   18.032   16.767   15.968   15.193    14.86   14.272    13.56   13.493
 115     76.    273.   16.517   16.349   15.566   15.146   14.711    14.46   14.222    13.62   13.683
 116   1528.   1579.   17.949   17.689   16.346    15.83   15.588    14.96   14.722    14.05   13.843
 117   1674.     70.   20.963   19.986   18.453   17.241    15.71    15.15   14.302    13.64   13.443
 118   1231.   1052.   18.252   17.904   16.617   16.051   15.664    15.09   14.692    13.95   13.763
 119   1740.    203.   20.076   18.968   17.524   16.583   15.459    15.15   14.382    13.62   13.633
 120    486.   1456.   16.536    16.26   15.466   15.046   14.611    14.38   14.072    13.64   13.573
 121   1670.    296.   17.925   17.664   16.377    15.86    15.55    14.95   14.692    13.96   13.823
 122    205.   1411.    18.04   17.135   16.061   15.482   14.949    14.66   14.312    13.61   13.583
 123   1623.    731.   17.914   17.664   16.377   15.879   15.783    15.06   14.882    14.29   14.073
 124   1791.    188.   19.851   18.819   17.364   16.442   15.386    15.08   14.362    13.72   13.673
 125    207.    315.   17.983   17.711   16.458    15.92   15.611    14.94   14.712    13.98   13.783
 126   1850.   1220.    17.39   16.603   15.663   15.159   14.714    14.89   14.172    13.72   13.663
 127   2097.   1679.   15.589   15.821   15.352   15.004   14.646    14.52   14.252    13.87   13.953
 128   1268.   1245.   19.249   18.553   17.277   16.508   15.519    15.12   14.482    13.84   13.603
 129    273.    867.   18.042   17.169   16.162   15.601   15.078     14.8   14.362    13.82   13.853
 130    442.    749.   18.097   17.791    16.65    16.13   15.587    15.13   14.652    13.94   13.723
 131   1900.   1522.   15.681   15.773   15.169   14.834   14.476    14.51   14.092    13.77   13.753
 132   1323.    370.   18.181   17.865   16.679   16.131   15.734    15.23   14.772    14.08   13.903
 133   2419.   1700.   19.187   18.764   17.365   16.811   16.676    15.86   15.642    15.02   14.923
 134    974.    528.    18.02   17.747    16.65   16.101   15.626    15.19   14.742    14.04   13.933
 135    158.    378.   16.302   16.633   16.141   15.833   15.552    15.35   15.212    14.71   14.983
 136   2493.    615.    18.12   17.814   16.751   16.201   15.746    15.36   14.772    14.05   13.973
 137    770.    235.   16.312    16.22   15.538   15.146   14.749    14.58   14.322    13.94   13.913
 138    737.   1133.   17.607   16.864   15.913   15.409   14.944    14.75   14.312    13.89   13.803
 139   1786.    475.    18.53   18.205   16.795   16.251   16.058    15.33   15.192    14.46   14.343
 140    649.   1844.   18.269   17.976   16.667    16.14   15.821    15.21   14.822    14.23   14.103
 141   1783.   1678.   15.922   15.981     15.4   15.054   14.696    14.58   14.292    13.95   13.933
 142   1666.   1534.   16.071   16.054   15.439   15.075   14.697    14.69   14.272    13.94   13.943
 143   2074.    521.   18.091   17.917   16.708    16.19   15.929    15.39   15.072    14.34   14.213
 144    967.   1368.   22.904   21.834   19.763    18.29   16.263     15.5   14.502    13.94   13.633
 145    440.   1667.   18.579   18.319   16.976   16.431   16.102    15.43   15.092    14.42   14.263
 146    942.    729.   18.312   18.007   16.798   16.251   15.864    15.34   14.922    14.24   14.103
 147   1453.     27.   18.637    18.41   17.056    16.54   16.415    15.72   15.772    14.92   14.773
 148   1024.    679.   18.913   18.884   17.261    16.74    16.77    15.83   16.012    15.18   15.023
 149   1115.    750.   18.469   18.154   16.867   16.311   16.001    15.41   15.112    14.42   14.283
 150    149.    369.   18.432   18.139   16.796    16.26   15.961    15.27   15.032    14.36   14.183
 151    672.   1310.   18.177   17.927   16.718    16.18   15.822    15.31   14.962    14.28   14.093
 152     90.    488.   20.722   20.081   18.716   17.569   16.038    15.43   14.802    14.15   13.933
 153    756.   1925.   20.205   19.903   18.403   17.356    15.98    15.47   14.632    14.09   13.893
 154   2226.    895.   18.281   18.217   16.896   16.389   16.225     15.6   15.242    14.55   14.303
 155   1258.   1839.   18.881   18.525   17.003   16.451   16.326     15.5   15.382     14.7   14.423
 156   1132.   1707.   20.979   19.806   18.273   17.197    15.85    15.33   14.532    14.08   13.713
 157    991.    269.   18.709   18.461   16.984    16.47   16.325    15.59   15.542    14.83   14.613
 158   1248.    565.   18.513   18.143   16.867   16.359   16.001    15.46   15.172     14.4   14.283
 159    447.   1343.   17.909   17.275   16.313   15.799   15.277    15.02   14.582    14.14   14.013
 160   1978.   1665.   19.805   18.804   17.517   16.699   15.895    15.58   14.962    14.22   14.093
 161    337.   1787.   17.046   16.867   16.106   15.677   15.261    15.03   14.472    14.25   14.333
 162    348.   1717.   18.775   18.537   17.216    16.69   16.381    15.74   15.492     14.8   14.633
 163    245.   1105.   19.007   18.758   17.426   16.919    16.62    16.05   15.752    15.08   15.013
 164   1487.   1716.   19.614   18.416   17.219   16.477   15.818    15.53   15.072    14.25   14.263
 165   1077.    703.   18.776   18.643   17.703   17.054   16.414    16.06   15.242     14.5   14.153
 166    786.    313.   18.802   18.519   17.288   16.721   16.392    15.88   15.452    14.72   14.693
 167    650.   1336.    20.85   19.567   18.134   17.164   16.146    15.72   15.142    14.34   14.243
 168   1377.   1794.   18.652   18.424   17.137    16.62   16.368    15.72   15.472    14.92   14.723
 169   1640.   1796.   18.824   18.563   17.287   16.789    16.46    15.88   15.692    14.85   14.613
 170   1689.    748.   19.019    18.65   17.296   16.751   16.519    15.85   15.602    14.88   14.723
 171   2517.    665.   20.511   19.402   18.025   17.151   16.269    16.03   15.262    14.69   14.393
 172    521.    662.   16.475   16.535   15.909   15.564   15.206    15.02   14.832    14.46   14.403
 173    554.    956.   20.597   19.489   18.034   17.141   16.104    15.68   14.982    14.45   14.393
 174    387.    247.   18.735   18.409   17.178    16.65   16.311    15.69   15.442    14.68   14.543
 175    187.    509.   18.143    18.11    16.98   16.499   16.179     15.6   15.422    14.66   14.443
 176   1614.   1096.   22.118   20.902   19.301   18.159    16.55    15.92   15.102    14.47   14.283
 177   2308.    580.   18.662   18.422   17.269   16.711   16.431    16.01   15.612    14.93   14.753
 178    748.   1104.   18.609   18.424   17.249    16.73   16.343    15.92   15.602     14.8   14.653
 179   2421.     92.   18.855   18.572   17.307   16.741   16.558    16.03   15.832    14.98   14.733
 180   1846.    913.   18.829   18.524   17.349    16.82   16.443    15.94   15.572    14.84   14.863
 181   1384.     64.   18.871    18.02   17.002   16.431   15.899    15.74   15.402    14.64   14.553
 182   1375.   1094.   19.605   19.391   17.802   17.329   17.223    16.51   16.662    15.85   15.793
 183   1525.   1326.   19.051   18.769   17.426   16.784   16.552     15.9   15.732    15.14   14.973
 184    895.   1495.   20.913    19.87   18.404   17.463   16.416    15.99   15.262    14.64   14.823
 185    995.   1455.   18.752   18.491   17.238    16.71   16.381    15.79   15.582    14.91   14.643
 186    502.   1666.   21.264   20.276   18.743   17.696   16.349    15.82   15.022     14.5   14.323
 187    298.    373.   16.628   16.775   16.149   15.823   15.407     15.2   14.962    14.62   14.773
 188   1537.   1686.   18.983    18.11   17.092   16.473    15.95    15.66   15.212    14.65   14.553
 189     48.    979.    19.69   19.465   17.831   17.194   16.671    16.11   15.572    14.85   14.423
 190   1625.   1235.   19.187   19.004   17.605   17.119   16.926     16.2   16.152    15.42   15.363
 191   1506.   1927.   19.731   18.608     17.5   16.766   16.146    15.83   15.302    14.62   14.603
 192   1777.    479.   20.403   19.884   18.261    17.73   17.334    16.59   16.422    15.59   15.283
 193   1791.   1499.   18.718     18.4   17.382   16.831   16.288    15.92   15.352    14.67   14.453
 194    481.   1499.   18.804   18.532   17.267   16.759   16.372    15.82   15.512     14.9   14.613
 195   1817.    623.   18.758    18.53   17.288    16.77   16.489     15.9   15.642    15.01   14.813
 196   1286.    921.   16.643   16.702   16.109   15.764   15.396    15.26   14.992    14.67   14.633
 197   1949.   1785.   20.087   19.924   18.637   18.129   17.558    17.15   16.552    15.56   15.353
 198   1716.   1899.   21.536   20.364   18.741   17.745    16.65    16.18   15.492    14.81   14.593
 199   1409.   1455.   16.478   16.646   16.121   15.784   15.435     15.3   14.902    14.65   14.813
 200   1255.   1711.   21.045   19.774   18.263    17.42   16.538    16.15   15.512    14.85   14.813
 201    564.   1202.   16.297   16.562   16.081   15.763   15.395    15.28   14.912    14.79   14.753
 202     86.    945.   19.945    19.75   18.396   17.695   17.037    16.42   15.902    15.23   14.653
 203   1626.    721.   20.077   19.339   17.884   17.253   16.895    16.36   16.192    15.39   15.333
 204    114.    976.   19.834   20.161   18.908    18.07    17.43    16.86   16.532    15.76   14.913
 205   1204.   1796.    17.14   16.893   16.401   14.696   15.609    15.43   15.152    14.79   14.713
 206   2375.    770.   21.263   20.069   18.502   17.524   16.322    16.03   15.232    14.72   14.613
 207    158.    526.   20.257   20.075   18.553   17.923   17.265    16.84   16.042    15.22   14.793
 208   2094.   1104.   19.341   19.157   17.836    17.31   17.107    16.49   16.132    15.55   15.323
 209   1907.   1062.   19.151   18.912   17.647    17.13   16.849    16.24   16.002    15.21   15.043
 210    571.   1378.   19.522    19.46   17.882   17.292   16.711    16.32   15.742    14.95   14.473
 211    539.    898.   19.318   19.002   17.849   17.698    16.71    16.59   15.782    14.91   14.753
 212    711.   1025.   19.278    18.82    17.69    17.15   16.598    16.16   15.712    14.96   14.843
 213    431.    908.   19.185   18.827   17.506    16.99   16.671      16.   15.792    15.09   14.983
 214    173.    800.   19.129   18.658   17.774   17.337   16.843    16.57   16.112    15.84   15.733
 215   1766.    310.    19.65   19.391   17.914    17.38   17.226    16.44   16.552    15.85   15.563
 216    743.   1433.   19.246   18.931   17.678   17.169   16.782    16.24   15.842    15.18   15.043
 217     73.    282.   19.976   20.116   19.031   18.529   18.181    17.64   17.062    16.11   16.013
 218   2515.    913.   19.444   19.119   17.776   17.221   17.028    16.44   16.132    15.43   15.513
 219    956.   1519.   21.672   20.739   19.172   18.097   16.682    16.24   15.422    14.89   14.643
 220    534.   1096.   20.015   19.811   18.334   18.402   17.006    17.02   15.892    14.94   14.293
 221   2492.   1121.   21.436   21.056   19.747   19.026   18.678    18.16   17.652    16.34   16.393
 222   1899.   1835.   22.379   21.087    19.43   18.464   17.155    16.68   15.732    14.98   14.933
 223   1061.   1461.     17.3   17.338   16.678   16.295   15.869    15.72   15.432    14.93   14.803
 224   1348.    107.   17.589   17.628   16.856   16.514   16.331    15.87   15.762    15.06   15.003
 225   2024.    324.   18.357   17.863   17.035   17.257   16.016    16.23   15.472    14.94   14.843
 226     63.   1737.   19.718   19.416   17.883   17.224   16.682    16.15   15.552    14.92   14.473
 227    862.   1212.   19.473   19.215   17.693   17.131   17.093    16.22   16.492    15.69   15.543
 228   1200.    644.   20.155    19.81   18.232   17.565   16.935    16.49   15.802    15.04   14.863
 229   1496.   1263.   19.117   18.856   17.659    17.13   16.753     16.2   15.932    15.34   14.863
 230   1727.   1820.   23.875   21.645   20.235   18.953   17.528      17.   16.322    15.44   15.493
 231   2225.   1689.   19.013   18.696   17.611   17.061   16.644    16.25   15.672    15.11   14.813
 232    876.    716.    18.95    18.71    17.58    17.06   16.663    16.23   15.892     15.2   15.053
 233   2356.   1648.   24.711   22.237   23.492    20.02   19.487     19.1   18.722    16.43   15.953
 234   1442.   1161.   19.027   18.799   17.568    17.05    16.76    16.18   15.832     15.2   15.073
 235   1237.    544.   23.404   22.451    19.63   18.674   18.074    17.28   16.802    15.98   15.423
 236    677.    765.    21.18   20.452   19.075   17.987   16.689    16.27   15.552    14.99   14.793
 237    772.   1486.    17.28   17.296   16.659   16.285   15.888    15.69   15.352      15.   14.903
 238    795.    860.   18.257   18.012   17.307   16.886    16.47    16.27   16.062    15.56   15.583
 239   1230.    971.   19.931   19.767    18.67   18.082   17.607    17.16   16.602    15.55   15.333
 240   1528.    755.   20.874   19.635   18.225    17.37   16.566    16.23   15.622    14.94   14.883
 241   1306.   1294.   19.548    19.34    18.21   17.651   17.274    16.77   16.352    15.79   15.563
 242   1444.   1569.   20.852   20.649   19.082   18.172   17.028    16.54   15.862    15.14   15.093
 243   1125.    867.   19.034    18.87    17.74     17.2   16.823    16.31   15.952     15.3   15.183
 244   1463.    104.   20.917   20.684   18.837      18.    17.38    16.82   16.272    15.25   14.783
 245    317.   1450.   21.011   20.831    19.13   18.717   18.068    17.39   16.852    15.98   15.703
 246    279.    771.   21.503    20.48   19.238   18.351   17.838    17.46   17.292    16.45   16.173
 247    344.    349.   18.735   18.786   17.925   17.477   16.848    16.49   15.872    15.17   14.733
 248   1716.   1909.   21.448   21.388   19.608   18.848    18.15    17.72   17.132    15.95   15.373
 249     50.    520.     22.8   21.507   19.962   19.392   18.665    17.85   17.092    16.01   15.653
 250    639.   1310.   19.292   19.086   17.777    17.26   16.989    16.43   16.102    15.39   15.313
 251    776.    721.   22.381   20.662   19.285   18.149   16.821    16.32   15.592    15.02   14.853
 252    320.   1218.   19.057   18.358   17.362    16.84   16.307     16.1   15.712    15.11   15.093
 253     27.   1550.   19.429   19.235   17.825   17.349   17.165    16.43   16.272    15.89   15.563
 254    549.   1267.   20.104    20.35   18.436   17.842   17.611    16.84   16.642    15.76   15.283
 255   2214.    647.   18.758   18.231   17.426   16.822   16.367    16.06   15.772    15.19   15.273
 256   1413.   1136.   19.327   19.111   17.746   17.269   17.017    16.41   16.202    15.56   15.303
 257   1350.   1167.   22.227   21.568   19.788   18.756   17.224    16.71   15.862    15.21   15.043
 258    485.   1118.   23.455    24.23   21.756   20.377   17.963    17.04   15.902    15.24   14.893
 259   2508.   1281.   17.123   17.171    16.59   16.176   15.779    15.62   15.212    14.93   14.843
 260     76.   1429.   19.261   19.142   17.877   17.369    17.06    16.48   16.172    15.43   15.373
 261   2487.   1439.   20.998   20.798   18.906   17.973   17.528    17.02   16.232    15.44   14.723
 262   1457.     15.   19.343   19.137   17.816    17.29   17.126    16.45   16.282    15.43   15.153
 263   2479.   1747.   21.641    20.76   19.406   18.211   16.834    16.48   15.752    15.17   15.023
 264   1022.    744.   21.644   20.437   19.004   18.073   17.036    16.61   16.042    15.24   15.173
 265   1230.   1064.   21.376   20.684   18.949    18.12    17.48    16.79   16.452    15.79   15.743
 266    449.    855.   21.093   20.577   18.696   17.802   17.259    16.59   16.112    15.26   14.793
 267   1820.    838.   21.615   20.691   20.446   19.308    19.28     18.5   18.092    16.61   16.293
 268   2008.    236.   19.386   19.365   18.067   17.899   17.163    17.19   16.342     15.6   15.653
 269    608.   1931.   21.197    20.53   18.504    17.67   17.234    16.44   16.002    15.49   14.573
 270   1777.    314.   20.738   20.494   18.647   17.955   17.355    16.84   16.262    15.67   15.063
 271   1231.    988.   19.455   19.206   17.897    17.38   17.128    16.45   16.262    15.58   15.373
 272    113.    197.   22.228   21.677    20.02   19.209   18.415    17.73   17.622    16.94   15.863
 273    484.    482.   20.025   19.741     18.6   18.109   17.809     17.3   16.912    15.93   16.133
 274   1629.    467.   19.973    19.09    17.96   17.343   16.703    16.46   15.902    15.45   15.133
 275   1686.   1732.   19.369   19.225   18.263   17.701   17.585    16.89   16.822    15.99   15.893
 276    153.   1282.   20.654   20.438   18.994   18.431   18.141    17.38   17.672    16.89   17.033
 277   2120.   1478.   23.398   22.134   22.079   20.269   18.679    17.87   17.032    16.29   16.523
 278    265.    168.   20.912   20.875   19.017   18.219   17.492    17.05   16.192    15.23   14.703
 279   1051.    803.   21.079   20.755   19.233   18.594   17.906    17.54   16.952    16.12   15.533
 280   2114.   1147.   19.181   19.007   17.798   17.231   16.961    16.42   16.182    15.47   15.303
 281   1784.   1431.    21.78    21.09   19.176   18.175    17.06    16.53   15.772    15.19   15.043
 282    699.    366.   18.554   18.299   17.516   17.058   16.574    16.65   15.992    15.65   15.643
 283    911.    770.   23.987   23.177   22.416    20.59   19.087    19.36   18.002    16.68   17.013
 284   1011.    772.   19.691    19.63    17.94   17.401   16.926    16.36   15.872    15.31   14.733
 285    128.   1805.   19.523   19.618   18.734   18.423   18.133    18.25   17.332    15.75   16.153
 286   1901.     68.   22.279   21.607   20.062   18.813   17.931    16.89   16.152    15.42   15.223
 287   1941.    805.   21.625   20.832   19.455   18.406   17.175    16.66   16.112    15.34   14.963
 288     23.    607.   20.402   20.113   18.389   17.792   17.095    16.64   16.162     15.5   14.893
 289    975.   1548.    19.43   19.157    18.06   17.579   17.094    16.68   16.352    15.63   15.493
 290   2071.    412.   20.358   20.336   19.139   18.465    17.99    17.54   16.902    15.84   15.143
 291   1413.    296.   22.827   22.388   20.384    19.22   17.475    17.14   15.982    15.34   15.113
 292   2545.    888.   22.706   22.419   21.636   20.343   45.603    18.65   19.532    17.03   16.223
 293    271.     44.   46.449   22.186   20.989   20.159   19.025    19.02   18.972    16.74   17.193
 294   1313.    656.   20.629   20.165   18.531   17.826   17.293    16.83   16.152     15.4   14.893
 295    888.   1888.   20.425   21.321   18.724   18.414   18.308    16.96   17.132    16.37   15.703
 296    181.    965.   19.623   19.417   18.096    17.56   17.037    16.54   15.972    15.33   15.193
 297    393.   1194.   23.289   22.336   20.579   19.323   18.373    17.79   17.202    16.07   15.603
 298   1334.   1917.   22.263   20.903   19.515   18.389   17.216    16.86   16.182    15.61   15.323
 299    493.   1042.   22.655   22.632   20.471    19.31   18.244    17.82   17.042    16.22   15.433
 300   1643.    260.   20.606   20.403   18.791   18.057   17.466    16.98   16.592    15.63   15.283
 301   1130.     60.   19.157   19.138   17.694   17.248   17.142    16.48   16.282    15.81   15.383
 302    640.   1282.   19.521   19.281    18.14   17.629   17.262    16.74   16.352    15.62   15.733
 303    455.   1013.    20.23   19.282   18.129   17.571    16.99    16.64   16.222    15.48   15.733
 304   1013.   1119.   24.139   48.947   22.202    46.38   22.548      45.   17.322    16.81   16.573
 305     52.     68.   21.596   20.642   19.041   18.103   17.095    16.79   16.162    15.41   15.243
 306   1521.     55.   21.776   21.815   19.957   19.324   18.684    18.18   17.572    16.59   16.243
 307    625.   1812.   24.306   23.439    21.76   19.601   17.691      17.   16.022     15.4   15.173
 308   1168.   1408.   19.343   19.136   17.939   17.429   17.071    16.49   16.192    15.68   15.373
 309    675.   1404.   20.802   19.451    18.31   17.557    16.83    16.58   16.042    15.34   15.333
 310   1580.    251.   17.987   17.939   17.156   16.814   16.728    16.24   16.462    15.62   15.313
 311   2292.   1147.   20.249   20.263   18.763   17.998   17.378    17.58   16.162    15.43   14.643
 312   1229.   1037.    22.32   21.202   19.601   18.479   18.819    17.82   17.812    16.94   16.333
 313   1779.   1762.   19.097     18.9    17.77   17.308   17.076    16.56   16.332    15.75   15.563
 314    314.   1317.   20.762   20.457   19.248   18.807   18.614    17.96   17.892    17.06   17.213
 315   1217.    150.    23.19   23.053   21.329   19.753   18.134    17.44   16.462    15.77   15.413
 316    361.   1270.   20.014   18.923   17.871   17.233   16.623    16.37   15.892    15.28   15.313
 317   2448.    419.   19.412   19.271   18.018   17.461   17.181    16.64   16.362    15.79   15.553
 318   2421.    546.   46.417   24.273   21.317   19.355   17.591    16.86   15.972    15.46   15.113
 319    103.   1838.   19.435   19.684   18.621   18.245   17.722    17.23   16.792    15.56   15.463
 320   1773.   1867.   20.383   20.301     18.6   17.935   17.392    16.83   16.242    15.52   14.803
 321    845.   1560.   19.686   19.424   18.249    17.73   17.381    16.88   16.482    15.73   15.603
 322    172.    961.   22.344   21.586   19.941    19.11   18.131    17.26   16.592    16.21   16.793
 323    767.   1338.   21.525   20.297   18.864    18.03   17.225    16.77   16.352    15.71   15.493
 324   2092.   1734.   21.694   21.285   19.539   18.574   17.808    17.44   16.782    15.67   15.153
 325    682.    146.   21.776   21.791   20.202   19.147   18.265    18.08   17.082    16.02   15.613
 326    534.    837.   16.668   17.086   16.561   17.009   15.972    16.23   15.522    15.49   15.383
 327   1748.   1237.   22.077   21.136   19.267   18.275   17.267    16.67   16.062    15.77   15.403
 328   1926.    914.   24.831   22.764   21.365   20.035   18.785    18.52   17.702     16.6   15.793
 329    646.   1512.   19.299   19.533   18.929   18.574   18.236     18.2   18.022    17.29   17.303
 330   1302.    111.   18.359   18.382   18.125   17.318   16.815    16.71   16.242    15.85   15.853
 331    979.   1303.   20.178   19.816   18.843   18.184   17.535    17.15   16.352    15.55   15.403
 332    241.    926.   19.399   19.581   18.664   18.305    17.83    17.55   16.972    16.34   15.803
 333     62.    493.   19.904   19.754   18.243   17.749   17.217    16.71   16.282    15.65   15.113
 334   2255.   1926.   21.914   21.624   20.001   18.782   18.239    17.57   16.782     15.9   15.413
 335   1202.   1358.   19.573   19.442   18.289    17.76   17.703    17.06   17.062    16.15   16.273
 336    246.   1092.   22.686   21.658   19.766   19.134   19.057     18.1   17.472    17.04   16.363
 337    331.   1163.   21.538   21.458   19.566    18.72   18.168    17.47   16.872    15.74   15.113
 338   2261.   1711.   20.832   20.564   18.941   18.119   17.364    17.07   16.332    15.53   14.973
 339   2184.   1502.   19.686   19.555   18.369   17.995   17.899    17.23   17.592    16.73   16.373
 340   2135.   1084.   20.136   20.147   18.938   18.585   18.013    17.77   17.022    16.78   17.523
 341   2192.    904.   22.077   21.782   20.629   19.955   19.325    18.73   21.252    16.78   16.533
 342   2356.    700.   21.998   21.141   19.552   18.458   17.101    16.81   15.882    15.49   15.243
 343   1618.   1222.   19.098   18.626   17.765   17.317   16.891    16.57   16.412    15.82   15.743
 344    344.    609.   20.501    20.66   19.866   19.194   18.836    18.22   17.452    16.54   16.543
 345   1050.   1197.   25.169   23.445   20.355   19.656   19.269    18.29   18.722    17.09   16.613
 346    523.   1642.   17.205   17.449    16.89   16.583   16.254    16.04   15.772    15.52   15.603
 347   1257.    134.   22.367   22.033   20.421   19.337    18.64    17.92   17.162    15.77   15.743
 348    777.    529.   22.047   21.438   20.106   19.085   17.728    17.06   16.252    15.85   16.533
 349   1842.    790.   21.431   20.443   18.943   18.129   17.228    16.87   16.332    15.81   15.543
 350   2121.   1583.   21.016   20.141   19.336   18.849   18.238    17.98   17.512    17.39   16.843
 351   2308.   1782.   21.235   21.364   20.301   19.663   18.782    19.25   17.922    16.58   16.393
 352    183.    411.   19.717   19.488   18.268    17.75   17.431    16.97   16.702    15.93   16.253
 353    574.    243.   20.222   19.893   18.953   18.362   17.849    17.64   16.842    15.94   16.263
 354    879.   1034.   19.639   19.497   18.288    17.75   17.548    16.96   16.842    16.05   15.913
 355   1467.    335.   19.691   19.122   18.193    17.67   17.215     17.2   16.572    15.96   16.373
 356    379.    528.   20.125   20.179    19.06   18.569   17.997    17.47   17.012    16.21   15.903
 357   1655.   1381.   20.784   19.597   18.388   17.598   16.823    16.66   15.992    15.56   15.253
 358      9.    932.   20.044   20.517    18.86   18.195    17.73    17.22   17.272    16.56   15.563
 359   1366.    742.   20.259   20.482   19.889   19.437   18.934    18.87   18.012      17.   16.913
 360    264.    221.   19.484   19.749   18.182   17.767   17.467    16.88   16.522    15.66   15.263
 361   1971.   1819.   23.371   21.646   19.777   18.862   18.107    17.56   16.722    15.98   15.533
 362    979.    764.   19.787   19.547   18.338    17.81   17.433    16.98   16.762    15.85   15.843
 363    212.   1381.   22.077   22.199   20.744   19.502   19.038    18.74   18.042    16.59   16.923
 364    979.    177.    21.69   21.693   20.193   19.408   18.711    18.39   18.522    16.66   16.413
 365   1481.   1572.   19.981   19.939   18.596   17.983   17.324    16.94   16.052    15.57   14.863
 366    367.     99.   20.965   20.782   19.405   18.608   17.959    17.37   16.782    16.04   15.403
 367    936.   1661.     21.4   20.149   18.806   17.989   17.136     16.9   16.452    15.64   15.503
 368   2150.    967.   21.858   22.181   20.256   19.168   19.052    18.48   17.822    16.56   16.263
 369   1534.   1062.   19.321   19.146   18.061   17.588   17.395    16.85   16.692    16.09   15.893
 370   1339.   1015.   20.098   19.738    18.63   18.081   17.664    17.21   16.842    15.82   15.893
 371   1186.    595.   23.085   22.216   20.795    19.96   19.776    19.84   18.572    17.03   17.133
 372   1442.   1404.    20.18   19.853   18.689   18.092   17.734    17.13   16.632    16.26   15.823
 373   1681.   1926.   19.775   19.625   18.215   17.603   17.313    16.68   16.252    15.64   14.823
 374   1990.   1360.   22.534   21.471   19.882   18.846   17.528    16.98   16.112    15.67   15.433
 375    559.   1693.   21.822   20.759    19.08    18.23   17.484      17.   16.342     15.8   15.033
 376   2551.    652.   21.862   21.615   20.093   19.066   25.498    18.19   17.342    16.14   15.703
 377   1562.   1085.   19.431   19.178   18.182    17.66   17.185    16.86   16.332    16.01   15.483
 378    730.   1481.   22.616   22.888   21.668   19.918   18.978    18.55   17.292    16.92   16.483
 379   1873.   1307.   20.087   19.582   18.765   18.249   17.659    17.52   17.412    16.26   16.623
 380   2138.    961.   20.102   20.057    18.96   18.294   17.907    17.69   17.172    16.39   16.523
 381    368.   1826.   18.801   18.918   18.034   17.607   17.326    16.77   16.242    15.89   15.233
 382   1044.    221.   20.235   19.156   18.071   17.414   16.736     16.7   16.002     15.5   15.413
 383   2226.    603.   19.287   19.208   18.324   17.868   17.713    17.01   17.202    16.78   17.183
 384   1266.   1370.   22.066   21.832   20.007   19.034   18.191    17.84   17.092    15.99   15.693
 385    769.    693.   19.576   19.291   18.262   17.711   17.285    16.89   16.502    15.91   15.863
 386   2129.   1531.   19.829   20.124   18.837   18.252   17.593     17.5   16.692    15.88   15.313
 387   1587.   1211.   19.693   19.507    18.41    17.89   17.532    16.92   16.892    15.98   15.813
 388   2078.   1400.   23.004   22.649    20.97   20.246   19.529    18.28   18.752    17.63   16.803
 389   2166.   1394.   19.461   19.776   18.691   18.189   17.657    17.36   16.662    16.05   15.643
 390   1158.    452.   19.342   19.361   18.444     17.9    17.31    17.03   16.402    15.77   15.273
 391   1934.   1291.   46.416   22.688   21.356   20.326   18.988    19.24   17.852    17.19   17.503
 392   1569.   1228.   19.623   19.406   18.097   17.599   17.309    16.73   16.582    15.97   15.763
 393    480.   1348.    18.07   18.043   17.327   16.906   16.548    16.24   16.182    15.97   16.363
 394   1416.    636.   18.125   18.131   17.438   17.055    16.62     16.6   16.172    15.73   15.883
 395    561.    847.   20.618    20.39   19.148   18.669   18.281    17.92   17.782    16.53   16.703
 396    840.    529.   19.864   19.843   18.567   18.079   17.769    17.26   17.172    16.41   16.383
 397   2325.   1422.    20.16    20.52   19.278   18.682    18.15    18.03   16.902    16.29   15.633
 398   2078.    933.    20.85   21.437    20.34   19.422   19.122    18.69   17.542    17.15   16.733
 399   1297.    324.    21.64   20.783   19.283   18.421   17.364    16.86   16.462     15.9   15.633
 400   2060.    422.   20.081   20.189    19.07   18.472   17.746    17.55   16.552    15.89   15.573
 401    502.   1635.   21.052   20.817    19.16   18.533   17.865    17.45   16.782    15.97   15.463
 402   2234.   1527.    18.84   18.454   17.727   17.219   16.745    16.59   16.032    15.73   15.543
 403    798.   1743.   20.926   21.025   19.727    18.89   18.182    18.16   16.942    15.88   15.343
 404    811.   1550.   19.873   19.633   18.469   18.008   17.679    17.21   16.872    16.23   16.953
 405   2210.    528.   19.914   20.196   19.111   18.493   17.883    17.52   16.662    15.84   15.473
 406   1504.   1770.   21.303   21.065   19.655   19.052   18.355    17.95   17.552    16.09   15.903
 407    940.   1105.   19.351   19.198    18.09   17.609   17.289    16.84   16.492    16.16   15.713
 408   1920.   1119.   19.166   19.545   18.583   18.108   17.566    17.23   16.692    15.82   15.243
 409   2310.   1841.   22.457   23.508   21.728   21.472   19.009    18.56   17.132    16.22   16.313
 410   1821.    419.   20.001   19.881    18.74    18.22   18.075    17.41   17.612    16.37   16.603
 411    674.    916.   46.411   23.507   21.402    19.59   18.679    17.87   17.032    16.05   15.423
 412   1932.   1497.    19.67   19.527    18.43   17.929   17.474    17.14   16.932    16.09   16.373
 413    748.   1373.   17.792   18.014   17.511   17.174   16.816    16.55   16.382    15.81   16.333
 414    540.    449.   21.683     20.5   18.922   18.099   17.179    16.81   16.202    15.73   15.623
 415    303.   1482.   20.548   20.351    19.21   18.942   18.565      18.   18.342    16.94   16.673
 416    548.    670.   22.878   21.772   20.059   19.171    17.96    17.35   17.042    16.37   16.093
 417     77.   1489.   19.456   19.139    18.02   17.471   17.181    16.54   16.392    15.92   15.393
 418   1576.   1012.   25.799   22.557   22.132   21.134   21.145    19.08   16.422    16.82   17.533
 419   1001.    679.   21.467   21.686   20.377   20.015    19.22    18.91   18.032    16.86   16.853
 420    118.    848.   20.095   19.615   18.541   17.942   17.516    16.85   16.732    15.95   15.723
 421   1546.    511.    19.91   20.353   19.525   19.106   18.322    18.11   17.342    16.88   16.013
 422    800.    587.   21.119   21.917   19.252    18.42   17.723    17.47   16.542    15.91   15.233
 423   1985.   1184.   23.843   21.878   20.098   19.105   17.728    17.22   16.302    15.98   16.123
 424   2212.    347.    21.65   20.683   19.295   18.431   17.636    17.35   17.092    16.16   15.993
 425    580.   1357.   20.903   20.506   19.757   18.987   18.299    17.98   17.392     16.6   16.743
 426   1862.    975.   18.494   18.217   17.456   16.998   16.533    16.33   15.912    15.63   15.583
 427    955.    953.   19.536   19.415   18.341   17.713   17.287    16.76   16.502    16.07   15.823
 428   2409.    448.   20.542   20.682   19.641   19.052   18.733    18.47   17.572    16.36   16.143
 429   1843.    470.   19.821   19.646   18.561   18.088    17.73    17.37   16.762    16.12   16.053
 430    824.    428.   19.699    19.48    18.35   17.781   17.433    16.94   16.692    15.85   16.263
 431    911.    408.   20.094   19.854   18.679   18.082   17.841    17.22   17.162    16.41   16.563
 432   1165.   1451.   19.761   19.631   18.378   17.908   17.657    17.08   17.292    16.41   16.473
 433   2272.   1328.    20.82    20.51   18.708   18.025   17.716    17.07   16.632    16.12   15.423
 434    634.     33.   19.929   20.222   19.069   18.559   17.804    17.36   17.062    16.04   15.223
 435   1196.    936.   21.068   20.634   19.235   18.506   17.809    17.39   16.862    16.28   15.553
 436    492.   1227.   23.529   22.552   22.183   20.418   18.149    17.32   16.802    15.98   15.583
 437   1576.   1479.     21.7   21.727   19.958    18.81   18.083    17.34   16.852    16.12   15.213
 438   1633.   1541.   17.179   17.487   17.062   16.782   16.443     16.3   16.232     15.8   16.233
 439   1173.   1468.   22.468    22.38    20.13   19.378   18.137    17.48   17.702    16.43   16.593
 440    411.   1802.   23.164   21.393   19.781   18.503   17.874    17.51   16.632     16.3   15.963
 441     30.   1910.   22.191   21.785   19.815   18.796   18.215    17.77   16.772    16.59   15.803
 442    247.   1416.   20.105   20.139   18.796   18.425   17.941    17.78   17.152    16.56   17.143
 443   2022.   1812.   21.653   49.151   20.122   19.586   18.888    18.51   17.762     16.6   16.013
 444    931.    837.   21.096   20.182   18.917   18.157   17.518    17.18   16.462    16.07   15.893
 445    558.    917.   20.157    19.82   18.578   18.137   17.935    17.19   17.042    16.16   16.243
 446    316.     14.   20.882   21.027   19.482   19.115    18.34    18.26   17.362    16.47   15.783
 447   2273.    876.   23.308   22.731   20.358   19.724   18.415    18.18   16.912    16.37   15.983
 448    179.   1100.   22.082   21.791   20.314   18.956   17.705    17.33   16.742    15.91   16.303
 449   1208.   1201.   21.803   21.604   20.653   19.548   18.782    18.26   17.892    16.62   16.223
 450    990.    909.   22.519   22.562   21.409   19.697   18.349    17.69   16.942    16.28   16.433
 451   2182.    834.   23.535   23.804   21.845   19.613   18.731     18.4   17.322    16.31   16.093
 452    489.     46.   20.682   20.837   19.404   18.938   18.231    17.95   16.922    16.15   15.883
 453    260.    493.   20.299   20.592   19.439   19.211   18.581    18.35   18.042    16.79   16.383
 454   2549.    191.   19.091   19.173   18.457   17.891   45.508    17.03   16.182    15.69   15.163
 455   1158.    108.   18.746   18.622   17.805   17.416    17.29    16.81   16.962    16.08   16.143
 456   2260.    909.   17.836   18.069    17.51   17.213   16.864    16.69   16.372    16.14   16.073
 457    209.   1499.   21.641   21.327   18.774   19.133   18.252    17.79   17.642     16.7   16.033
 458   2256.    418.   21.157   21.704   21.313   20.159   19.743    19.05   18.442    16.85   19.463
 459    769.   1389.   20.423   20.084   19.021   18.626   17.851    17.62   17.152    16.31   15.823
 460    126.   1009.   25.304     22.4   20.822   20.145   18.807     18.2   18.292    16.49   16.633
 461   2299.    874.   46.357   22.974   22.023   21.878   20.298      45.   21.012    18.06   45.373
 462   1631.    550.   20.969   19.781    18.64   17.926   17.286    16.99   16.362    15.97   15.753
 463   1158.    742.   21.932   20.714   19.315   18.431   17.578    17.24   16.502    15.99   15.823
 464    256.     25.   20.504   21.068   20.072   19.433   18.872    18.26   17.752    16.63   16.823
 465   1072.    839.   20.138   20.477   19.156    18.64    18.02    17.68   17.672    16.16   15.653
 466    132.   1604.   22.827   22.104   20.257   19.119    17.84    17.21   17.062    16.33   16.053
 467    763.   1909.   46.373   23.233   21.845   20.088   18.227    17.68   16.662    16.45   16.463
 468   2137.   1246.   26.059   22.372   20.659   19.742   19.617    18.81   19.342    16.74   16.433
 469   1163.   1838.   22.209   21.692   19.867   18.943   17.634    17.25   16.382     16.1   15.653
 470   1131.   1077.   22.865   21.176   20.091   19.279   18.484    18.63   17.452     17.4   16.613
 471   2358.   1456.   20.988   21.036   19.391   18.569   18.008    17.43   16.812    16.21   15.353
 472   1474.   1198.   23.499   48.999   21.672   21.057   45.618     20.6   20.622    17.45   17.383
 473   1378.    706.   22.817   22.175   20.877   19.972   19.255    18.83   18.292    16.92   16.343
 474    756.   1881.   19.695    19.63   18.388   17.928   17.599    16.92   16.922    16.26   15.953
 475     70.   1503.   20.144   19.905   18.607   18.051   17.906    17.18   16.952     16.7   15.913
 476    379.   1950.    19.71   19.797   18.588   18.176   17.595     17.4   16.702    15.97   15.713
 477   1556.    204.    22.34   22.116   20.471   19.911   19.126    19.51   17.612    16.98   16.803
 478   1766.   1384.   19.518   19.364   18.301   17.789   17.325    16.98   16.392    16.13   15.883
 479   1156.    553.   21.192    21.69   20.784   19.513   18.932    18.23   17.482    16.88   16.263
 480    251.   1442.   22.387   21.767   20.446   19.988   19.766    18.88   18.102    17.54   16.613
 481   2286.    701.   20.582   20.528   19.308   19.023   18.538    18.92   17.752    17.15   17.913
 482   1584.    326.    19.65   19.352   18.535   18.029   17.535    17.43   16.892    16.31   16.363
 483   1864.   1266.   20.887   20.386   19.189   18.631   18.273    17.74   17.382    16.54   16.773
 484   1509.   1656.   21.964   21.878   20.546   19.855   18.964    18.81   18.352    17.23   16.493
 485    718.   1770.   20.968   20.762   19.497   18.776   18.273    17.74   17.272    16.33   15.713
 486    493.    470.   21.975   21.565   19.931   19.255   18.344    18.62   17.092     17.1   16.653
 487    894.   1897.   19.253   19.787   18.578    18.05    18.09    17.31   17.762    18.04   16.153
 488   1836.    201.   22.102   21.278   19.722   18.987   18.435    17.78   17.072    16.67   16.063
 489   2499.   1402.   21.478   21.275   19.641   18.654   17.928     17.4   16.602      16.   15.263
 490   1930.    558.   21.839   21.738   20.854   19.631   18.914     18.7   17.342    16.87   16.013
 491   2195.   1136.   22.477   22.961    22.38   21.326   18.446    18.15   17.342    16.65   16.423
 492   1412.    385.    21.29   20.899   19.556   18.865   18.158    17.73   17.062    16.71   15.823
 493    413.    449.   20.904   20.677   19.244   18.351   17.673    17.34   16.522    16.12   15.153
 494    597.   1159.   23.035   21.457   20.136   18.902   17.302    16.84   16.072    15.95   15.383
 495    302.   1186.   21.493   21.499   19.708   19.045   18.279    18.01   17.132     16.6   15.553
 496    552.    999.   18.884   19.193   18.701   18.432   18.064    17.61   17.882    16.78   18.103
 497   1345.    498.   20.633   20.478   19.482   18.931    18.67    18.08   17.832    17.01   16.743
 498   1975.    101.   22.857   21.452   20.299   19.382   18.597    18.18   17.032     16.5   16.263
 499    358.    374.   21.051   20.739   19.172    18.66   17.933    17.69   16.742    16.31   15.663
 500    261.    105.   22.546   22.979   20.964   19.742   19.112    18.17   17.732    16.31   16.093
 501   2072.   1343.   20.393   20.154   18.867   18.243   18.244    17.48   17.052     16.6   16.793
 502    982.    168.   20.667   21.138   19.694   19.092   18.696    18.06   17.222    16.68   15.883
 503    925.    516.   21.589   21.601   20.236   19.516   18.576     18.2   17.222    16.52   16.223
 504   1687.    406.   17.477   17.731   17.262   16.943   16.605    16.97   16.322    16.23   15.903
 505   1103.     57.   19.482   19.282   18.465   18.046   17.621    17.71   17.082    16.38   16.543
 506    147.   1633.   22.683   48.987   21.794   20.789    20.16    19.72   17.802    16.77   16.573
 507    837.    983.   18.705   18.591   17.898   17.486   17.099    17.02   16.482    16.45   16.153
 508     30.   1260.   20.872   20.631   19.602   18.973    18.78    17.75   17.392     16.5   16.973
 509    280.   1124.   20.003   20.175   19.213   18.583   18.099    17.85   17.172    16.34   16.123
 510   1036.   1065.    21.61   21.378   20.494   19.543   19.534    18.96   17.892    16.73   17.763
 511   1273.    567.   24.189    23.55   20.852   20.001   19.439    18.56   19.172    17.01   16.943
 512   1646.    974.   20.418   20.452   19.075    18.55   18.318     17.6   17.822    16.96   16.423
 513   1309.    328.   23.572   24.036   21.047   20.705   22.413     18.8   19.752    18.68   17.953
 514   1959.    891.   21.468   21.904   20.617   20.265   19.325    18.95   18.222    17.15   16.503
 515    469.    550.   24.366   21.811   20.222   19.167   17.771    17.98   16.912    15.99   16.623
 516   1259.    934.   20.776   20.694   20.079   19.501   19.405    19.07   18.632    17.58   18.663
 517    385.   1843.   25.963   23.774   21.479   20.058   18.371    17.49   16.552    15.67   15.483
 518   2206.   1469.    46.43   23.364   21.181   19.535   19.032    18.74   17.592    16.62   15.923
 519   1018.   1646.   46.416   23.018    21.35   20.306   18.842    18.31   17.292    16.55   16.483
 520    607.   1779.   23.458   24.666   22.461      20.   19.342    18.74   18.972    17.09   16.723
 521   1706.    458.   22.442   21.864   20.689    19.52   18.638    18.38   17.862    16.33   15.853
 522   1479.   1798.   24.645    48.94   22.274   46.382   21.376      45.   16.392    16.77   45.373
 523    302.    471.   22.077   23.215   21.469   19.941   19.447      19.   18.042    16.49   16.173
 524    520.    790.    22.86   21.635   19.889   18.972   17.916     17.5   16.812    16.34   16.353
 525   1954.   1071.   20.801   20.853   19.913   19.041   18.489     18.1   17.262    16.47   15.873
 526   2491.    773.   23.829   49.124   20.397   19.962   18.227    17.51   16.632    16.25   15.643
 527   1199.   1643.   23.651   23.106   21.909   20.303   19.131    18.71   17.842    16.52   16.393
 528   2287.   1764.   20.915   21.844   20.333   19.374    18.54    17.93   18.022    16.75   15.773
 529    931.   1673.   22.826   22.242   20.641   19.538   18.336    17.94   17.432    16.57   16.003
 530   1848.    631.   19.797   20.264   19.201   18.864   18.351    18.14   17.612    16.58   16.263
 531    211.   1539.   21.894   21.754   20.355    19.52   18.919    18.66   17.662    16.82   16.573
 532   1892.    123.   19.471   19.665   18.703   18.354   18.103    17.65   17.362    16.42   16.353
 533   1178.    776.   19.293   19.049   18.266   17.837   17.421    17.36   16.642    16.63   16.283
 534     89.   1651.   20.277   20.351   19.322   18.761   18.248    17.74   17.542    16.35   16.343
 535    761.   1569.   46.424    24.71   21.228   21.206   19.926    19.01   18.502    17.26   17.723
 536    837.     33.   27.415   22.112   20.847   19.457    17.77    17.42   16.642    16.63   15.823
 537    666.   1668.   23.877   22.021   20.208   19.186   17.964    17.36   16.722    16.33   16.143
 538    318.   1376.   20.371   20.284   19.109   18.696   18.406    17.95   18.302    16.64   16.913
 539    678.    490.   19.323   19.821   18.904   18.428   17.915    17.71   17.042    16.58   15.723
 540   1041.    408.   20.325   20.946   19.749   19.142    18.59    18.52   17.442    17.15   16.743
 541   1438.    723.   20.095   20.169   19.162   18.659   18.418    18.03   17.782    16.79   16.733
 542   1024.   1811.   46.586   20.954   19.443   18.532   17.641    17.16   16.502    16.33   15.753
 543    273.    778.   20.029   19.899   18.668   18.169   17.879    17.26   17.122    16.62   16.663
 544    964.   1671.   21.433   21.331   19.406   18.861   18.328    17.99   17.412    16.46   15.983
 545    625.   1855.   21.963   20.287   18.966    18.13   17.228    17.03   16.562    15.82   15.283
 546    322.   1325.   19.019   19.339    18.78   18.541   18.338    18.28   17.702    16.87   17.393
 547   1871.    645.   20.271   20.141   18.888   18.457   18.283    17.56   17.062     16.7   16.693
 548    921.    838.    46.49   22.078   20.522   19.952   18.439    17.98   17.312    16.77   16.573
 549    313.    515.   20.987   21.045   19.523   18.884   17.963    17.63   16.982    16.35   15.483
 550    361.    652.     18.2   18.607    18.07   17.821   17.657    17.41   17.282    16.37   16.203
 551    722.    907.   19.663   19.649   18.754   18.288   17.814     17.3   16.712    16.15   15.813
 552   2103.    561.   19.088   19.456   18.483   18.076   17.553    17.42   16.692    16.39   15.443
 553   1810.   1851.   22.843   22.076   20.207   19.254   18.508    18.16   16.932    16.18   15.623
 554   1872.    291.   20.422   20.924   19.637   19.081   18.451    18.14   17.462    16.67   15.793
 555    588.    609.   22.863   22.599   21.704    20.53   18.591    18.66   17.272    16.43   16.283
 556   2284.    544.   21.464   21.206   19.673   19.092   18.259      19.   17.182    16.54   15.933
 557   1115.   1518.   20.082   19.982   18.941   18.478   17.984    17.51   17.452    16.77   16.153
 558   2205.    728.     22.6   23.433   20.589    20.08   19.587    18.46   18.322    17.16   16.963
 559     14.    976.   21.329    21.08   19.726   19.346   18.279    18.11   17.522    16.59   16.743
 560    330.    523.   20.444   20.824   19.761   18.958   18.571    18.21   17.432    16.81   16.323
 561    794.   1360.    21.96   23.395   21.313   19.869   18.793    19.12   17.912    17.03   16.703
 562   2314.   1321.   21.567   20.586   19.501   18.757   17.885    17.81   16.782    16.27   16.233
 563    550.    818.   19.969    19.54   18.746     18.2   17.658    17.41   17.542    16.46   16.603
 564   1389.    685.   20.574   20.644   20.029    19.18   18.793    18.41   17.682    16.99   16.203
 565    548.   1876.   20.097   19.576   18.155   18.173   17.262    17.39   16.602    16.55   16.083
 566    805.    720.   23.076   22.446   21.025   20.054   19.822    19.03   18.032    17.13   17.063
 567   2136.   1455.   20.082   19.968   19.308   18.838   18.519    18.32   18.112     16.8   17.083
 568   1602.    602.   20.206   20.021   18.768   18.327   17.998    17.56   17.232    16.77   16.773
 569    670.    771.   19.931   20.345   19.159   18.543    18.01     17.6   16.872    16.58   15.793
 570    595.   1212.   20.616   20.689   19.794    19.26   18.815    18.54   17.762    16.97   17.023
 571    397.   1669.   21.295    21.16   20.366   19.956   19.317    18.76   19.592     17.1   17.453
 572   2263.   1692.   46.482   22.828     20.6   20.158   20.149    19.02   18.412    16.75   16.013
 573   1414.    705.   20.179   20.362   19.321   18.674   18.015    17.76   16.922    16.24   16.053
 574   1462.    215.   27.389   22.705   21.631   19.926    18.53    18.22   17.812    16.78   16.383
 575    487.   1440.   20.541   20.365   19.291   18.818   18.567     17.7   18.202    16.47   17.453
 576    954.    413.   20.027    19.92   18.566   18.098   17.915    17.27   17.332    16.55   16.263
 577   1335.   1727.   46.314   23.673   22.509   20.496   19.032    18.46   19.642    16.74   17.963
 578   2258.   1736.   20.392   20.163   18.999   18.489   18.112    17.64   17.412    16.86   17.443
 579    278.     98.   23.903   22.817   21.272   20.391   19.344    18.72   17.782    16.95   16.833
 580     56.   1029.   20.179   20.282   19.689   18.966     18.2    18.24   17.472    16.74   16.293
 581   1150.   1250.   46.426   22.391    21.25   19.847   18.917     18.6   17.522      17.   16.133
 582    575.   1040.   22.122   21.533   20.369   19.724   18.958    18.78   17.732    16.44   16.173
 583   2526.   1655.   22.527   22.489   20.698   19.656   19.259    18.43   17.932    17.02   17.553
 584    601.    494.   21.242    21.76   19.958   19.149   18.316    17.99   17.282     16.6   15.833
 585   2402.    894.   19.926   20.471   19.218   18.622   18.293    18.14   17.412    16.84   15.853
 586    879.   1581.   25.282    23.87   22.292   20.228   18.589    18.18   17.302    16.81   17.103
 587    441.   1868.   21.772   21.338   20.006   19.606   19.374     18.4   18.862    16.78   16.503
 588    824.   1585.   21.592    21.19   19.836   19.106   18.661    18.05   17.522    16.57   16.183
 589   1569.   1445.   24.491   23.048   21.268   19.732   18.568    17.99   17.402    16.37   15.743
 590    988.    779.    20.93   21.134   20.183   19.514   19.467    19.01   17.992    17.28   45.373
 591   2092.   1482.   21.869    22.05   21.256   20.565   19.867    19.47   18.002    16.81   16.813
 592   2287.   1843.   21.623   21.104   19.481   18.669   17.962    17.39   16.672    16.25   15.363
 593   1990.    399.   26.351      22.    20.31   19.586   18.772    18.21   17.302    16.54   16.013
 594   2190.    745.   21.095   21.366   20.281   19.517   18.713    18.18   17.552    16.62   16.493
 595    241.    847.    17.79   18.565   18.275   17.992   17.789    17.65   17.702    16.67   16.213
 596    810.    264.   22.498   21.597   20.052   19.171   18.542    18.43   17.462    16.62   15.893
 597   1086.    636.   23.082   22.791   21.314   20.994   19.899    19.44   18.392    17.45   17.053
 598    885.    666.    46.43   21.604   21.213    20.34   19.235    18.38   17.552    17.09   16.193
 599   1284.    561.   18.014   18.149    17.59   17.283   16.944    16.81   16.582    16.59   16.433
 600    588.   1385.   21.725   20.939   19.932   19.138    18.45    18.14   18.082    17.03   17.203
 601    313.    156.   22.302   22.314   21.027   20.151   18.745    19.42   18.642    17.05   16.713
 602   1225.    620.   23.093   22.978    21.31   20.363   19.132    18.35   17.862    17.12   16.323
 603    579.    901.   21.912   18.931   18.574   18.214    17.75    17.37   16.922    16.46   15.523
 604    362.    726.   24.073   22.717   20.948   20.488    19.81    18.99   45.862    16.93   16.843
 605    583.    895.    17.89   22.699   20.796   19.708   18.613    17.92   17.552     16.6   15.963
 606   1371.    599.   23.406   23.179   21.836    20.33   20.098    18.65   18.282    17.03   16.923
 607     33.    962.   21.125   21.005   19.819   19.358    18.69    17.85   18.642    17.03   17.463
 608   1816.   1419.    20.56   20.527   19.318   18.819   18.655    18.18   17.472    16.92   16.983
 609   1034.   1732.    46.38    24.22   21.746   21.065   20.329     19.1   19.092    17.22   15.923
 610   1711.   1587.   20.414   20.803   19.863   19.204   18.623    18.04   17.592    16.67   15.963
 611   1328.   1253.   24.035   22.113   20.389   19.385   18.629    18.27   17.622    16.94   17.063
 612   1959.    248.   21.793   20.781   19.528    18.68   18.846    17.59   16.972     16.6   16.413
 613   2311.   1145.   21.982    21.31   19.732   19.006    18.27    18.28   17.542    16.62   15.713
 614   2051.   1669.   46.336   24.479    22.24   20.605   18.889    18.68   17.792     16.6   16.373
 615    719.     48.   20.982   21.396   20.199    19.34   18.963    18.12   18.572    17.33   16.193
 616   1689.   1885.   24.331   22.099   20.868   19.971   18.071     17.8   16.662    16.32   16.153
 617   1910.   1491.   21.656   20.773   19.609   18.905    18.45    18.28   17.522    16.54   17.203
 618    826.   1144.   20.196   19.857    18.76   18.085   17.571    16.83   16.642    16.46   16.053
 619   1076.   1147.   20.567   20.534   19.359    18.82   18.695    18.27   17.952    16.76   16.973
 620   1769.    296.   21.025    21.14   19.338   18.742   18.239    17.73   17.282     16.7   15.903
 621   1037.    433.    22.83   21.997   20.228   19.506   18.751    18.24   18.142    16.87   16.293
 622    379.    464.   24.108   22.042   20.553   19.225   18.886    18.02   18.112    16.73   16.413
 623    978.   1343.   21.899   21.871    21.29    20.12   19.975    19.17   18.392    17.43   16.823
 624   1550.   1895.   21.517    21.55   20.308   19.586   18.859    18.72   17.552    16.99   16.503
 625   2185.   1113.   22.046   20.947   19.626    18.78   17.791    18.03   17.232     16.5   16.283
 626   2148.    939.   23.987   23.114   20.931    19.76   18.064    17.67   16.882     16.2   15.813
 627   1158.    391.   22.989      49.   21.662   21.202   19.292    18.25   18.022    17.04   16.383
 628   2251.   1753.   20.656   20.591   19.338   18.946    18.53    18.31   18.132    16.81   16.873
 629   2356.   1586.    18.61   18.809   18.362   17.956   17.549    17.65   17.372    17.15   16.483
 630   1632.   1402.   19.489    19.57      19.   18.703   18.141    18.09   17.342    16.83   16.983
 631    776.   1632.   22.117   21.716   20.295   19.983   19.111    18.91   17.912    17.22   16.943
 632    799.   1014.   22.299   23.496   21.291   20.237   18.482    17.74   17.302    16.75   15.923
 633    904.   1615.   20.329   20.286   18.977   18.489   18.247    17.81   17.282    17.42   16.573
 634   1503.   1495.   20.666   20.403   19.351   18.839   18.452    17.89   17.552    17.27   17.333
 635   1392.    272.   20.377   20.537   19.664   19.246   18.636    18.51   18.522    17.51   16.993
 636   1027.    794.   21.757   21.925   20.291   19.586    19.16    18.56   17.822    17.26   16.213
 637     43.   1751.   22.221   23.112   20.951   20.217   19.442    21.59   17.652    17.07   18.153
 638    901.    449.   21.084    21.56   20.654   19.936   19.122    19.06   18.172    17.68   16.673
 639   1647.    287.   21.999   21.603   19.655   18.898   18.782    18.08   17.652    17.26   16.713
 640    701.     88.   22.831   24.689   21.666   20.821   18.872    19.07   18.092    17.17   16.803
 641    829.    624.   23.235   22.001   20.076   19.521   18.698    17.66   17.752    17.54   16.833
 642    560.   1539.    20.83   21.265   20.079   19.569   18.756    18.22   17.922    17.25   17.183
 643   2336.   1131.   23.738   23.456   22.147   22.765   20.205      45.   18.252    17.17   17.313
 644   2348.   1512.   22.114   21.484   20.085   19.376   18.688    17.98   17.572    16.65   16.073
 645   1650.    454.   23.159   24.191   21.034   20.171   19.202    18.78   18.012    17.14   16.853
 646   2023.    813.   22.354   22.248   20.692   20.131     18.6    18.52   17.332    16.88   16.003
 647   2064.   1034.   20.817   21.119   20.224   19.729   19.439    18.31   19.342     17.5   18.113
 648    842.   1610.    22.86   22.025   20.503   19.602   19.001    18.11   17.982    16.73   16.133
 649   2364.   1583.   21.204   22.101   20.512   20.097   19.438     19.9   18.282    17.35   17.263
 650   1596.    719.   19.605   19.449   18.554   18.136   18.438    17.35   17.242    17.36   17.253
 651   2285.    458.   46.459   22.945   20.863   20.534   19.216    20.29   18.182    17.93   16.943
 652   1956.   1500.   21.931    20.83     19.7    19.17   18.628    18.23   17.332    16.85   16.883
 653   1414.    444.   25.542   22.749   20.958   20.159   18.986    18.54   17.812    17.31   17.593
 654   1387.   1208.   19.295   18.997   18.236   17.729   17.284    17.09   16.782    16.51   16.433
 655    246.   1803.   21.787   22.095   20.573   19.662   19.188    19.05   17.482    16.84   16.903
 656    278.   1571.   22.544   23.102   21.613   20.023   19.364    18.62   17.842    17.04   16.293
 657    856.   1672.   20.035   20.003   18.727    18.19   17.939     17.2   17.302    17.05   17.133
 658   1388.    529.   21.406   20.512   19.359   18.655   17.929    17.65   17.222    16.78   16.213
 659   2189.    339.   23.954   49.008    21.58   20.298   19.387    19.78   17.642    17.62   17.953
 660   1691.   1690.   20.588   20.401   19.372   18.762   18.501    17.66   17.922    17.07   17.343
 661   1668.   1513.   21.002   20.425   19.239   18.953   18.439     18.1   17.652    17.34   17.403
 662   1660.    252.   23.219     22.8   20.998   20.014   19.511    18.85   18.012    16.98   16.053
 663   1599.    292.   22.067   20.839   19.384   18.433   17.464    17.33   16.452    16.33   15.773
 664    543.   1947.   21.811   22.409    20.17   19.844   19.011    19.01   17.842    17.17   15.883
 665   1342.   1831.   22.346   22.027   20.034   19.326   18.435    18.24   17.122     16.6   15.673
 666   2308.   1855.   22.931   21.516   20.207   19.205     18.1    18.27   18.072    16.76   15.993
 667   2282.   1438.   21.798   23.036   21.055   20.482   19.445    18.73   19.402     17.5   16.853
 668    600.    790.   21.974   21.136   19.827   19.135   18.253    18.15   17.472    17.36   16.613
 669    150.    844.   21.399   20.792   19.303   18.557   17.782    17.64   16.482    16.31   15.453
 670    744.    223.   23.335   22.054   20.431   19.328    18.66    18.24   17.702    17.05   15.863
 671   1778.   1568.   46.416   22.479    21.36   20.578   20.889    19.63   18.112    17.41   16.673
 672   1762.    764.   21.405   21.081   19.604   18.886   18.208    17.86   17.282    16.81   16.013
 673   2427.    222.   22.823   23.912   20.519   19.836   19.071    19.06   18.122    16.72   17.263
 674   2388.    609.   19.376   19.251   18.558   18.069   17.614    17.39   17.322    16.88   17.033
 675    216.    212.   22.635   21.613   20.225    19.38   18.537    18.35   17.892    17.25   15.993
 676   2296.   1576.   23.146   21.909    21.35   19.908   19.851    20.96   17.492    17.11   17.003
 677   2128.   1410.   24.529   26.099   21.396   20.891   20.058    18.83   17.972    17.46   16.793
 678   1526.    900.   46.297   48.943   22.243   21.481   19.261    18.26   17.052    17.02   17.273
 679   1715.    884.   19.859   20.303   19.363   18.869   18.501    17.96   16.992    17.23   16.793
 680    655.    351.   21.035   20.564   19.613   18.993   18.421    18.07   17.172    16.62   15.953
 681    539.   1406.   19.943   20.262   18.773    20.19   18.687    20.55   19.822    17.04   17.503
 682    551.    224.   20.375   21.024   20.297   20.061   18.704    18.16   18.222    16.71   16.053
 683    435.    694.   21.379   20.829   19.038   18.559   18.269    17.56   17.262    17.07   17.183
 684   1984.   1419.   24.148   23.343   20.947   19.848   18.191    17.81   17.252    16.87   16.083
 685   2108.   1185.   21.392   22.084   20.237   19.856   19.605     18.6   18.062    17.83   16.593
 686   2117.   1576.   21.724   26.029   23.342   22.277   20.464    20.61   18.842    18.02   17.863
 687    210.   1023.   46.494   21.973   20.473   19.999   19.059    18.37   17.892    17.71   16.603
 688    463.    421.    23.21    22.18    20.49   19.631   18.952    18.67   17.952    17.56   17.853
 689   2454.   1561.    21.76   21.562   20.521   19.922   19.002      45.   17.092    16.99   16.583
 690   1784.   1361.   20.949   20.217   19.232   18.661   18.041     18.3   18.492     17.3   16.563
 691    791.   1644.   22.862   22.491    21.35   19.899   18.832    18.39   17.382    16.98   16.283
 692   2374.    519.   24.784   21.953   20.677   19.102   18.444    18.09   17.002    16.39   15.773
 693   1968.    911.   22.537   23.617   22.184   20.952    19.42    19.27   18.202     18.3   18.133
 694   1859.    836.   20.876   21.129   19.674   18.956   18.152     17.8   16.952    16.49   15.633
 695    922.     19.   46.381   25.717   21.708    21.88   19.213    18.08   17.872    16.88   16.473
 696   1518.    818.   22.787   23.537    21.32   20.713   19.288    18.92   18.002    17.08   15.973
 697   2366.    815.   23.216   22.537   20.656   19.888   19.423    19.06   18.942    17.64   16.343
 698    775.    650.   22.978   22.498    21.39   20.239    19.26    18.89   17.512    17.42   16.533
 699    636.    240.   23.585   21.913   20.189   19.137   18.148    17.63   16.942    16.53   16.573
 700   2478.    862.   21.882   21.672   20.743   20.695   19.435    19.56   18.122    17.06   16.143
 701   2076.   1751.    21.92   22.508   21.288   20.556   20.383    20.06   18.272    17.35   16.813
 702    316.   1531.     19.4   19.853   19.137   18.823   18.184    17.96   17.732    16.66   16.933
 703    283.   1171.   27.398    22.11    20.42   19.735   19.086    18.53   17.672    17.44   16.363
 704   1056.    832.   46.455   24.877   20.868   21.108   19.605    19.17   18.082    17.02   17.213
 705   2003.    395.   21.192   20.777    19.68   19.169   18.511    18.43   17.472    18.19   17.303
 706   2351.   1416.   21.148   21.643   19.919   19.342   18.547    17.88   17.402    17.33   16.313
 707   1475.    294.    46.35   23.208     22.1   21.007   19.282     18.7   18.152    17.94   17.043
 708    519.    478.   23.006   23.062   21.685     20.2   19.134    18.52   17.652    17.19   17.143
 709   1985.   1825.   22.763   22.049    20.37   19.452   18.561    18.33   17.922    17.44   15.903
 710   1303.    746.   21.553   21.922   20.881   20.379   19.633    18.92   18.392    17.41   16.523
 711   2220.    428.   19.403   19.647    19.11   18.735   18.358    18.65   20.792    17.93   17.383
 712    869.    920.   24.543   22.871    21.17   20.378    18.75    17.97   18.042    17.47   17.033
 713   1674.   1400.   23.793   23.846   21.641   20.461   19.152    18.64   17.832    17.44   18.763
 714   2286.    242.   21.295      21.    19.87    19.01   18.487    18.77   17.432    16.64   16.013
 715    882.   1462.   20.494   20.001   19.084   18.589   18.095    17.88   17.482    16.98   16.403
 716   1922.    735.   22.189   22.076   20.207   19.506   18.498    18.01   17.732    16.77   15.943
 717   1660.    929.   46.395   23.577   21.584   20.643   19.635    19.28   18.112    16.88   16.863
 718   2099.   1067.   22.259   21.748   22.656   23.555   19.685    19.42   17.752    18.25   16.693
 719    278.    802.   20.823   21.263   19.651   19.043   18.627    17.85   17.702    16.73   15.943
 720   1512.   1293.   22.935   24.205   20.107   19.281   21.998    18.05   20.262    45.83   45.373
 721    306.     83.   22.594   23.091   21.166   19.748   18.973    18.43   17.342    17.16   16.053
 722   1664.    985.   21.226    21.38   20.026   19.296    18.55    18.72   17.192    17.36   16.283
 723    601.   1122.   21.394   20.957    19.86   19.252   18.827    18.42   19.292     18.3   16.523
 724   2068.    483.   21.652   21.771    20.63   19.848   20.091    18.96   19.002    18.52   16.223
 725    919.    961.   22.306   21.697   20.376   19.714   18.774    18.71   18.292    17.11   16.813
 726    788.   1072.   21.603   22.245   22.179   21.426   20.632    20.61   19.842    17.64   17.043
 727    658.    586.   23.803   24.251   21.766   20.523   19.408    18.67   17.552    17.69   16.263
 728    292.    736.   20.707   20.693   19.753    19.22   18.852    18.29   18.072    18.25   17.853
 729   2290.   1799.   22.492    22.24   21.222    20.06   19.605    19.14   17.702    16.78   16.033
 730    762.    366.    22.54   22.892   21.291   19.897   19.054    18.83   18.012    17.67   15.973
 731   1255.    581.   21.108   21.211    19.51   18.835   18.399    17.45   17.412    16.73   16.043
 732    212.   1391.   19.616   19.752   19.159   18.785   18.514    17.96   18.282    18.26   17.233
 733   2303.    522.   22.198   21.762   20.609   19.799   19.266    18.41   18.952    17.87   17.813
 734   1352.    168.   21.253    21.75   20.956    19.77    18.83     18.6   19.112    17.06   16.653
 735    557.   1058.   23.079   22.763   22.719   21.258   19.193    18.54   17.692    17.06   16.463
 736    216.    564.    22.01   21.799   19.896   19.438   18.518    17.99   18.162    17.06   16.263
 737   1176.    576.   23.724   25.227   21.778   20.204   19.555    18.94   17.602    17.72   17.063
 738   1258.   1556.   20.833   20.504   19.553   19.156   18.643    18.13   17.542    17.79   16.943
 739   1800.     27.   27.768    23.55   21.636   20.548   19.443    19.14   18.802     18.9   16.563
 740    302.   1645.   21.983   21.759    20.08   19.405   18.426    18.12   17.242    17.38   15.933
 741    585.   1671.   23.326   22.107   20.786   19.824   18.719    18.37   17.272    17.19   16.413
 742   2038.    414.   22.997   23.658   21.654   20.888   19.589    20.46   18.802    18.99   17.543
 743   2238.    789.   46.363    22.54    21.97   20.926   19.598    19.34   18.112     17.8   18.473
 744   1526.   1140.   20.305   20.193   19.253   18.924   18.362    18.06   18.202    17.45   16.583
 745   1246.    113.   19.928   20.153   19.325   18.819   18.481    18.26   17.472    16.85   16.783


==> table5.dat <==
######################################################################################################
#  ID    X       Y        U        B        V        R        I        z        J        H        K  #
######################################################################################################
   1   1582.   1328.   15.473   14.863   13.699   13.102   12.473    12.12   11.372    10.61   10.343
   2   2369.    398.   13.878   13.646   12.785   12.648   11.572    11.54   10.122     9.52    9.763
   3    950.   1235.    16.12   15.553   14.389   13.802   13.192    12.78   12.102    11.33   11.093
   4    192.    703.   13.522   13.483   12.879   12.747   11.788     11.7   10.652    10.23   10.253
   5    818.   1118.    14.69   14.088   13.204   12.913   11.866    11.82   10.612    10.24   10.213
   6   2517.    344.   16.699   16.252   15.099   14.425   13.785    13.45   12.652    11.94   11.623
   7    655.    718.   16.228   14.996   13.911   13.409   12.353    12.19   11.142    10.55   10.453
   8   2483.   1492.   16.507   15.885   14.811   14.202   13.583    13.25   12.452     11.7   11.463
   9   2236.    627.   13.201   13.577   12.928   12.865   11.984    11.96   10.912    10.63   10.643
  10    643.   1896.   15.844   15.341   14.312   13.732   13.092    12.72   11.972    11.26   11.063
  11   1571.    449.   13.863    13.89   13.208    13.01   12.079    12.39   11.032    10.73   10.573
  12   2426.   1677.   16.225   15.723   14.671   14.062   13.423    13.13   12.312    11.55   11.353
  13    355.    439.   12.854   13.315   12.801   12.803   11.951    11.85   11.022    10.77   10.713
  14    710.    982.   16.239   15.726   14.641   14.052   13.413    13.04   12.302    11.55   11.413
  15    511.   1328.   16.205   15.747    14.65   14.081   13.471    13.03   12.392    11.64   11.423
  16   2370.   1930.   16.245   15.732   14.691   14.082   13.443    13.15   12.252    11.51   11.313
  17   1767.   1214.    15.97   15.544   14.481   13.902   13.282    12.95   12.242    11.49   11.253
  18   1633.   1262.   16.174   15.007   14.022   13.694   12.705      13.   11.632    11.17   11.093
  19   1613.   1011.   12.985   13.456   13.043   12.966    12.21    12.54   11.352    11.19   11.193
  20   2256.   1298.   16.471    15.99   14.972   14.362   13.704    13.38   12.632    11.87   11.623
  21    414.    308.   16.471   15.958    14.85   14.291   13.642    13.22   12.562    11.81   11.573
  22   1494.   1061.   14.794   14.451   13.758    13.55   12.658    12.99   11.702    11.28   11.233
  23    855.    838.   16.373   15.881   14.852   14.281   13.613    13.27   12.562    11.79   11.573
  24    839.   1220.   16.658   16.156   15.071   14.492   13.852    13.49   12.802    12.04   11.803
  25   1346.   1634.   16.589   16.098    14.99   14.412   13.772     13.4   12.702    11.96   11.703
  26     34.    448.   16.213   15.743   14.691   14.141   13.501    13.09   12.502    11.76   11.523
  27   2198.   1049.   16.554   16.062   15.021   14.432   13.802    13.45   12.752    12.01   11.793
  28   1775.   1221.   16.549   16.134   15.071   14.501   13.881     13.5   12.892    12.17   11.943
  29    894.   1363.   16.573   16.114   15.051   14.472   13.861    13.47   12.792    12.07   11.853
  30   1510.   1383.   16.426   16.032   14.991   14.421    13.83    13.47   12.862    12.13   11.903
  31   2218.   1206.   16.962   15.688   14.468   14.018    13.01    12.94   12.202    11.46   11.413
  32    552.   1296.   16.369   15.932   14.891   14.341   13.692    13.33   12.622    11.86   11.623
  33    372.   1433.   16.703   16.277    15.18   14.621   13.991    13.59   12.952     12.2   11.983
  34    517.   1322.   16.969   16.163   14.999   14.373   13.773    13.46   12.902    12.39   12.243
  35   1119.    987.   16.471   16.023   14.971   14.392   13.781    13.41   12.742    12.02   11.803
  36    919.   1168.   16.473   16.003   14.951   14.372   13.732    13.38   12.652    11.92   11.653
  37    827.    657.   16.657   16.144   15.081   14.492   13.823    13.46   12.762    11.99   11.753
  38    408.    683.   16.789   16.298    15.19   14.602   13.953    13.52   12.852    12.12   11.863
  39    993.    959.   16.724   16.254   15.191   14.612   13.963    13.61   12.922    12.19   11.973
  40    527.   1854.    17.19   16.873   15.821   15.484   14.709    14.35   13.732    13.06   12.893
  41   1854.   1699.   16.827   16.423   15.371   14.801   14.201    13.83   13.162    12.44   12.193
  42   1578.   1866.   16.663   16.171   15.142   14.562   13.893    13.54   12.802    12.13   11.863
  43   1166.   1312.   16.945   16.486   15.401   14.812   14.202    13.84   13.152    12.46   12.193
  44   1845.   1898.   14.983   14.728   13.956    13.74   13.014    13.21   12.432    11.95   11.933
  45    399.    222.   16.821   16.384   15.321   14.771   14.141    13.75   13.172    12.43   12.233
  46   2219.   1432.   17.021   16.551   15.522   14.932   14.302    13.98   13.272    12.53   12.303
  47   2178.   1527.   17.042    16.67   15.652   15.091   14.529    14.16   13.582    12.83   12.633
  48   1710.   1668.   16.748     16.3   15.282   14.721   14.072    13.72   12.972    12.25   12.013
  49    517.    258.   16.889   16.485   15.411    14.87    14.27    13.85   13.272    12.55   12.343
  50     99.    314.   16.614   16.231   15.202    14.66   14.021    13.63   13.072    12.32   12.463
  51    868.   1697.   16.943   16.451   15.422   14.822   14.193    13.95   13.142    12.43   12.203
  52    176.    569.   16.636   16.394   15.443   14.929   14.213    13.83   13.132    12.38   12.033
  53   2258.   1255.   17.129   16.692   15.651   15.062   14.452    14.11   13.422    12.72   12.463
  54   2162.   1754.    16.06   16.228    15.68    15.14   14.549    14.19   13.382    12.63   12.203
  55    274.   1393.   19.389    18.26   16.682   15.627    14.24    13.71   12.962    12.21   12.163
  56   1106.   1422.   17.097   16.671   15.642   15.062   14.422    14.08   13.402    12.65   12.423
  57   1546.    263.   17.171   16.723   15.671   15.101   14.472    14.12   13.502    12.75   12.553
  58   2119.    933.   15.667   15.107   14.346    14.12   13.287    13.27   12.712    12.27   12.173
  59   1152.    695.   16.937   16.521   15.492   14.931   14.311    13.98   13.312    12.62   12.393
  60   1547.   1471.   16.965   16.571   15.542   14.981   14.371      14.   13.362    12.66   12.403
  61   1531.    432.   17.058   16.588   15.592   14.992   14.363    14.01   13.352    12.61   12.323
  62   1673.   1850.   17.056   16.651   15.622   15.061   14.431    14.09   13.372     12.7   12.463
  63   1968.   1218.   17.092   16.742   15.701   15.141   14.511    14.15   13.542    12.82   12.583
  64    619.   1603.   17.866   16.668   15.448   14.716   13.999    13.73   13.042     12.5   12.373
  65    739.     68.   17.077    16.64   15.622   15.051   14.393    14.05   13.402    12.68   12.433
  66   2481.    141.   19.133   17.937   16.504   15.505   14.303    13.99   13.182    12.53   12.323
  67   1731.   1928.   17.879   16.649   15.418   14.686   14.008    13.95   13.162    12.56   12.453
  68    163.   1265.   17.102   16.708   15.712   15.161   14.521    14.12   13.502    12.75   12.563
  69    240.   1897.    15.18   15.001   14.308   14.032   13.509    14.08   13.032    12.68   12.723
  70   2161.   1044.   15.357   15.057   14.408    14.21   13.512    13.47   13.062    12.72   12.673
  71   1079.   1052.     17.1   16.717   15.732   15.161   14.512     14.2   13.502    12.81   12.633
  72    695.    905.   17.058   16.707   15.722   15.161   14.531    14.21   13.592    12.86   12.703
  73   1744.   1278.   16.886   16.524   15.573    15.04   14.459    14.11   13.482    12.81   12.573
  74   2179.   1542.   14.535   14.691   14.222   14.068   13.516     13.4   13.182    12.84   12.863
  75   1976.   1304.   17.313    16.93   15.912   15.341   14.741    14.39   13.712    13.05   12.853
  76   1754.   1788.   17.326   16.899   15.892   15.321   14.682    14.35   13.532    12.93   12.713
  77    751.   1309.   17.168    16.85   15.832   15.271   14.641    14.29   13.682    12.92   12.743
  78     25.   1442.   15.389   15.254   14.527   14.252   13.719     13.5   13.292    12.89   12.813
  79   1358.   1080.   17.446   17.063   16.011   15.441    14.86    14.51   13.912     13.2   13.043
  80     77.   1896.   17.183   16.789   15.782   15.269   14.611     14.2   13.682    12.94   12.773
  81    279.   1633.   16.522   16.182   15.253   14.759   14.207    13.94   13.562    12.92   12.873
  82    647.    847.   17.197   16.857   15.872    15.33    14.74    14.39   13.782    13.06   12.873
  83    696.   1003.   15.876   15.686   14.937   14.575   14.071    13.89   13.512    12.96   13.043
  84   2347.   1039.   17.364   16.948   15.952   15.352   14.771    14.49   13.792    13.06   12.813
  85    345.    979.   17.285   16.913   15.861    15.34     14.7    14.33   13.742    13.04   12.843
  86   2090.   1809.   20.104   18.801   17.212   16.166   14.906    14.47   13.702    13.02   12.843
  87    815.   1665.   17.475    17.07   16.052   15.481   14.871    14.51   13.852    13.12   12.913
  88   2350.    516.   16.093   15.686   14.937   14.575   14.042    13.96   13.542    13.11   13.153
  89   1342.    928.    18.48   17.239   16.008   15.257   14.559     14.3   13.742    13.13   12.963
  90   2227.   1614.    15.19   15.227    14.69   14.373   13.938    13.84   13.602    13.15   13.253
  91   2480.    307.   17.169   16.905   15.943   15.362    14.79    14.56   13.872    13.26   13.013
  92   2417.    900.   18.958   17.707   16.386    15.54   14.765    14.52   13.822    13.19   12.993
  93   1542.   1335.   17.524   17.217   16.232   15.681    15.07    14.75   14.182    13.53   13.193
  94   1116.   1230.   17.366   17.048   16.052    15.52    14.92    14.59   14.002    13.26   13.083
  95    748.   1281.   17.556   17.162   16.121   15.551   14.922    14.58   13.912    13.26   12.973
  96   2058.    214.   17.664    17.27   16.252   15.672   15.061    14.75   14.192    13.37   13.213
  97   1027.   1206.   17.414   17.096   16.123   15.561   14.922    14.62   13.942    13.28   13.063
  98    851.    346.   17.445   17.127   16.142     15.6   14.971    14.65   14.062    13.32   13.193
  99   1130.   1182.   16.674   16.224   15.385   14.889   14.395    14.21   13.812    13.29   13.233
 100   1035.    682.   17.735   17.319   16.312   15.751    15.16    14.81   14.192    13.45   13.333
 101   1001.   1382.    17.82   17.459   16.452   15.881    15.31    14.96   14.432    13.69   13.493
 102    117.    464.    17.63   17.291   16.262    15.74    15.13    14.74   14.232    13.43   13.363
 103    257.   1279.   17.665   17.282   16.241    15.71    15.09    14.71   14.122     13.4   13.173
 104   2361.   1217.   15.534   15.441    14.86   14.533   14.078    14.04   13.712    13.35   13.333
 105    773.   1442.   17.576   17.225   16.263   15.711   15.081    14.75   14.142     13.4   13.233
 106    810.   1902.   17.463   17.231   16.314   15.848   15.325    15.01   14.312    13.61   13.553
 107   1602.    744.   16.461   16.444   15.829   15.387   14.913    14.63   14.122    13.45   13.213
 108    761.   1068.   20.997   19.792   18.191    17.03   15.469     14.9   14.042    13.43   13.133
 109    294.    776.    18.53   17.484   16.309   15.605   14.918    14.62   14.132    13.45   13.423
 110   1039.   1282.   17.769   17.408   16.412   15.812   15.192    14.87   14.182    13.49   13.213
 111   1789.   1116.   17.632   17.336   16.363    15.83   15.259    14.91   14.332    13.72   13.423
 112   1969.    977.    17.55   16.676   15.703   15.141   14.599    14.57   13.942    13.49   13.333
 113    336.   1235.   17.782   17.421   16.392   15.831   15.192    14.82   14.202    13.52   13.273
 114   1630.   1683.   19.197   18.021   16.768   15.968   15.164    14.86   14.262    13.53   13.483
 115     76.    273.   16.495   16.327   15.566   15.146   14.701    14.46   14.192    13.57   13.723
 116   1528.   1579.    17.59   17.315   16.353    15.83   15.268    14.96   14.412    13.74   13.533
 117   1674.     70.   20.996   19.931   18.454   17.241   15.681    15.15   14.272     13.6   13.443
 118   1231.   1052.   17.979    17.64   16.622   16.051   15.451    15.09   14.502    13.74   13.573
 119   1740.    203.   20.022   18.968   17.524   16.583   15.439    15.15   14.382    13.62   13.573
 120    486.   1456.   16.525   16.238   15.466   15.046   14.601    14.38   14.052    13.64   13.573
 121   1670.    296.   17.609   17.345   16.383    15.86   15.279    14.95   14.442    13.72   13.563
 122    205.   1411.   18.018   17.124   16.061   15.482    14.93    14.66   14.312    13.62   13.583
 123   1623.    731.   17.543   17.268   16.384   15.879   15.385    15.06   14.472    13.89   13.663
 124   1791.    188.   19.808   18.808   17.364   16.442   15.367    15.08   14.332    13.73   13.653
 125    207.    315.     17.7   17.414   16.463    15.92    15.32    14.94   14.412    13.79   13.503
 126   1850.   1220.   17.368   16.592   15.663   15.159   14.694    14.89   14.152    13.71   13.673
 127   2097.   1679.   15.578   15.799   15.352   15.004   14.627    14.52   14.252    13.81   13.983
 128   1268.   1245.   19.206   18.542   17.277   16.508     15.5    15.12   14.512    13.81   13.603
 129    273.    867.   18.031   17.147   16.162   15.601   15.068     14.8   14.362    13.82   13.833
 130    442.    749.   17.955   17.659   16.652    16.13     15.5    15.13   14.552    13.85   13.633
 131   1900.   1522.    15.67   15.751    15.17   14.834   14.456    14.51   14.062     13.8   13.753
 132   1323.    370.   17.931   17.634   16.683   16.131    15.53    15.23   14.592    13.87   13.733
 133   2419.   1700.   18.697   18.258   17.374   16.811   16.259    15.86   15.182    14.61   14.373
 134    974.    528.   17.846   17.593   16.653   16.101    15.49    15.19   14.632    13.92   13.793
 135    158.    378.   16.281     16.6   16.142   15.833   15.523    15.35   15.122    14.52   14.803
 136   2493.    615.   17.924    17.66   16.754   16.201     15.6    15.36   14.632    13.91   13.773
 137    770.    235.   16.291   16.198   15.538   15.146    14.72    14.58   14.302     13.9   13.873
 138    737.   1133.   17.596   16.842   15.913   15.409   14.925    14.75   14.302    13.91   13.813
 139   1786.    475.   18.127   17.798   16.802   16.251   15.689    15.33   14.792    14.05   13.963
 140    649.   1844.   17.921   17.646   16.673    16.14   15.549    15.21   14.512    13.97   13.843
 141   1783.   1678.     15.9   15.959     15.4   15.054   14.667    14.58   14.262    13.94   13.883
 142   1666.   1534.   16.049   16.032   15.439   15.075   14.678    14.69   14.262    13.94   13.913
 143   2074.    521.   17.775   17.587   16.714    16.19   15.638    15.39   14.792    14.06   13.913
 144    967.   1368.   23.339   21.955   19.761    18.29   16.263     15.5   14.522    13.95   13.613
 145    440.   1667.   18.318   18.011   16.982   16.431    15.85    15.43   14.842    14.15   14.053
 146    942.    729.   18.061   17.765   16.803   16.251    15.66    15.34   14.732    14.05   13.923
 147   1453.     27.   18.202   17.981   17.064    16.54   16.056    15.72   15.362    14.55   14.423
 148   1024.    679.   18.401   18.279   17.272    16.74   16.256    15.83   15.582    14.79   14.573
 149   1115.    750.   18.153   17.835   16.873   16.311    15.71    15.41   14.812    14.13   14.033
 150    149.    369.   18.105   17.809   16.802    16.26    15.67    15.27   14.762    14.09   13.883
 151    672.   1310.   17.916   17.663   16.723    16.18    15.59    15.31   14.752     14.1   13.893
 152     90.    488.   20.657   20.103   18.715   17.569   15.999    15.43   14.852     14.1   13.933
 153    756.   1925.   19.737   19.826   18.405   17.356    15.96    15.47   14.632    14.08   13.903
 154   2226.    895.   17.715   17.711   16.906   16.389   15.847     15.6   14.852     14.2   13.943
 155   1258.   1839.   18.402   18.052   17.011   16.451   15.899     15.5   14.942    14.25   13.973
 156   1132.   1707.    20.87   19.806   18.273   17.197    15.83    15.33   14.512    14.12   13.683
 157    991.    269.   18.262    18.01   16.992    16.47   15.957    15.59   15.212    14.46   14.253
 158   1248.    565.   18.175   17.813   16.873   16.359   15.788    15.46   14.982    14.19   14.083
 159    447.   1343.   17.898   17.264   16.313   15.799   15.257    15.02   14.532    14.14   13.993
 160   1978.   1665.    19.74   18.793   17.517   16.699   15.856    15.58   14.942     14.2   14.093
 161    337.   1787.   17.035   16.856   16.107   15.677   15.261    15.03   14.452    14.25   14.423
 162    348.   1717.   18.481   18.207   17.222    16.69   16.099    15.74   15.192     14.5   14.363
 163    245.   1105.   18.713   18.406   17.433   16.919     16.3    16.05   15.442    14.75   14.603
 164   1487.   1716.   19.625   18.405   17.219   16.477   15.799    15.53   15.042    14.28   14.203
 165   1077.    703.   18.733   18.599   17.704   17.054   16.376    16.06   15.182    14.38   14.013
 166    786.    313.   18.475   18.222   17.293   16.721   16.121    15.88   15.202    14.46   14.543
 167    650.   1336.   21.002   19.578   18.134   17.164   16.137    15.72   15.182    14.35   14.183
 168   1377.   1794.   18.271    18.05   17.144    16.62   16.029    15.72   15.052    14.59   14.303
 169   1640.   1796.   18.519   18.266   17.293   16.789   16.218    15.88   15.412    14.58   14.323
 170   1689.    748.   18.638   18.276   17.303   16.751   16.199    15.85   15.292    14.58   14.353
 171   2517.    665.   20.544   19.446   18.025   17.151    16.24    16.03   15.202     14.6   14.293
 172    521.    662.   16.465   16.524   15.909   15.564   15.187    15.02   14.802    14.44   14.443
 173    554.    956.   20.532   19.511   18.034   17.141   16.095    15.68   14.962    14.47   14.363
 174    387.    247.   18.452   18.134   17.183    16.65   16.069    15.69   15.232    14.54   14.323
 175    187.    509.   17.926   17.835   16.985   16.499   15.956     15.6   15.192    14.44   14.213
 176   1614.   1096.   21.954   20.869   19.302   18.159    16.56    15.92   15.062    14.48   14.193
 177   2308.    580.   18.401   18.125   17.275   16.711   16.159    16.01   15.372    14.58   14.453
 178    748.   1104.   18.359   18.171   17.254    16.73   16.158    15.92   15.402    14.59   14.433
 179   2421.     92.   18.473   18.198   17.314   16.741   16.257    16.03   15.502    14.64   14.393
 180   1846.    913.   18.546   18.249   17.354    16.82    16.22    15.94   15.382     14.6   14.663
 181   1384.     64.    18.86   18.009   17.002   16.431    15.87    15.74   15.432    14.55   14.583
 182   1375.   1094.   19.006   18.764   17.813   17.329   16.728    16.51   16.272    15.27   15.173
 183   1525.   1326.   18.681   18.395   17.433   16.784   16.193     15.9   15.462    14.91   14.643
 184    895.   1495.   20.946   19.826   18.405   17.463   16.377    15.99   15.222    14.58   14.833
 185    995.   1455.   18.447   18.183   17.243    16.71   16.139    15.79   15.282    14.65   14.423
 186    502.   1666.   21.427   20.177   18.744   17.696   16.329    15.82   14.962    14.53   14.283
 187    298.    373.   16.606   16.753   16.149   15.823   15.388     15.2   15.022     14.6   14.873
 188   1537.   1686.   19.016   18.088   17.092   16.473    15.94    15.66   15.192    14.59   14.563
 189     48.    979.   19.515   19.256   17.835   17.194   16.496    16.11   15.412    14.66   14.323
 190   1625.   1235.   18.784   18.575   17.613   17.119   16.577     16.2   15.842    15.13   15.033
 191   1506.   1927.   19.687   18.586   17.501   16.766   16.108    15.83   15.332    14.61   14.553
 192   1777.    479.   19.619   19.103   18.275    17.73   17.101    16.59   16.072    15.18   14.933
 193   1791.   1499.   18.685   18.323   17.383   16.831    16.22    15.92   15.292    14.65   14.363
 194    481.   1499.    18.51   18.246   17.273   16.759   16.149    15.82   15.342    14.68   14.403
 195   1817.    623.   18.486   18.222   17.293    16.77   16.227     15.9   15.412    14.73   14.693
 196   1286.    921.   16.621    16.68    16.11   15.764   15.367    15.26   14.942    14.65   14.693
 197   1949.   1785.   19.945   19.792   18.639   18.129   17.519    17.15   16.522    15.47   15.333
 198   1716.   1899.    21.22   20.353   18.741   17.745    16.62    16.18   15.472    14.71   14.403
 199   1409.   1455.   16.457   16.635   16.121   15.784   15.416     15.3   14.892    14.69   14.833
 200   1255.   1711.    20.98   19.752   18.263    17.42   16.548    16.15   15.462    14.75   14.823
 201    564.   1202.   16.286   16.551   16.082   15.763   15.366    15.28   14.922    14.73   14.763
 202     86.    945.   19.694    19.53     18.4   17.695   16.911    16.42   15.592    15.06   14.553
 203   1626.    721.   19.859    19.02    17.89   17.253   16.711    16.36   16.092    14.91   15.013
 204    114.    976.   19.714   20.029    18.91    18.07   17.188    16.86   16.292    15.39   14.953
 205   1204.   1796.   17.118   16.871   16.402   14.696    15.58    15.43   15.172    14.79   14.733
 206   2375.    770.   21.416   20.003   18.503   17.524   16.264    16.03   15.152    14.78   14.453
 207    158.    526.   20.333   20.009   18.554   17.923   17.216    16.84   15.982     15.1   14.973
 208   2094.   1104.    18.96   18.772   17.843    17.31   16.777    16.49   15.822    15.14   14.963
 209   1907.   1062.   18.835   18.626   17.653    17.13   16.578    16.24   15.722    14.94   14.703
 210    571.   1378.   19.282   19.262   17.885   17.292   16.507    16.32   15.632    14.81   14.323
 211    539.    898.    19.22   18.914   17.851   17.698   16.623    16.59   15.782    14.91   14.753
 212    711.   1025.   19.213   18.732   17.691    17.15    16.53    16.16   15.722    14.85   14.883
 213    431.    908.   18.837   18.497   17.512    16.99   16.428      16.   15.562    14.86   14.683
 214    173.    800.   19.173   18.647   17.774   17.337   16.882    16.57   15.992    15.62   15.323
 215   1766.    310.   19.171    18.94   17.922    17.38   16.809    16.44   16.112    15.43   15.063
 216    743.   1433.   18.931   18.634   17.683   17.169   16.482    16.24   15.642    14.88   14.763
 217     73.    282.   19.791   19.841   19.036   18.529    17.87    17.64   16.672    15.44   16.193
 218   2515.    913.   19.031   18.734   17.783   17.221   16.747    16.44   15.852    15.02   15.313
 219    956.   1519.   21.944   20.673   19.173   18.097   16.624    16.24   15.392    14.88   14.633
 220    534.   1096.   19.961   19.712   18.335   18.402   16.938    17.02   15.852    14.89   14.253
 221   2492.   1121.   20.761   20.825   19.751   19.026   18.852    18.16   17.142    15.83   16.403
 222   1899.   1835.   22.771    21.01   19.432   18.464   17.116    16.68   15.652    15.06   14.823
 223   1061.   1461.   17.289   17.316   16.679   16.295    15.85    15.72   15.492    14.91   14.813
 224   1348.    107.   17.371   17.375   16.861   16.514   16.098    15.87   15.692    14.91   14.633
 225   2024.    324.   18.346   17.841   17.036   17.257   15.997    16.23   15.442    14.95   14.743
 226     63.   1737.   19.544   19.229   17.886   17.224   16.585    16.15   15.532    14.87   14.373
 227    862.   1212.   19.005   18.687   17.702   17.131   16.618    16.22   16.082    15.33   15.043
 228   1200.    644.   20.013   19.689   18.234   17.565   16.848    16.49   15.722    14.96   14.643
 229   1496.   1263.   18.856    18.57   17.664    17.13    16.51     16.2   15.642      15.   14.583
 230   1727.   1820.   46.516    22.25   20.224   18.953   17.606      17.   16.472    15.27   15.633
 231   2225.   1689.   18.784    18.52   17.614   17.061   16.509    16.25   15.472    14.96   14.673
 232    876.    716.   18.733   18.523   17.583    17.06   16.469    16.23   15.742    14.97   14.943
 233   2356.   1648.    46.23   22.633   23.485    20.02    20.05     19.1   19.742    15.91   15.753
 234   1442.   1161.   18.723    18.48   17.574    17.05   16.498    16.18   15.532    15.04   14.863
 235   1237.    544.   22.555   22.451    19.63   18.674   17.783    17.28   16.522    15.75   15.383
 236    677.    765.   21.038   20.452   19.075   17.987    16.65    16.27   15.522    15.04   14.763
 237    772.   1486.   17.258   17.274   16.659   16.285   15.869    15.69   15.352    14.97   14.743
 238    795.    860.   18.267    17.99   17.308   16.886    16.47    16.27   16.082    15.57   15.613
 239   1230.    971.   19.801   19.591   18.674   18.082   17.462    17.16   16.502    15.47   15.213
 240   1528.    755.   20.787   19.646   18.225    17.37   16.537    16.23   15.532    14.97   14.853
 241   1306.   1294.   19.308   19.087   18.214   17.651    17.06    16.77   16.172    15.43   15.303
 242   1444.   1569.    20.82    20.66   19.082   18.172   16.999    16.54   15.862    15.06   15.113
 243   1125.    867.   18.795   18.639   17.744     17.2   16.648    16.31   15.692    15.11   14.873
 244   1463.    104.   20.678   20.497    18.84      18.   17.235    16.82   16.222    15.06   14.853
 245    317.   1450.   21.098   20.798    19.13   18.717   18.155    17.39   16.852    15.71   15.743
 246    279.    771.   21.209    20.26   19.242   18.351   17.663    17.46   16.742    15.96   15.573
 247    344.    349.   18.681    18.72   17.926   17.477    16.79    16.49   15.862     15.1   14.723
 248   1716.   1909.   21.197   21.366   19.609   18.848   17.937    17.72   17.342    15.52   15.253
 249     50.    520.   22.702   21.276   19.967   19.392   18.723    17.85   17.052    15.94   15.113
 250    639.   1310.   18.933   18.778   17.782    17.26   16.727    16.43   15.942     15.1   15.133
 251    776.    721.   21.956   20.596   19.287   18.149   16.792    16.32   15.692    15.12   14.903
 252    320.   1218.   19.035   18.336   17.363    16.84   16.278     16.1   15.642    15.12   15.123
 253     27.   1550.   18.993   18.795   17.833   17.349   16.864    16.43   15.742    15.38   15.073
 254    549.   1267.   19.537     19.8   18.446   17.842    17.29    16.84   16.442    15.64   15.093
 255   2214.    647.   18.736   18.198   17.426   16.822   16.338    16.06   15.832    15.16   15.263
 256   1413.   1136.   18.903   18.682   17.753   17.269   16.697    16.41   15.902    15.17   14.993
 257   1350.   1167.   22.586   21.788   19.784   18.756   17.244    16.71   15.842    15.15   14.943
 258    485.   1118.   22.606   49.035   21.305   20.377   18.128    17.04   15.822    15.18   14.913
 259   2508.   1281.    17.09    17.16    16.59   16.176    15.77    15.62   15.152    15.11   14.963
 260     76.   1429.   18.978   18.889   17.882   17.369   16.827    16.48   15.932    15.21   15.163
 261   2487.   1439.   20.759   20.545   18.911   17.973   17.334    17.02   16.172    15.28   14.543
 262   1457.     15.   18.983   18.818   17.822    17.29   16.806    16.45   15.932    15.17   14.873
 263   2479.   1747.   21.597   20.683   19.407   18.211   16.873    16.48   15.802    15.19   14.783
 264   1022.    744.   22.036   20.558   19.002   18.073   17.026    16.61   16.112    15.16   15.193
 265   1230.   1064.   21.049   20.123   18.959    18.12   17.315    16.79   16.242    15.62   15.483
 266    449.    855.   20.908   20.225   18.703   17.802   16.978    16.59   15.902    15.16   14.733
 267   1820.    838.   21.038   20.361   20.452   19.308   19.193     18.5   17.582    16.03   15.903
 268   2008.    236.    19.07   19.079   18.072   17.899    16.93    17.19   16.192     15.4   15.443
 269    608.   1931.   20.653   20.123   18.511    17.67   17.002    16.44   15.842     15.2   14.293
 270   1777.    314.   20.237   20.175   18.653   17.955   17.103    16.84   16.022    15.28   14.723
 271   1231.    988.   19.151   18.887   17.902    17.38   16.896    16.45   15.862    15.25   15.093
 272    113.    197.   21.923    21.93   20.016   19.209   18.376    17.73   17.202    15.99   15.713
 273    484.    482.   19.763    19.51   18.604   18.109   17.518     17.3   16.902    15.69   15.883
 274   1629.    467.   19.918   19.046   17.961   17.343   16.703    16.46   15.772    15.27   15.213
 275   1686.   1732.   19.086   18.862   18.269   17.701   17.314    16.89   16.622    15.45   15.613
 276    153.   1282.   20.229   20.097      19.   18.431   17.967    17.38   18.152    16.25   17.313
 277   2120.   1478.   22.788   21.837   22.084   20.269   18.718    17.87   17.112    16.03   16.193
 278    265.    168.    20.88   20.688    19.02   18.219   17.473    17.05   16.042    15.26   14.663
 279   1051.    803.     21.1   20.667   19.234   18.594   17.896    17.54   16.872    15.85   15.423
 280   2114.   1147.   18.833   18.721   17.804   17.231   16.699    16.42   15.982    15.27   15.003
 281   1784.   1431.   21.671   21.046   19.177   18.175    17.09    16.53   15.752    15.24   15.003
 282    699.    366.   18.565   18.277   17.516   17.058   16.554    16.65   16.002    15.73   15.613
 283    911.    770.   22.876   23.584   22.409    20.59   19.146    19.36   17.972    16.41   18.223
 284   1011.    772.   19.527   19.498   17.942   17.401     16.8    16.36   15.742    15.27   14.613
 285    128.   1805.   19.262   19.365   18.739   18.423   17.852    18.25   18.132    15.32   15.993
 286   1901.     68.   22.747   21.585   20.063   18.813   17.873    16.89   16.202    15.38   15.283
 287   1941.    805.   21.364   20.777   19.456   18.406   17.156    16.66   16.112    15.29   14.963
 288     23.    607.   20.413   19.915   18.393   17.792   16.949    16.64   16.152    15.26   14.703
 289    975.   1548.   19.289   19.014   18.063   17.579   16.988    16.68   16.072    15.54   15.333
 290   2071.    412.   20.173   20.171   19.142   18.465   17.874    17.54   16.772     15.5   14.973
 291   1413.    296.     22.5   22.113   20.389    19.22   17.436    17.14   15.912    15.35   15.053
 292   2545.    888.    22.14   22.023   21.643   20.343   45.603    18.65   45.862    16.51   15.763
 293    271.     44.   46.449   22.164   20.989   20.159    18.89    19.02   45.862    16.43   17.983
 294   1313.    656.   20.607   20.033   18.533   17.826   17.177    16.83   16.232    15.33   14.813
 295    888.   1888.   19.053   20.331   18.742   18.414   17.998    16.96   16.832    16.09   15.543
 296    181.    965.   19.405   19.241     18.1    17.56   16.843    16.54   15.842     15.3   15.073
 297    393.   1194.   22.516   22.193   20.581   19.323   18.189    17.79   17.112    15.68   15.553
 298   1334.   1917.   21.947   20.881   19.516   18.389   17.196    16.86   16.132    15.52   15.153
 299    493.   1042.   22.677   22.698    20.47    19.31   18.021    17.82   17.182    15.84   15.483
 300   1643.    260.   20.464   20.271   18.794   18.057    17.33    16.98   16.592    15.57   15.323
 301   1130.     60.    18.58   18.577   17.704   17.248   16.734    16.48   15.962    15.42   14.943
 302    640.   1282.    19.26   19.039   18.144   17.629   17.068    16.74   16.062    15.39   15.613
 303    455.   1013.   20.284   19.227    18.13   17.571    16.98    16.64   16.142    15.37   16.023
 304   1013.   1119.   22.963   48.947   22.202    46.38     21.5      45.   17.512    16.19   16.443
 305     52.     68.   21.433   20.741    19.04   18.103   17.027    16.79   16.192     15.3   15.113
 306   1521.     55.   21.776   21.386   19.965   19.324   18.568    18.18   17.632    16.49   16.193
 307    625.   1812.    46.38   23.615   21.757   19.601   17.691      17.   15.962    15.34   15.153
 308   1168.   1408.   19.016    18.85   17.944   17.429    16.79    16.49   15.962    15.45   15.233
 309    675.   1404.   20.846   19.462   18.309   17.557   16.801    16.58   16.142     15.4   15.243
 310   1580.    251.   17.715   17.708    17.16   16.814   16.466    16.24   16.462     15.4   15.043
 311   2292.   1147.   20.195   20.109   18.766   17.998   17.252    17.58   16.062    15.38   14.583
 312   1229.   1037.   20.697   20.157    19.62   18.479   18.286    17.82   17.572    16.29   15.953
 313   1779.   1762.   18.781   18.603   17.775   17.308   16.795    16.56   16.042    15.44   15.143
 314    314.   1317.   20.588   20.281   19.252   18.807   18.411    17.96   18.292    16.57   17.153
 315   1217.    150.   22.689   22.932   21.331   19.753   18.008    17.44   16.362    15.57   15.203
 316    361.   1270.   20.057   18.868   17.872   17.233   16.594    16.37   15.902     15.4   15.403
 317   2448.    419.   19.042   19.007   18.022   17.461   16.987    16.64   16.092    15.48   15.493
 318   2421.    546.   46.417   49.078   20.866   19.355   17.601    16.86   15.952    15.47   15.013
 319    103.   1838.   19.261   19.563   18.623   18.245   17.674    17.23   16.822    15.46   15.803
 320   1773.   1867.   20.165   20.081   18.604   17.935   17.208    16.83   16.022    15.34   14.693
 321    845.   1560.   19.446   19.215   18.253    17.73   17.187    16.88   16.172    15.51   15.523
 322    172.    961.    22.17   21.201   19.948    19.11   17.956    17.26   16.202    15.89   17.293
 323    767.   1338.   21.525   20.176   18.867    18.03   17.206    16.77   16.272    15.54   15.473
 324   2092.   1734.   21.095   20.977   19.544   18.574   17.566    17.44   16.612    15.48   15.033
 325    682.    146.   21.482   21.736   20.203   19.147   18.168    18.08   16.962    15.66   15.403
 326    534.    837.   16.646   17.075   16.561   17.009   15.943    16.23   15.512    15.48   15.313
 327   1748.   1237.   21.336   20.751   19.274   18.275   17.121    16.67   15.942     15.7   15.253
 328   1926.    914.   46.415   22.467    21.37   20.035   18.697    18.52   17.962    16.41   16.063
 329    646.   1512.   19.278   19.511    18.93   18.574   18.148     18.2   17.822    16.71   16.633
 330   1302.    111.   18.348   18.371   18.126   17.318   16.786    16.71   16.272    15.54   15.773
 331    979.   1303.   20.178   19.805   18.843   18.184   17.574    17.15   16.302     15.5   15.523
 332    241.    926.   19.431   19.548   18.664   18.305    17.85    17.55   16.952      16.   15.773
 333     62.    493.   19.718     19.6   18.246   17.749   16.993    16.71   16.232    15.54   14.973
 334   2255.   1926.   21.609   21.261   20.008   18.782   18.152    17.57   16.502    15.64   15.523
 335   1202.   1358.    19.17   19.068   18.296    17.76   17.383    17.06   16.852    15.82   15.903
 336    246.   1092.      22.   20.976   19.779   19.134    18.62     18.1   16.972    16.41   16.053
 337    331.   1163.   21.604   21.238    19.57    18.72   18.023    17.47   16.762    15.51   15.043
 338   2261.   1711.   20.691   20.454   18.943   18.119   17.276    17.07   16.512    15.51   14.903
 339   2184.   1502.   19.457   19.236   18.375   17.995   17.511    17.23   17.162    16.36   15.913
 340   2135.   1084.   19.853   19.982   18.941   18.585   17.907    17.77   16.822     16.6   19.693
 341   2192.    904.   22.196   21.474   20.635   19.955   19.286    18.73   45.862    16.51   16.003
 342   2356.    700.   22.684   21.064   19.553   18.458    17.11    16.81   15.832    15.55   15.163
 343   1618.   1222.   18.978   18.549   17.766   17.317   16.853    16.57   16.252    15.62   15.383
 344    344.    609.   20.512   20.737   19.864   19.194   18.894    18.22   17.102    16.24   16.163
 345   1050.   1197.   46.502   22.268   20.376   19.656   18.823    18.29   20.552    16.64   16.323
 346    523.   1642.   17.194   17.438    16.89   16.583   16.235    16.04   15.782    15.58   15.573
 347   1257.    134.   21.681   21.703   20.427   19.337    18.64    17.92   17.312    15.67   15.513
 348    777.    529.   21.524    21.35   20.108   19.085   17.641    17.06   16.102    15.69   18.123
 349   1842.    790.   21.126   20.377   18.944   18.129   17.179    16.87   16.222    15.68   15.423
 350   2121.   1583.   21.027    20.13   19.336   18.849   18.238    17.98   17.432    16.43   16.303
 351   2308.   1782.   20.865   21.221   20.304   19.663   18.675    19.25   17.222    16.24   15.953
 352    183.    411.   19.368    19.18   18.274    17.75   17.178    16.97   16.392    15.69   16.213
 353    574.    243.   20.124   19.849   18.954   18.362    17.82    17.64   16.922     15.7   16.303
 354    879.   1034.   19.301   19.178   18.294    17.75   17.276    16.96   16.512    15.77   15.783
 355   1467.    335.   19.593     19.1   18.194    17.67   17.205     17.2   16.542    15.74   16.143
 356    379.    528.   20.158    20.08   19.062   18.569   17.881    17.47   16.922    15.93   16.203
 357   1655.   1381.    20.73   19.641   18.388   17.598   16.755    16.66   16.002    15.62   15.263
 358      9.    932.   19.859   20.363   18.863   18.195   17.507    17.22   17.262    16.42   15.423
 359   1366.    742.   20.227   20.361   19.892   19.437    19.07    18.87   18.302    16.53   16.353
 360    264.    221.   19.016   19.375   18.189   17.767   17.186    16.88   16.202    15.57   15.023
 361   1971.   1819.   23.197    21.47    19.78   18.862   17.981    17.56   16.382    15.74   15.453
 362    979.    764.   19.558   19.327   18.342    17.81   17.268    16.98   16.522    15.68   15.723
 363    212.   1381.    21.99   22.441    20.74   19.502   19.474    18.74   18.262    16.22   17.443
 364    979.    177.   20.852   21.704   20.193   19.408   18.536    18.39   18.192    16.22   16.593
 365   1481.   1572.    19.97   19.884   18.597   17.983   17.246    16.94   15.952    15.62   14.863
 366    367.     99.   20.715   20.474   19.411   18.608   17.921    17.37   16.852     15.9   15.063
 367    936.   1661.   21.019    20.16   18.806   17.989   17.156     16.9   16.702    15.71   15.673
 368   2150.    967.    21.51    22.06   20.258   19.168   19.013    18.48   17.842    16.58   15.993
 369   1534.   1062.   18.962   18.838   18.066   17.588   17.133    16.85   16.372    15.65   15.813
 370   1339.   1015.      20.   19.529   18.634   18.081     17.5    17.21   16.672    15.69   15.733
 371   1186.    595.   46.466    22.15   20.796    19.96   20.834    19.84   18.682    16.73   16.773
 372   1442.   1404.    19.93   19.688   18.692   18.092   17.569    17.13   16.512    15.98   15.733
 373   1681.   1926.   19.416   19.328    18.22   17.603    17.09    16.68   15.962    15.66   14.573
 374   1990.   1360.    21.99   21.449   19.882   18.846   17.537    16.98   16.122    15.71   15.533
 375    559.   1693.   21.658   20.638   19.082    18.23   17.378      17.   16.252    15.73   14.933
 376   2551.    652.   21.361   21.329   20.098   19.066   24.654    18.19   17.132    15.81   15.793
 377   1562.   1085.   19.333   19.057   18.184    17.66   17.069    16.86   16.302    15.72   15.413
 378    730.   1481.   24.423   23.383   21.659   19.918   18.929    18.55   17.182    16.69   16.113
 379   1873.   1307.   20.065    19.56   18.766   18.249   17.659    17.52   17.642     15.7   16.913
 380   2138.    961.   19.829   19.782   18.965   18.294   17.713    17.69   16.972    16.14   16.123
 381    368.   1826.   18.627   18.709   18.038   17.607   17.191    16.77   16.112    15.84   15.203
 382   1044.    221.   20.344   19.156   18.071   17.414   16.687     16.7   15.992    15.63   15.253
 383   2226.    603.   19.135   19.065   18.327   17.868   17.597    17.01   16.892    16.73   16.373
 384   1266.   1370.   21.739     21.7    20.01   19.034   17.968    17.84   17.072    15.72   15.223
 385    769.    693.   19.391   19.082   18.265   17.711   17.081    16.89   16.392     15.8   15.793
 386   2129.   1531.   19.829   20.124   18.837   18.252   17.506     17.5   16.912    15.72   15.133
 387   1587.   1211.   19.454   19.287   18.414    17.89   17.367    16.92   16.872    15.75   15.703
 388   2078.   1400.   22.644   23.331   20.958   20.246   19.481    18.28   19.172    17.38   16.703
 389   2166.   1394.   19.353   19.677   18.692   18.189   17.608    17.36   16.602    15.76   15.673
 390   1158.    452.   19.309   19.284   18.445     17.9    17.31    17.03   16.452     15.7   15.403
 391   1934.   1291.   46.416   22.919   21.352   20.326   18.939    19.24   17.632    16.97   16.873
 392   1569.   1228.   19.253   19.043   18.103   17.599   16.989    16.73   16.232    15.78   15.573
 393    480.   1348.   18.037   17.977   17.328   16.906   16.471    16.24   16.202    15.95   16.363
 394   1416.    636.   18.093   18.098   17.438   17.055   16.581     16.6   16.232    15.83   15.783
 395    561.    847.   20.368   20.181   19.152   18.669   18.039    17.92   17.442    16.23   16.503
 396    840.    529.   19.592   19.579   18.572   18.079    17.44    17.26   17.042    15.91   16.313
 397   2325.   1422.   19.888   20.366   19.281   18.682   18.082    18.03   16.702    15.98   15.683
 398   2078.    933.    20.48    21.14   20.346   19.422     19.2    18.69   17.232    17.13   16.803
 399   1297.    324.   21.902   20.739   19.284   18.421   17.345    16.86   16.712    15.88   15.513
 400   2060.    422.   19.961   20.068   19.072   18.472   17.687    17.55   16.432    15.97   15.643
 401    502.   1635.   21.096   20.652   19.163   18.533   17.749    17.45   16.752    15.78   15.543
 402   2234.   1527.   18.818   18.432   17.727   17.219   16.764    16.59   15.972    15.73   15.433
 403    798.   1743.   20.295   20.904   19.729    18.89   18.144    18.16   16.872    15.75   15.163
 404    811.   1550.   19.601   19.402   18.473   18.008   17.485    17.21   16.472    15.94   16.583
 405   2210.    528.    19.74   20.086   19.113   18.493   17.776    17.52   16.482    15.82   15.363
 406   1504.   1770.   21.215   21.021   19.656   19.052   18.277    17.95   17.402    15.92   15.533
 407    940.   1105.    19.09   18.945   18.095   17.609   17.105    16.84   16.362    15.86   15.583
 408   1920.   1119.   19.112   19.523   18.583   18.108   17.605    17.23   16.682    15.97   15.233
 409   2310.   1841.   21.651   23.673   21.725   21.472   19.281    18.56   17.082    15.95   15.813
 410   1821.    419.   19.642   19.551   18.746    18.22   17.745    17.41   16.882      16.   16.083
 411    674.    916.   46.411   23.397   21.404    19.59    18.98    17.87   17.092    15.91   15.403
 412   1932.   1497.   19.387   19.296   18.435   17.929   17.251    17.14   16.892    15.98   16.973
 413    748.   1373.    17.76   17.981   17.512   17.174   16.796    16.55   16.382    15.92   16.433
 414    540.    449.   21.705   20.533   18.921   18.099   17.179    16.81   16.092    15.88   15.603
 415    303.   1482.   20.286   20.186   19.213   18.942   18.613      18.   19.682    16.41   16.393
 416    548.    670.   46.531   21.739    20.06   19.171   18.047    17.35   16.772    16.29   16.173
 417     77.   1489.   19.227    18.93   18.024   17.471   16.957    16.54   16.272    15.95   15.253
 418   1576.   1012.   25.962   21.941   22.144   21.134   45.618    19.08   15.822    16.34   16.923
 419   1001.    679.   21.805   22.049    20.37   20.015   19.521    18.91   17.942    16.81   17.403
 420    118.    848.   19.856   19.417   18.544   17.942   17.322    16.85   16.522    15.95   15.663
 421   1546.    511.   19.921   20.342   19.525   19.106   18.467    18.11   17.512    16.91   15.793
 422    800.    587.   21.021   21.554   19.259    18.42   17.703    17.47   16.432     15.9   15.113
 423   1985.   1184.   24.867   22.428   20.088   19.105   17.767    17.22   16.272    15.84   16.433
 424   2212.    347.   21.117   20.584   19.297   18.431   17.636    17.35   17.412    15.93   16.073
 425    580.   1357.   20.979   20.429   19.758   18.987   18.183    17.98   17.052    16.46   16.573
 426   1862.    975.   18.472   18.195   17.457   16.998   16.523    16.33   15.932    15.84   15.493
 427    955.    953.   19.318   19.206   18.345   17.713   17.074    16.76   16.282    15.95   15.753
 428   2409.    448.    20.52   20.473   19.645   19.052   18.762    18.47   17.162      16.   16.473
 429   1843.    470.   19.615   19.481   18.564   18.088   17.517    17.37   16.502    15.83   15.823
 430    824.    428.   19.503   19.238   18.354   17.781   17.181    16.94   16.512    15.87   16.003
 431    911.    408.   19.756   19.491   18.686   18.082   17.588    17.22   16.822      16.   15.943
 432   1165.   1451.   19.358   19.224   18.385   17.908   17.395    17.08   16.952    16.09   15.913
 433   2272.   1328.   20.755   20.158   18.714   18.025   17.599    17.07   16.492    15.95   15.383
 434    634.     33.   19.831    20.09   19.072   18.559   17.765    17.36   17.102    16.01   15.353
 435   1196.    936.   20.708    20.59   19.236   18.506   17.683    17.39   16.932    16.06   15.393
 436    492.   1227.   23.627   22.167    22.19   20.418   17.945    17.32   16.822    16.08   15.683
 437   1576.   1479.   21.286   21.881   19.956    18.81   18.083    17.34   16.652    16.12   15.173
 438   1633.   1541.   17.157   17.465   17.063   16.782   16.405     16.3   16.302    16.02   16.263
 439   1173.   1468.   22.206   22.336   20.131   19.378   18.117    17.48   17.852    16.15   17.003
 440    411.   1802.   22.685    21.36   19.782   18.503   17.893    17.51   16.612    16.13   16.013
 441     30.   1910.   22.268   21.532   19.819   18.796   18.001    17.77   16.612     16.3   15.263
 442    247.   1416.   19.865   19.787   18.802   18.425   17.582    17.78   16.712    16.25   16.643
 443   2022.   1812.     21.5   49.151   20.122   19.586    18.84    18.51   18.052    16.11   15.803
 444    931.    837.   21.009   20.149   18.918   18.157   17.605    17.18   16.392    16.01   15.673
 445    558.    917.   19.798   19.512   18.583   18.137   17.702    17.19   16.812     16.1   15.833
 446    316.     14.   20.969   21.005   19.483   19.115    18.36    18.26   16.952    16.17   15.443
 447   2273.    876.   22.796    22.39   20.364   19.724   18.551    18.18   16.712    16.18   15.833
 448    179.   1100.   22.736   21.846   20.313   18.956   17.618    17.33   16.932     16.1   16.213
 449   1208.   1201.   21.759    21.45   20.656   19.548   18.579    18.26   17.592    16.37   15.873
 450    990.    909.    22.04   23.761   21.388   19.697   18.466    17.69   16.952    16.33   16.513
 451   2182.    834.   46.372   49.027   21.386   19.613   18.702     18.4   17.302     16.3   16.333
 452    489.     46.   20.454   20.606   19.409   18.938   18.134    17.95   16.872    16.22   15.993
 453    260.    493.    20.07    20.46   19.442   19.211   18.377    18.35   17.292    16.07   16.153
 454   2549.    191.   18.982   19.107   18.458   17.891   45.508    17.03   16.192    15.92   15.393
 455   1158.    108.   18.484   18.325   17.811   17.416   17.019    16.81   16.562    16.04   15.923
 456   2260.    909.   17.814   18.047    17.51   17.213   16.796    16.69   16.182    16.09   15.803
 457    209.   1499.   21.103   20.807   19.822   19.164   18.078    17.79   17.422    16.28   15.873
 458   2256.    418.    21.32   21.407   21.318   20.159   19.597    19.05   45.862    16.56   45.373
 459    769.   1389.   20.369   20.062   19.021   18.626   17.822    17.62   17.112    16.13   15.843
 460    126.   1009.   22.277   22.554   20.819   20.145   18.875     18.2   17.362    16.47   16.673
 461   2299.    874.   46.357   22.798   22.026   21.878   21.433      45.   25.312    17.59   45.373
 462   1631.    550.   21.088   19.748    18.64   17.926   17.248    16.99   16.342    16.02   15.733
 463   1158.    742.   22.455   20.978    19.31   18.431   17.569    17.24   16.542    16.11   15.963
 464    256.     25.   20.438   20.936   20.075   19.433   18.736    18.26   18.002    16.21   16.193
 465   1072.    839.    20.04   20.477   19.156    18.64   17.923    17.68   18.072    16.17   15.483
 466    132.   1604.   23.067   22.522   20.249   19.119    17.82    17.21   16.952    16.16   15.583
 467    763.   1909.   46.373   49.028   21.376   20.088   18.198    17.68   16.502    16.29   16.493
 468   2137.   1246.   46.478   22.801   20.652   19.742   20.005    18.81   45.862    16.54   16.063
 469   1163.   1838.   22.187   21.769   19.866   18.943   17.566    17.25   16.312    16.16   15.283
 470   1131.   1077.   28.528   21.198    20.09   19.279   18.591    18.63   17.322    17.76   16.033
 471   2358.   1456.   21.195   20.904   19.393   18.569   17.746    17.43   16.662    16.11   15.283
 472   1474.   1198.   23.445   48.999   21.672   21.057   45.618     20.6   45.862    17.24   16.723
 473   1378.    706.   22.599   22.109   20.878   19.972   19.197    18.83   18.212     16.7   16.543
 474    756.   1881.   19.347   19.366   18.393   17.928   17.386    16.92   16.762    16.15   15.733
 475     70.   1503.   19.948   19.553   18.613   18.051   17.606    17.18   16.312    16.43   15.463
 476    379.   1950.   19.547   19.599   18.592   18.176    17.46     17.4   16.542      16.   15.863
 477   1556.    204.   22.482   22.391   20.466   19.911   19.049    19.51   17.502    16.52   17.353
 478   1766.   1384.   19.387    19.21   18.304   17.789   17.189    16.98   16.142    16.09   15.843
 479   1156.    553.   21.148   21.668   20.784   19.513      19.    18.23   17.182    16.76   16.063
 480    251.   1442.   22.517   21.855   20.445   19.988   45.568    18.88   18.212    17.81   16.723
 481   2286.    701.   20.539   20.561   19.308   19.023   18.315    18.92   17.782    16.71   17.703
 482   1584.    326.   19.519    19.33   18.536   18.029   17.497    17.43   16.842    16.19   16.563
 483   1864.   1266.   20.637   20.155   19.193   18.631    18.06    17.74   17.342    16.27   16.833
 484   1509.   1656.   21.768   22.208    20.54   19.855   18.779    18.81   18.442    16.78   16.963
 485    718.   1770.   20.598   20.498   19.502   18.776   17.991    17.74   17.822    16.22   15.433
 486    493.    470.   21.626   21.477   19.932   19.255    18.16    18.62   17.062    17.25   16.623
 487    894.   1897.   18.567    19.38   18.586    18.05   17.731    17.31   17.742    16.64   15.593
 488   1836.    201.   21.776   21.399    19.72   18.987   18.609    17.78   16.932    16.31   15.803
 489   2499.   1402.   21.619   21.121   19.644   18.654   17.656     17.4   16.662    16.28   15.133
 490   1930.    558.   22.307    21.76   20.854   19.631   18.653     18.7   17.402    16.94   15.803
 491   2195.   1136.   21.954   23.258   22.374   21.326   18.543    18.15   17.382    16.29   16.183
 492   1412.    385.   21.377   20.789   19.558   18.865    18.09    17.73   16.842    16.27   15.673
 493    413.    449.   20.805   20.622   19.245   18.351   17.654    17.34   16.482    16.21   14.953
 494    597.   1159.   22.795   21.424   20.137   18.902   17.283    16.84   16.012    16.16   15.253
 495    302.   1186.   21.689   21.499   19.708   19.045   18.376    18.01   17.232    16.37   15.373
 496    552.    999.   18.906    19.16   18.702   18.432   18.054    17.61   17.992     16.8   19.923
 497   1345.    498.   20.306   20.302   19.485   18.931   18.466    18.08   18.062    16.41   16.753
 498   1975.    101.   22.215   21.342   20.301   19.382   18.481    18.18   16.752    16.32   16.353
 499    358.    374.   20.485   20.387   19.178    18.66   17.923    17.69   16.582    16.35   15.473
 500    261.    105.   22.024   26.224   20.905   19.742   18.918    18.17   17.532    16.12   16.113
 501   2072.   1343.   20.055   19.879   18.872   18.243    18.05    17.48   16.732    16.34   16.423
 502    982.    168.   20.428   21.116   19.695   19.092   18.715    18.06   17.062    16.59   15.913
 503    925.    516.    21.36   21.447   20.238   19.516   18.654     18.2   17.142    16.66   16.133
 504   1687.    406.   17.466   17.709   17.262   16.943   16.585    16.97   16.322    16.23   15.723
 505   1103.     57.    19.46   19.282   18.465   18.046   17.601    17.71   16.792    16.33   15.853
 506    147.   1633.   21.855   48.987   21.794   20.789   21.081    19.72   17.462    16.52   17.393
 507    837.    983.   18.705   18.569   17.898   17.486    17.08    17.02   16.402    16.41   16.253
 508     30.   1260.   20.371    20.29   19.608   18.973   18.596    17.75   17.482    16.39   16.223
 509    280.   1124.   19.905   20.142   19.213   18.583   18.138    17.85   17.222     16.5   16.433
 510   1036.   1065.      21.   20.982   20.501   19.543   19.146    18.96   17.192    16.43   17.453
 511   1273.    567.    23.71   23.154   20.859   20.001   19.119    18.56   18.692    16.55   17.083
 512   1646.    974.   20.091   20.177    19.08    18.55   17.998     17.6   17.462    16.48   16.213
 513   1309.    328.   23.191   23.497   21.056   20.705   45.587     18.8   45.862     19.2   17.323
 514   1959.    891.   21.838   22.069   20.614   20.265   19.315    18.95   18.682    17.33   17.183
 515    469.    550.   22.722   21.899    20.22   19.167   17.732    17.98   16.762    16.17   16.813
 516   1259.    934.    20.82   20.617    20.08   19.501     19.9    19.07   18.532    17.84   17.113
 517    385.   1843.   46.404   49.063   21.019   20.058   18.507    17.49   16.492    16.23   15.573
 518   2206.   1469.    46.43   49.093   20.713   19.535   19.633    18.74   18.372    16.46   15.993
 519   1018.   1646.   46.416   25.526   21.305   20.306   19.133    18.31   17.242    16.34   16.423
 520    607.   1779.   46.316   48.965   22.019      20.    19.07    18.74   19.442     16.6   16.563
 521   1706.    458.   22.126   21.732   20.691    19.52   18.366    18.38   18.032    16.46   15.553
 522   1479.   1798.   46.294    48.94   22.274   46.382   20.872      45.   16.062    16.48   45.373
 523    302.    471.   21.707   23.116   21.471   19.941   18.914      19.   18.352    16.39   16.193
 524    520.    790.   24.973   21.844   19.885   18.972   17.935     17.5   16.742    16.38   16.143
 525   1954.   1071.   20.779   20.677   19.916   19.041   18.489     18.1   17.332    16.23   15.993
 526   2491.    773.   22.478   49.124   20.397   19.962   18.159    17.51   16.452    16.37   15.773
 527   1199.   1643.   46.367   24.668    21.88   20.303   18.927    18.71   18.092    16.45   16.443
 528   2287.   1764.   20.785   21.778   20.334   19.374   18.521    17.93   18.562     16.5   15.673
 529    931.   1673.   23.991   22.374   20.639   19.538   18.336    17.94   17.532    16.24   15.853
 530   1848.    631.   19.732   20.231   19.202   18.864   18.293    18.14   17.462    16.52   16.293
 531    211.   1539.   21.317   21.567   20.358    19.52    19.23    18.66   17.562    16.67   16.343
 532   1892.    123.   19.297   19.467   18.706   18.354   17.822    17.65   17.022    16.58   16.133
 533   1178.    776.   19.325   19.027   18.266   17.837   17.324    17.36   16.532    16.47   16.033
 534     89.   1651.   20.342   20.175   19.325   18.761    18.18    17.74   18.072    16.43   17.053
 535    761.   1569.   23.697   49.086   20.785   21.206   20.246    19.01   19.532    17.72   19.133
 536    837.     33.   46.462   22.266   20.845   19.457   17.809    17.42   16.662    16.48   16.183
 537    666.   1668.   23.812   21.911    20.21   19.186   18.052    17.36   17.042    16.47   15.953
 538    318.   1376.   20.056   19.976   19.115   18.696   18.096    17.95   17.962    16.53   16.833
 539    678.    490.   19.312   19.777   18.904   18.428   17.876    17.71   17.122    16.46   15.383
 540   1041.    408.   20.336   20.979   19.748   19.142   18.464    18.52   17.232    16.45   17.123
 541   1438.    723.   19.997   20.114   19.163   18.659    18.34    18.03   17.972    16.52   17.333
 542   1024.   1811.   46.586   21.064   19.441   18.532   17.641    17.16   16.382    16.44   15.503
 543    273.    778.   19.844    19.58   18.674   18.169   17.598    17.26   16.712    16.48   16.233
 544    964.   1671.   20.736   20.913   19.413   18.861   18.163    17.99   17.832    16.38   15.963
 545    625.   1855.   23.008   20.375   18.965    18.13   17.248    17.03   17.032    16.52   15.163
 546    322.   1325.   19.051   19.295   18.781   18.541   18.377    18.28   17.542    16.53   17.343
 547   1871.    645.   20.119   19.877   18.892   18.457    18.07    17.56   16.592    16.32   16.293
 548    921.    838.   24.263   21.682   20.529   19.952     18.4    17.98   17.102    16.49   16.003
 549    313.    515.   20.835   20.748   19.528   18.884   17.779    17.63   17.002    16.43   15.413
 550    361.    652.   18.134   18.497   18.072   17.821   17.676    17.41   17.682    16.59   15.823
 551    722.    907.   19.532   19.517   18.756   18.288   17.678     17.3   16.522     16.4   15.783
 552   2103.    561.   18.957   19.357   18.484   18.076   17.408    17.42   16.722    16.68   15.213
 553   1810.   1851.   22.494   21.834   20.211   19.254   18.517    18.16   17.182    16.39   15.683
 554   1872.    291.   20.281   20.858   19.638   19.081   18.539    18.14   17.492    16.44   15.883
 555    588.    609.   46.386   22.577   21.704    20.53   18.513    18.66   17.162     16.6   16.343
 556   2284.    544.   21.246   20.986   19.677   19.092   18.142      19.   17.022    16.39   15.673
 557   1115.   1518.   19.831   19.762   18.945   18.478     17.8    17.51   17.832    16.56   16.033
 558   2205.    728.   22.382   22.784   20.601    20.08   19.955    18.46   18.772    17.38   16.643
 559     14.    976.   21.013   21.102   19.725   19.346    18.25    18.11   18.602    16.73   17.963
 560    330.    523.   20.205   20.483   19.767   18.958    18.93    18.21   17.722    16.64   16.473
 561    794.   1360.   21.938    49.08   20.846   19.869   18.657    19.12   17.602    16.64   17.553
 562   2314.   1321.   21.339   20.487   19.502   18.757   17.768    17.81   17.022    16.57   16.293
 563    550.    818.   19.882   19.551   18.746     18.2   17.629    17.41   17.292    16.67   16.683
 564   1389.    685.   20.421   20.589    20.03    19.18   18.773    18.41   17.902    16.75   16.073
 565    548.   1876.   19.879   19.367   18.158   18.173   17.088    17.39   16.592    16.76   16.213
 566    805.    720.   46.445   22.611   21.022   20.054   19.744    19.03   17.702    16.91   17.223
 567   2136.   1455.   20.202   20.045   19.307   18.838   18.567    18.32   17.852     16.6   17.993
 568   1602.    602.   19.923   19.746   18.773   18.327   17.814    17.56   16.912    16.56   16.723
 569    670.    771.   19.746   20.092   19.163   18.543   17.816     17.6   16.732    16.63   15.513
 570    595.   1212.   20.561     20.7   19.794    19.26   18.786    18.54   17.822    16.68   16.833
 571    397.   1669.    21.36   21.468    20.36   19.956   19.414    18.76   45.862    17.68   17.983
 572   2263.   1692.   46.482   22.465   20.607   20.158   19.548    19.02   18.502    16.58   16.143
 573   1414.    705.   20.113   20.329   19.322   18.674   17.928    17.76   16.952    16.32   15.903
 574   1462.    215.   23.948   22.617   21.632   19.926   18.627    18.22   17.732    16.68   16.103
 575    487.   1440.   20.508   20.101   19.296   18.818   18.509     17.7   18.052    16.57   17.803
 576    954.    413.   19.668   19.546   18.573   18.098   17.585    17.27   17.322    16.55   16.083
 577   1335.   1727.   46.314   22.947   22.522   20.496   18.731    18.46   45.862    16.43   17.053
 578   2258.   1736.   20.109   19.811   19.006   18.489   17.753    17.64   17.082    16.69   17.933
 579    278.     98.   23.162   23.488    21.26   20.391   19.432    18.72   17.152    17.21   16.553
 580     56.   1029.   20.386   20.249    19.69   18.966   18.142    18.24   17.202    16.62   16.573
 581   1150.   1250.   46.426   22.468   21.248   19.847   18.771     18.6   17.152     16.8   16.283
 582    575.   1040.   22.307   21.599   20.368   19.724   19.046    18.78   17.522    16.73   15.903
 583   2526.   1655.     23.3    22.72   20.694   19.656   19.618    18.43   17.572    16.73   17.613
 584    601.    494.   21.177   21.782   19.957   19.149   18.296    17.99   17.192    16.74   16.113
 585   2402.    894.   19.752   20.185   19.223   18.622   18.274    18.14   17.412    16.64   16.033
 586    879.   1581.   46.332   48.983   21.835   20.228   18.589    18.18   17.352    16.75   17.013
 587    441.   1868.   21.816   21.272   20.007   19.606   20.887     18.4   45.862     16.5   17.783
 588    824.   1585.   21.515   21.289   19.834   19.106   18.913    18.05   17.522    16.77   16.543
 589   1569.   1445.   24.273   23.532   21.259   19.732   18.782    17.99   18.412    16.69   15.703
 590    988.    779.   20.995   21.046   20.185   19.514   19.447    19.01   18.242    17.25   45.373
 591   2092.   1482.   22.479   22.435   21.249   20.565   21.274    19.47   17.942     16.8   17.303
 592   2287.   1843.   21.056   20.983   19.483   18.669   17.942    17.39   16.602    16.69   15.513
 593   1990.    399.   46.509   21.923   20.311   19.586   18.646    18.21   17.282    16.56   16.103
 594   2190.    745.   21.062   21.256   20.283   19.517    18.81    18.18   17.902    16.98   16.483
 595    241.    847.   17.757   18.565   18.275   17.992    17.76    17.65   17.672    16.69   16.453
 596    810.    264.    21.79   21.366   20.057   19.171   18.367    18.43   17.462    16.58   15.673
 597   1086.    636.   22.614   22.901   21.312   20.994   19.957    19.44   18.952    18.61   16.523
 598    885.    666.    46.43   21.593   21.213    20.34   19.109    18.38   17.582     16.8   15.863
 599   1284.    561.   18.014   18.138    17.59   17.283   16.993    16.81   16.602    16.61   16.363
 600    588.   1385.   21.594   21.093   19.929   19.138   18.441    18.14   18.232    16.86   18.173
 601    313.    156.   22.651   22.347   21.026   20.151    18.59    19.42   19.192     16.9   16.153
 602   1225.    620.    23.67   22.252   21.323   20.363   19.317    18.35   18.062    16.83   16.693
 603    579.    901.   21.313   18.909   18.574   18.214   17.585    17.37   16.662    16.75   15.373
 604    362.    726.   25.053   23.322   20.937   20.488   21.954    18.99   45.862    17.01   16.833
 605    583.    895.    17.89   22.237   20.804   19.708   18.322    17.92   17.622    16.62   15.373
 606   1371.    599.   22.895   23.322   21.833    20.33   20.777    18.65   18.062    16.93   16.713
 607     33.    962.     21.8   21.302   19.813   19.358   18.806    17.85   18.352    17.06   17.693
 608   1816.   1419.   20.255   20.241   19.324   18.819   18.558    18.18   16.962    16.77   16.953
 609   1034.   1732.    46.38   23.868   21.752   21.065   20.785     19.1   18.452    16.73   15.593
 610   1711.   1587.    20.25   20.759   19.864   19.204   18.565    18.04   18.082    17.03   15.803
 611   1328.   1253.   23.545   22.696   20.379   19.385    18.61    18.27   17.772    17.03   17.143
 612   1959.    248.   21.891   20.814   19.527    18.68   18.681    17.59   16.802    16.97   16.303
 613   2311.   1145.   22.374   21.211   19.734   19.006   18.202    18.28   17.992     16.8   15.783
 614   2051.   1669.   46.336   48.987   21.794   20.605   19.199    18.68   17.622    16.68   16.633
 615    719.     48.   21.015   21.352   20.199    19.34   19.011    18.12   45.862    16.94   16.403
 616   1689.   1885.   24.211   21.868   20.872   19.971   18.149     17.8   16.632    16.53   16.053
 617   1910.   1491.   21.743   20.883   19.607   18.905   18.509    18.28   17.372    16.74   17.433
 618    826.   1144.   20.109   19.747   18.762   18.085   17.465    16.83   16.552    16.96   16.403
 619   1076.   1147.    20.24   20.127   19.366    18.82   18.307    18.27   17.432    16.88   16.683
 620   1769.    296.   20.568   20.645   19.347   18.742   17.822    17.73   17.132    16.76   15.763
 621   1037.    433.   22.797   21.986   20.229   19.506   18.722    18.24   18.062    16.94   16.113
 622    379.    464.   46.487   21.888   20.556   19.225   18.712    18.02   18.752    17.07   16.373
 623    978.   1343.   22.792   22.047   21.286    20.12   20.751    19.17   18.122     16.9   16.603
 624   1550.   1895.   21.561   21.748   20.304   19.586   18.753    18.72   17.182    17.57   16.203
 625   2185.   1113.   21.839   21.024   19.625    18.78   17.743    18.03   17.372    16.65   16.443
 626   2148.    939.     24.4   24.225   20.911    19.76   17.928    17.67   17.002    16.64   15.783
 627   1158.    391.   22.433   24.415   22.109   21.202   19.321    18.25   18.602    16.85   16.963
 628   2251.   1753.   20.525   20.217   19.344   18.946   18.219    18.31   18.092    16.92   16.273
 629   2356.   1586.    18.62   18.809   18.362   17.956    17.52    17.65   17.372    17.07   16.003
 630   1632.   1402.   19.446   19.548      19.   18.703   18.102    18.09   17.582      17.   17.003
 631    776.   1632.   21.986   21.485   20.299   19.983   18.966    18.91   17.652    16.75   16.783
 632    799.   1014.   21.668   23.848   21.284   20.237   18.278    17.74   17.372    16.87   15.933
 633    904.   1615.   19.958   19.934   18.983   18.489   17.908    17.81   16.742    17.04   15.893
 634   1503.   1495.   20.677   20.249   19.354   18.839   18.307    17.89   17.392    16.81   17.613
 635   1392.    272.   20.333   20.482   19.665   19.246   18.345    18.51   18.022    17.69   17.253
 636   1027.    794.   21.812   22.189   20.286   19.586   19.189    18.56   17.782      17.   15.933
 637     43.   1751.   21.142   22.804   20.957   20.217   18.889    21.59   17.142    17.12   45.373
 638    901.    449.   21.171   21.527   20.654   19.936   18.928    19.06   18.342    17.08   16.463
 639   1647.    287.    22.38   21.526   19.657   18.898   18.821    18.08   17.582    16.91   17.073
 640    701.     88.   22.678   49.043   21.223   20.821   18.911    19.07   19.062    17.58   16.773
 641    829.    624.   22.364    21.55   20.084   19.521   18.669    17.66   18.152    17.15   18.473
 642    560.   1539.   20.819   21.221    20.08   19.569   18.707    18.22   18.232    17.18   18.513
 643   2336.   1131.   46.346   23.709   22.142   22.765   45.619      45.   17.872    17.15   16.603
 644   2348.   1512.   22.506    21.44   20.086   19.376   18.911    17.98   18.192    17.08   15.913
 645   1650.    454.   23.704   49.106   20.581   20.171   19.542    18.78   17.812    16.92   16.953
 646   2023.    813.   22.147   22.908    20.68   20.131   18.328    18.52   17.112    16.97   16.033
 647   2064.   1034.   20.981   21.119   20.224   19.729   19.002    18.31   21.092    17.22   18.193
 648    842.   1610.   22.316   21.717   20.508   19.602   19.195    18.11   18.462    16.99   15.983
 649   2364.   1583.   21.226   21.793   20.517   20.097   18.914     19.9   17.562    17.63   16.483
 650   1596.    719.   19.398   19.251   18.558   18.136   17.914    17.35   16.822    16.86   17.353
 651   2285.    458.   46.459   22.835   20.865   20.534   19.439    20.29   18.352    17.22   16.603
 652   1956.   1500.   22.268   20.797     19.7    19.17   18.637    18.23   17.692    17.12   16.883
 653   1414.    444.   46.451   22.903   20.955   20.159   18.937    18.54   17.812    18.52   17.143
 654   1387.   1208.   19.252   18.986   18.237   17.729   17.284    17.09   16.842    16.78   16.243
 655    246.   1803.   20.818   21.545   20.583   19.662    18.79    19.05   17.332     16.8   16.483
 656    278.   1571.   21.956   23.256   21.611   20.023   19.568    18.62   17.772    17.36   16.623
 657    856.   1672.   19.654   19.607   18.734    18.19   17.619     17.2   17.252    17.22   17.403
 658   1388.    529.   21.558   20.479    19.36   18.655     17.9    17.65   17.072    17.02   16.043
 659   2189.    339.   22.005    25.93      22.   20.298   19.222    19.78   17.232      17.   18.653
 660   1691.   1690.   20.392   20.148   19.376   18.762   18.424    17.66   18.922    16.99   17.223
 661   1668.   1513.   20.861   20.425   19.239   18.953   18.507     18.1   17.492    17.05   17.623
 662   1660.    252.   22.772   23.064   20.993   20.014   20.277    18.85   17.452    17.19   15.983
 663   1599.    292.   21.936   20.762   19.385   18.433   17.454    17.33   16.452     16.8   15.853
 664    543.   1947.   21.386   22.068   20.176   19.844   19.118    19.01   17.932    17.58   15.573
 665   1342.   1831.   21.845   22.049   20.034   19.326   18.425    18.24   16.772    17.23   15.853
 666   2308.   1855.   22.321   21.329    20.21   19.205   18.042    18.27   45.862    17.08   15.943
 667   2282.   1438.   22.397   22.992   21.055   20.482   19.775    18.73   45.862    17.32   18.103
 668    600.    790.   21.658   21.059   19.828   19.135   18.321    18.15   17.412     17.4   17.113
 669    150.    844.   22.151   21.056   19.299   18.557   17.859    17.64   16.292    16.86   15.203
 670    744.    223.   46.498   22.087    20.43   19.328   18.572    18.24   17.972    17.11   15.963
 671   1778.   1568.   46.416   22.633   21.357   20.578   45.595    19.63   17.922     17.2   16.473
 672   1762.    764.   20.991   20.927   19.606   18.886   18.072    17.86   17.002     17.1   15.913
 673   2427.    222.   24.119    23.45   20.528   19.836   18.644    19.06   17.652    16.91   18.473
 674   2388.    609.   19.376   19.229   18.558   18.069   17.536    17.39   17.322    17.05   17.563
 675    216.    212.   22.025   21.811   20.222    19.38   18.576    18.35   18.172    17.14   15.823
 676   2296.   1576.   46.418   22.085   21.347   19.908   23.323    20.96   17.322    17.24   16.703
 677   2128.   1410.   22.569   24.768    21.42   20.891   21.009    18.83   18.032    17.23   16.413
 678   1526.    900.   46.297   48.943   22.243   21.481   19.707    18.26   16.862    16.88   18.553
 679   1715.    884.   19.739   20.204   19.365   18.869   18.472    17.96   16.692    16.99   16.103
 680    655.    351.   21.144   20.531   19.614   18.993   18.402    18.07   17.112    17.06   15.863
 681    539.   1406.   20.009   20.273   18.773    20.19   18.784    20.55   45.862    17.29   19.323
 682    551.    224.   20.201   20.826   20.301   20.061   18.519    18.16   17.852     17.1   15.683
 683    435.    694.   21.575   20.587   19.042   18.559   18.026    17.56   17.252    17.35   19.123
 684   1984.   1419.   23.658   23.332   20.947   19.848   18.152    17.81   16.952    17.22   16.133
 685   2108.   1185.   21.098   22.139   20.236   19.856   20.788     18.6   18.502    17.46   16.913
 686   2117.   1576.   21.092   24.786   23.365   22.277   19.892    20.61   18.652    17.25   17.793
 687    210.   1023.   46.494   21.489   20.482   19.999   18.554    18.37   17.542    17.05   16.633
 688    463.    421.   46.493   22.103   20.491   19.631    19.04    18.67   17.992    17.38   19.453
 689   2454.   1561.   22.555   21.551   20.522   19.922   19.099      45.   16.762    17.35   16.953
 690   1784.   1361.   21.014   20.206   19.233   18.661   17.993     18.3   18.712    17.55   16.533
 691    791.   1644.   27.762   24.768   21.308   19.899   18.784    18.39   17.972    17.36   16.663
 692   2374.    519.   24.032   21.678   20.682   19.102   18.182    18.09   16.652    17.04   15.833
 693   1968.    911.    21.96   25.927   22.142   20.952   19.314    19.27   18.462    17.49   45.373
 694   1859.    836.   21.083   21.107   19.674   18.956   18.065     17.8   17.052    16.92   15.293
 695    922.     19.   22.945   28.049   21.666    21.88   18.903    18.08   17.712     17.1   16.293
 696   1518.    818.   22.427   23.262   21.325   20.713   19.007    18.92   18.222    17.23   15.723
 697   2366.    815.   23.238    23.12   20.646   19.888   19.287    19.06   18.182    17.27   15.993
 698    775.    650.    22.14   22.773   21.385   20.239   19.222    18.89   17.472    17.84   16.893
 699    636.    240.   22.736   21.737   20.192   19.137   17.954    17.63   16.842    17.01   16.543
 700   2478.    862.   22.295    21.98   20.738   20.695   19.493    19.56   18.882    17.61   16.413
 701   2076.   1751.   21.953   23.663   21.267   20.556   21.818    20.06   18.472    18.02   16.823
 702    316.   1531.   19.292   19.787   19.138   18.823   18.106    17.96   17.792    17.14   16.953
 703    283.   1171.   22.987    22.44   20.414   19.735   19.096    18.53   17.412    17.34   16.313
 704   1056.    832.    23.63   25.614   20.855   21.108   19.557    19.17   18.112    17.92   16.593
 705   2003.    395.   20.963   20.744   19.681   19.169   18.453    18.43   17.072    17.76   17.463
 706   2351.   1416.   21.398   21.852   19.915   19.342   18.615    17.88   17.712    17.69   16.443
 707   1475.    294.    46.35   22.977   22.104   21.007   19.456     18.7   18.502     18.4   17.793
 708    519.    478.     22.2   24.118   21.666     20.2   19.172    18.52   17.852    17.79   17.723
 709   1985.   1825.   22.295   21.697   20.376   19.452   18.522    18.33   17.212    17.77   15.803
 710   1303.    746.   21.706   21.977    20.88   20.379    19.75    18.92   19.182    17.96   16.173
 711   2220.    428.   19.447    19.68    19.11   18.735   18.736    18.65   45.862    18.23   19.343
 712    869.    920.   25.425   22.541   21.176   20.378   18.769    17.97   17.892    17.92   17.103
 713   1674.   1400.   24.217   49.047   21.182   20.461    19.22    18.64   17.152    17.58   17.563
 714   2286.    242.   21.317   20.813   19.873    19.01   18.555    18.77   17.272    17.29   15.963
 715    882.   1462.   20.407   19.957   19.084   18.589   18.114    17.88   17.302    17.59   16.593
 716   1922.    735.   22.189   21.867    20.21   19.506   18.362    18.01   18.112    17.56   15.793
 717   1660.    929.   24.647   24.039   21.576   20.643   19.703    19.28   18.392    17.52   17.063
 718   2099.   1067.   23.816   21.792   22.655   23.555   19.579    19.42   17.742    19.06   17.013
 719    278.    802.   20.725   20.867   19.658   19.043   19.199    17.85   17.632    17.47   16.313
 720   1512.   1293.   22.195   23.248   20.124   19.281   21.978    18.05   19.742    18.16   45.373
 721    306.     83.   21.472   23.025   21.167   19.748   18.944    18.43   17.322    17.68   15.893
 722   1664.    985.   21.324   21.457   20.024   19.296   18.589    18.72   17.102    18.08   16.303
 723    601.   1122.   21.448    20.77   19.864   19.252   18.778    18.42   21.262      18.   16.323
 724   2068.    483.   21.848   21.375   20.637   19.848   20.033    18.96   45.862    18.42   16.123
 725    919.    961.   22.763    21.95   20.372   19.714   18.735    18.71   18.392    18.21   18.123
 726    788.   1072.   21.243   21.838   22.186   21.426   23.299    20.61   45.862    18.53   17.233
 727    658.    586.   24.434   23.283   21.783   20.523   19.369    18.67   17.642    18.26   16.013
 728    292.    736.   20.826   20.539   19.756    19.22   18.484    18.29   17.902     18.2   17.893
 729   2290.   1799.   22.547   22.064   21.225    20.06   19.469    19.14   17.512     17.6   16.293
 730    762.    366.   21.679   22.617   21.296   19.897   19.064    18.83   18.052    17.72   15.953
 731   1255.    581.   20.542    20.65    19.52   18.835   18.118    17.45   16.982    17.63   15.853
 732    212.   1391.   19.497   19.642   19.161   18.785   18.359    17.96   18.432    22.54   16.563
 733   2303.    522.   22.122   21.641   20.612   19.799   18.888    18.41   18.652    19.06   17.233
 734   1352.    168.   20.959   21.937   20.952    19.77    18.84     18.6   18.202    18.04   16.203
 735    557.   1058.   25.671   21.784   22.737   21.258   19.164    18.54   17.432    17.82   17.273
 736    216.    564.   23.437   21.997   19.892   19.438   18.489    17.99   19.282     18.8   16.553
 737   1176.    576.   23.484   24.677   21.788   20.204   20.078    18.94   17.572    19.11   17.553
 738   1258.   1556.   20.659   20.449   19.554   19.156   18.633    18.13   17.382    18.39   17.443
 739   1800.     27.    46.39   23.154   21.643   20.548   19.394    19.14   18.442    45.83   17.463
 740    302.   1645.    21.82   21.671   20.082   19.405   18.339    18.12   17.482    18.51   16.073
 741    585.   1671.   46.467   21.799   20.792   19.824   18.641    18.37   17.242    18.63   16.423
 742   2038.    414.    22.42   25.253   21.625   20.888   19.822    20.46   18.372    18.84   17.903
 743   2238.    789.   46.363   22.045   21.979   20.926   19.704    19.34   18.132    45.83   45.373
 744   1526.   1140.   20.207   20.017   19.256   18.924   18.284    18.06   17.992    19.48   16.643
 745   1246.    113.   19.852   20.098   19.326   18.819    18.81    18.26   17.782    17.57   16.783


==> table6.dat <==
########################################################################################################
# ID     X       Y        U        B        V        R        I        z        J        H        K    #
########################################################################################################
   1   1582.   1328.   15.235   14.613   13.561   12.962   12.245    11.97   11.142    10.39   10.123
   2   2369.    398.   13.868   13.636   12.775   12.628   11.552    11.52   10.112     9.51    9.753
   3    950.   1235.   15.851   15.283   14.231   13.642   12.935    12.62   11.842    11.08   10.833
   4    192.    703.   13.512   13.462   12.869   12.737   11.768    11.69   10.652    10.22   10.243
   5    818.   1118.    14.68   14.078   13.194   12.903   11.856     11.8   10.612    10.22   10.203
   6   2517.    344.   16.387   15.971   14.942   14.265   13.548     13.3   12.412     11.7   11.373
   7    655.    718.   16.218   14.997     13.9   13.399   12.333    12.18   11.132    10.54   10.443
   8   2483.   1492.   16.257   15.656   14.683   14.072   13.365    13.12   12.242     11.5   11.263
   9   2236.    627.   13.191   13.556   12.919   12.846   11.964    11.95   10.912    10.62   10.633
  10    643.   1896.   15.677   15.196   14.223   13.642   12.954    12.63   11.852    11.15   10.953
  11   1571.    449.   13.863   13.869   13.198      13.   12.069    12.37   11.022    10.72   10.563
  12   2426.   1677.   16.059   15.556   14.583   13.972   13.285    13.04   12.172    11.41   11.223
  13    355.    439.   12.844   13.305   12.791   12.784   11.931    11.84   11.012    10.76   10.703
  14    710.    982.   16.052    15.56   14.542   13.962   13.254    12.94   12.152    11.41   11.253
  15    511.   1328.   16.029   15.581   14.552   13.991   13.313    12.93   12.242     11.5   11.283
  16   2370.   1930.     16.1   15.586   14.613   14.002   13.315    13.06   12.122    11.41   11.193
  17   1767.   1214.   15.793   15.377   14.392   13.812   13.133    12.86   12.092    11.35   11.113
  18   1633.   1262.   16.174   14.996   14.023   13.694   12.696    12.99   11.632    11.17   11.083
  19   1613.   1011.   12.975   13.435   13.033   12.956    12.19    12.52   11.342    11.18   11.183
  20   2256.   1298.   16.347   15.866   14.893   14.292   13.595    13.31   12.522    11.76   11.523
  21    414.    308.   16.325   15.812   14.771   14.211   13.513    13.15   12.422    11.69   11.453
  22   1494.   1061.   14.783    14.44   13.758    13.54   12.639    12.98   11.692    11.27   11.223
  23    855.    838.   16.279   15.787   14.802   14.222   13.524    13.21   12.472    11.71   11.483
  24    839.   1220.   16.482    15.99   14.972   14.392   13.694    13.38   12.642    11.89   11.643
  25   1346.   1634.   16.412    15.92   14.902   14.312   13.614     13.3   12.542    11.81   11.553
  26     34.    448.   16.089   15.619   14.612    14.07   13.373    13.02   12.402    11.69   11.403
  27   2198.   1049.   16.356   15.885   14.923   14.332   13.634    13.35   12.592    11.87   11.633
  28   1775.   1221.   16.363   15.936   14.963   14.391   13.703    13.39   12.722      12.   11.773
  29    894.   1363.   16.376   15.916   14.943   14.362   13.674    13.36   12.622     11.9   11.683
  30   1510.   1383.   16.228   15.844   14.893   14.321   13.663    13.37   12.692    11.98   11.743
  31   2218.   1206.   16.962   15.677   14.468   14.018      13.    12.93   12.192    11.45   11.403
  32    552.   1296.   16.255   15.828   14.832   14.281   13.593    13.27   12.532    11.78   11.543
  33    372.   1433.   16.527     16.1   15.082   14.521   13.833    13.49   12.812    12.06   11.853
  34    517.   1322.    16.77   16.039    14.92   14.303   13.654    13.39   12.762     12.3   12.133
  35   1119.    987.   16.327   15.868   14.872   14.301   13.623    13.32   12.592    11.88   11.663
  36    919.   1168.   16.368   15.898   14.902   14.322   13.634    13.32   12.562    11.84   11.563
  37    827.    657.   16.543   16.029   15.022   14.432   13.725     13.4   12.712    11.93   11.693
  38    408.    683.   16.613   16.132   15.091   14.502   13.795    13.42   12.712      12.   11.723
  39    993.    959.   16.621    16.14   15.122   14.551   13.844    13.53   12.822    12.08   11.873
  40    527.   1854.   16.972   16.676   15.703   15.364   14.511    14.23   13.562    12.87   12.703
  41   1854.   1699.    16.64   16.246   15.273   14.701   14.033    13.73   13.012    12.29   12.043
  42   1578.   1866.   16.569   16.077   15.092   14.512   13.814    13.49   12.732    12.06   11.793
  43   1166.   1312.   16.748     16.3   15.282   14.702   14.023    13.72   12.972    12.28   12.013
  44   1845.   1898.   14.983   14.717   13.956    13.73   13.004     13.2   12.422    11.93   11.923
  45    399.    222.   16.675   16.248   15.252   14.701   14.032    13.68   13.062    12.33   12.143
  46   2219.   1432.   16.856   16.374   15.423   14.832   14.144    13.87   13.112     12.4   12.133
  47   2178.   1527.   16.751   16.389   15.494   14.931   14.272    13.99   13.332     12.6   12.403
  48   1710.   1668.   16.624   16.175   15.213   14.641   13.963    13.65   12.862    12.15   11.913
  49    517.    258.   16.754   16.327   15.342   14.781   14.132    13.79   13.162    12.46   12.233
  50     99.    314.   16.489   16.116   15.143   14.591   13.913    13.56   12.972    12.22   12.353
  51    868.   1697.   16.838   16.357   15.372   14.782   14.113    13.89   13.092    12.36   12.123
  52    176.    569.   16.563   16.321   15.404   14.889   14.143    13.79   13.102    12.33   11.993
  53   2258.   1255.   16.942   16.526   15.553   14.972   14.284    14.01   13.272    12.56   12.313
  54   2162.   1754.   15.896    16.03   15.572    15.04   14.342     14.1   13.272    12.55   12.133
  55    274.   1393.   19.464   18.259   16.692   15.627   14.231     13.7   12.952     12.2   12.163
  56   1106.   1422.   16.983   16.556   15.583   15.002   14.314    14.02   13.302    12.55   12.323
  57   1546.    263.   17.006   16.546   15.573   15.001   14.304    14.02   13.352    12.62   12.383
  58   2119.    933.   15.667   15.096   14.347    14.12   13.277    13.27   12.702    12.27   12.153
  59   1152.    695.   16.833   16.417   15.432   14.871   14.203    13.91   13.232    12.56   12.313
  60   1547.   1471.   16.798   16.414   15.463   14.901   14.223    13.92   13.232    12.54   12.263
  61   1531.    432.   16.954   16.494   15.543   14.942   14.283    13.99   13.282    12.57   12.263
  62   1673.   1850.   16.941   16.525   15.563   14.991   14.333    14.02   13.292    12.62   12.363
  63   1968.   1218.   16.947   16.596   15.623   15.061   14.373    14.07   13.422    12.68   12.473
  64    619.   1603.   17.866   16.657   15.448   14.707   13.999    13.72   13.042    12.49   12.373
  65    739.     68.   17.006   16.568   15.572   15.021   14.333    14.01   13.332    12.64   12.393
  66   2481.    141.    19.09   17.927   16.494   15.495   14.303    13.98   13.192    12.54   12.323
  67   1731.   1928.   17.869    16.65   15.408   14.676   13.998    13.95   13.142    12.58   12.473
  68    163.   1265.    17.05   16.645   15.683   15.131   14.472    14.09   13.462     12.7   12.533
  69    240.   1897.   15.181   15.002   14.297   14.032   13.499    14.07   13.022     12.7   12.693
  70   2161.   1044.   15.347   15.047   14.398     14.2   13.502    13.46   13.042     12.7   12.653
  71   1079.   1052.   17.028   16.655   15.693   15.131   14.453    14.16   13.442    12.76   12.593
  72    695.    905.   16.964   16.613   15.673   15.121   14.443    14.17   13.532    12.79   12.623
  73   1744.   1278.    16.74   16.366   15.505    14.96   14.331    14.02   13.372    12.72   12.513
  74   2179.   1542.   14.525   14.681   14.212   14.058   13.496    13.39   13.162    12.82   12.803
  75   1976.   1304.   17.138   16.754   15.803   15.222   14.592    14.28   13.552    12.89   12.653
  76   1754.   1788.   17.201   16.785   15.823   15.261   14.583    14.29   13.422    12.82   12.603
  77    751.   1309.   17.054   16.725   15.763   15.201   14.523    14.23   13.612    12.83   12.663
  78     25.   1442.   15.379   15.243   14.527   14.242    13.71     13.5   13.292    12.89   12.823
  79   1358.   1080.   17.229   16.834   15.883   15.311   14.653    14.37   13.742    12.99   12.873
  80     77.   1896.   17.142   16.748   15.752   15.239   14.571    14.17   13.632    12.86   12.733
  81    279.   1633.   16.511   16.182   15.253   14.749   14.207    13.94   13.552    12.91   12.873
  82    647.    847.    17.02   16.679   15.784    15.24   14.582    14.29   13.642    12.93   12.733
  83    696.   1003.   15.855   15.665   14.927   14.555   14.032    13.87   13.472     12.9   12.953
  84   2347.   1039.   17.219   16.791   15.874   15.262   14.633    14.41   13.672    12.93   12.663
  85    345.    979.   17.171   16.777   15.792    15.27   14.582    14.26   13.652    12.96   12.753
  86   2090.   1809.   20.081   18.777   17.232   16.157   14.897    14.45   13.702      13.   12.833
  87    815.   1665.    17.35   16.934   15.983   15.411   14.753    14.43   13.732      13.   12.803
  88   2350.    516.   16.083   15.675   14.937   14.575   14.032    13.95   13.532    13.12   13.143
  89   1342.    928.    18.48   17.228   16.008   15.257    14.55     14.3   13.732    13.11   12.953
  90   2227.   1614.   15.179   15.216   14.691   14.373   13.928    13.84   13.612    13.14   13.313
  91   2480.    307.   17.002   16.748   15.864   15.262   14.642    14.47   13.752    13.12   12.873
  92   2417.    900.   18.926   17.696   16.387    15.54   14.755    14.51   13.822    13.22   12.983
  93   1542.   1335.   17.361   17.032   16.103    15.58   14.873    14.62   13.942     13.3   12.953
  94   1116.   1230.   17.231   16.912   15.983    15.45    14.84    14.54   13.922    13.16   12.993
  95    748.   1281.   17.421   17.016   16.043   15.471   14.803    14.52   13.802    13.17   12.883
  96   2058.    214.   17.499   17.071   16.154   15.562   14.884    14.64   14.002    13.23   13.063
  97   1027.   1206.   17.351   17.044   16.093   15.541   14.853    14.59   13.852    13.23   13.023
  98    851.    346.   17.331   17.023   16.083    15.54   14.882    14.59   13.982    13.22   13.103
  99   1130.   1182.   16.675   16.214   15.375   14.889   14.395    14.21   13.802     13.3   13.263
 100   1035.    682.   17.537   17.131   16.214   15.661   15.012    14.71   14.052    13.32   13.223
 101   1001.   1382.   17.604   17.231   16.314   15.751   15.102    14.82   14.222    13.48   13.283
 102    117.    464.   17.497   17.124   16.173   15.669    15.03    14.68   14.122    13.31   13.193
 103    257.   1279.   17.551   17.157   16.172    15.63   14.962    14.64   14.002    13.31   13.053
 104   2361.   1217.   15.535   15.431    14.85   14.533   14.068    14.03   13.702    13.36   13.343
 105    773.   1442.   17.472   17.121   16.204   15.651   14.992    14.68   14.042    13.33   13.153
 106    810.   1902.   17.296   17.075   16.225   15.758   15.167    14.91   14.192    13.48   13.393
 107   1602.    744.   16.368    16.34    15.77   15.317   14.804    14.57   14.012    13.38   13.083
 108    761.   1068.   21.158   19.789   18.222   17.031    15.46    14.89   14.062    13.42   13.153
 109    294.    776.    18.53   17.484   16.309   15.605   14.908    14.61   14.132    13.45   13.463
 110   1039.   1282.   17.663   17.334   16.383   15.772   15.114    14.83   14.092    13.39   13.143
 111   1789.   1116.   17.424   17.116   16.255    15.71   15.061     14.8   14.152    13.52   13.223
 112   1969.    977.    17.54   16.666   15.693   15.131   14.589    14.56   13.932    13.49   13.313
 113    336.   1235.   17.687   17.347   16.362   15.801   15.142     14.8   14.132    13.49   13.223
 114   1630.   1683.   19.175   18.021   16.768   15.959   15.164    14.85   14.232    13.52   13.463
 115     76.    273.   16.484   16.327   15.566   15.137   14.701    14.45   14.142    13.55   13.753
 116   1528.   1579.   17.413   17.127   16.254    15.73     15.1    14.85   14.252    13.59   13.383
 117   1674.     70.   21.093   19.875   18.465   17.222   15.661    15.13   14.242    13.59   13.473
 118   1231.   1052.   17.855   17.515   16.553   15.981   15.342    15.03   14.402    13.61   13.463
 119   1740.    203.   20.099   18.958   17.514   16.573   15.439    15.14   14.402    13.62   13.553
 120    486.   1456.   16.515   16.239   15.456   15.036   14.601    14.37   14.052    13.62   13.643
 121   1670.    296.   17.431   17.188   16.304    15.78   15.131    14.86   14.312    13.59   13.413
 122    205.   1411.   18.029   17.113   16.061   15.472    14.91    14.65   14.332    13.66   13.593
 123   1623.    731.   17.378   17.102   16.285   15.779   15.208    14.95   14.292    13.71   13.453
 124   1791.    188.   19.742   18.797   17.364   16.433   15.376    15.06   14.292    13.72   13.643
 125    207.    315.   17.617    17.32   16.414    15.88   15.212    14.91   14.332    13.67   13.373
 126   1850.   1220.   17.368   16.581   15.664   15.159   14.685    14.88   14.152    13.73   13.683
 127   2097.   1679.   15.568     15.8   15.342   14.994   14.607    14.52   14.262     13.8   13.973
 128   1268.   1245.   19.218   18.543   17.267   16.507   15.499    15.11   14.512     13.8   13.573
 129    273.    867.   18.031   17.147   16.162   15.591   15.068     14.8   14.402    13.81   13.843
 130    442.    749.   17.892   17.618   16.622     16.1    15.46    15.11   14.552     13.8   13.603
 131   1900.   1522.    15.67    15.74    15.17   14.834   14.447     14.5   14.062    13.85   13.753
 132   1323.    370.   17.826    17.54   16.634   16.081   15.441    15.19   14.522    13.81   13.663
 133   2419.   1700.   18.461   17.978   17.206    16.67   15.973    15.68   14.842    14.32   14.033
 134    974.    528.   17.795   17.531   16.614    16.07   15.431    15.15   14.582    13.88   13.763
 135    158.    378.    16.26   16.579   16.132   15.794   15.494    15.31   15.062    14.31   14.693
 136   2493.    615.   17.841   17.598   16.714    16.17   15.531    15.33   14.592    13.87   13.703
 137    770.    235.    16.28   16.187   15.538   15.146    14.71    14.58   14.292     13.9   13.823
 138    737.   1133.   17.607   16.842   15.913   15.409   14.915    14.75   14.302    13.93   13.813
 139   1786.    475.    17.93     17.6   16.694   16.141   15.511    15.21   14.602    13.91   13.803
 140    649.   1844.   17.775   17.478   16.594    16.06   15.401    15.12   14.352    13.88   13.703
 141   1783.   1678.   15.889   15.948     15.4   15.044   14.657    14.57   14.242    13.92   13.903
 142   1666.   1534.   16.049   16.032   15.439   15.075   14.678    14.68   14.272    13.97   13.923
 143   2074.    521.    17.63    17.43   16.636     16.1   15.519    15.32   14.682    13.91   13.783
 144    967.   1368.   46.552   21.961   19.812   18.301   16.245    15.49   14.542    13.96   13.633
 145    440.   1667.   18.173   17.866   16.893    16.35   15.701    15.36   14.762      14.   13.983
 146    942.    729.   17.937    17.64   16.734   16.181   15.551    15.27   14.642    13.95   13.813
 147   1453.     27.   17.985   17.764   16.925   16.409   15.848     15.6   15.022    14.35   14.183
 148   1024.    679.   18.111   17.966   17.105    16.57   15.979    15.65   15.302    14.39   14.283
 149   1115.    750.   18.008   17.678   16.794   16.231   15.582    15.32   14.692    14.02   13.913
 150    149.    369.    17.95   17.653   16.713    16.19   15.521    15.18   14.612    14.05   13.793
 151    672.   1310.   17.823   17.537   16.664    16.12   15.539    15.27   14.672    14.03   13.873
 152     90.    488.   20.871   20.154   18.755    17.58      16.    15.43   14.882    14.07   13.993
 153    756.   1925.   19.345   19.793   18.405   17.347   15.951    15.46   14.682    14.14   13.823
 154   2226.    895.   17.601   17.585   16.847    16.32    15.71    15.54   14.722    14.04   13.823
 155   1258.   1839.   18.174   17.823   16.883   16.321   15.672    15.38   14.762    14.07   13.683
 156   1132.   1707.    20.99   19.784   18.273   17.207    15.84    15.32   14.522    14.13   13.643
 157    991.    269.   18.036   17.783   16.843   16.329   15.758    15.44   15.062    14.21   13.993
 158   1248.    565.   18.069   17.728   16.844    16.32   15.739    15.42   14.942    14.11   14.043
 159    447.   1343.   17.898   17.253   16.313   15.799   15.247    15.01   14.512     14.2   13.983
 160   1978.   1665.   19.772   18.793   17.517   16.699   15.846    15.57   14.942    14.22   14.033
 161    337.   1787.   17.035   16.845   16.107   15.677   15.261    15.02   14.452    14.22   14.613
 162    348.   1717.   18.323   18.048   17.164   16.601   15.952    15.69   15.042    14.36   14.223
 163    245.   1105.   18.569    18.25   17.344   16.839   16.113    15.96   15.272    14.52   14.453
 164   1487.   1716.   19.637   18.395   17.209   16.476   15.779    15.52   14.992    14.27   14.103
 165   1077.    703.   18.701   18.578   17.694   17.044   16.375    16.05   15.152    14.29   13.913
 166    786.    313.   18.297   18.109   17.214   16.632   16.031    15.83   15.062    14.31   14.423
 167    650.   1336.   21.187   19.633   18.133   17.154   16.127    15.71   15.202    14.35   14.083
 168   1377.   1794.   18.115   17.915   17.065    16.54   15.881    15.64   14.932    14.45   14.133
 169   1640.   1796.   18.372   18.129   17.234   16.719     16.1     15.8   15.402    14.44   14.143
 170   1689.    748.    18.43   18.078   17.194   16.641   16.001    15.74   15.132    14.44   14.173
 171   2517.    665.     20.5    19.49   18.024   17.151   16.201    16.04   15.162    14.43   14.273
 172    521.    662.   16.465   16.514   15.899   15.564   15.177    15.02   14.802    14.43   14.433
 173    554.    956.   20.467   19.522   18.033   17.141   16.114    15.67   14.932    14.51   14.443
 174    387.    247.   18.295   17.965   17.115    16.57   15.941    15.62   15.132    14.41   14.233
 175    187.    509.   17.864   17.762   16.945   16.449   15.887    15.55   15.092    14.55   14.133
 176   1614.   1096.   22.056   20.818   19.262   18.168   16.568     15.9   14.992    14.54   14.143
 177   2308.    580.   18.297   17.988   17.216   16.632   16.031    15.95   15.252    14.46   14.413
 178    748.   1104.   18.233   18.033   17.205    16.66    16.07    15.87   15.292    14.47   14.283
 179   2421.     92.   18.264   17.998   17.226   16.632   16.119    15.95   15.282    14.44   14.193
 180   1846.    913.   18.463   18.155   17.305    16.77   16.102    15.89   15.282    14.46   14.633
 181   1384.     64.   18.883    18.01   16.992   16.431    15.86    15.73   15.392    14.51   14.523
 182   1375.   1094.     18.8   18.568   17.684   17.218   16.491     16.4   16.072    14.95   14.883
 183   1525.   1326.   18.433   18.135   17.285   16.605   15.897    15.72   15.182     14.7   14.433
 184    895.   1495.   20.868   19.847   18.414   17.463   16.378    15.98   15.222    14.56   14.883
 185    995.   1455.   18.333   18.058   17.174    16.65    16.01    15.72   15.132    14.54   14.353
 186    502.   1666.   21.555   20.163   18.775   17.697    16.34    15.81   14.932     14.6   14.253
 187    298.    373.   16.607   16.754   16.139   15.813   15.397    15.19   15.022    14.59   14.983
 188   1537.   1686.   19.059   18.088   17.092   16.473    15.95    15.65   15.172    14.61   14.663
 189     48.    979.   19.422   19.173   17.785   17.134   16.427    16.07   15.422    14.56   14.323
 190   1625.   1235.   18.598   18.355   17.505   16.989   16.389    16.06   15.722    14.96   15.093
 191   1506.   1927.   19.699   18.576   17.491   16.756   16.107    15.82   15.382    14.61   14.573
 192   1777.    479.   19.439   18.869   18.086    17.54   16.988    16.51   15.732    15.01   14.693
 193   1791.   1499.   18.642   18.291   17.374   16.821    16.22    15.91   15.312    14.66   14.383
 194    481.   1499.   18.373   18.141   17.224     16.7   16.031    15.75   15.242    14.64   14.333
 195   1817.    623.   18.352   18.098   17.214    16.69   16.109    15.83   15.262    14.61   14.623
 196   1286.    921.   16.621   16.669    16.11   15.764   15.348    15.25   14.982    14.72   14.703
 197   1949.   1785.   19.851   19.753   18.589   18.079   17.518    17.13   16.492    15.26   15.383
 198   1716.   1899.   20.925   20.341   18.752   17.735   16.601    16.18   15.402    14.68   14.273
 199   1409.   1455.   16.447   16.625   16.111   15.774   15.416    15.29   14.882    14.65   14.793
 200   1255.   1711.   21.068   19.764   18.253    17.41   16.586    16.13   15.402     14.7   14.913
 201    564.   1202.   16.276   16.541   16.072   15.763   15.347    15.26   14.952    14.72   14.773
 202     86.    945.   19.633   19.447    18.35   17.675    16.87    16.38   15.502    14.82   14.403
 203   1626.    721.   19.617   18.886   17.801   17.163   16.582     16.3   15.952    14.73   14.873
 204    114.    976.   19.628   20.085   18.899    18.06   17.149    16.81   16.602    15.15   15.043
 205   1204.   1796.   17.107    16.86   16.402   14.696    15.57    15.43   15.222    14.76   14.603
 206   2375.    770.   21.342   19.962   18.473   17.514   16.224    16.03   15.162    14.72   14.393
 207    158.    526.   20.441   20.063   18.563   17.914   17.216    16.84   16.132    14.94   14.973
 208   2094.   1104.   18.795   18.595   17.745     17.2    16.61    16.39   15.712    14.83   14.803
 209   1907.   1062.   18.724   18.493   17.553   17.059   16.429    16.17   15.562    14.81   14.463
 210    571.   1378.   19.262   19.253   17.865   17.282   16.458    16.36   15.642     14.8   14.243
 211    539.    898.   19.134   18.893   17.841   17.669   16.613    16.58   15.702    14.84   14.573
 212    711.   1025.   19.162   18.648   17.652   17.091   16.471    16.11   15.822    14.89   14.983
 213    431.    908.   18.691   18.351   17.434   16.919    16.29    15.93   15.542    14.76   14.543
 214    173.    800.   19.207   18.637   17.764   17.337   16.882    16.56   15.922    15.39   15.073
 215   1766.    310.   18.899     18.7   17.794   17.241   16.563     16.3   15.812    15.15   14.723
 216    743.   1433.   18.817    18.52   17.614    17.09   16.344    16.16   15.552    14.79   14.733
 217     73.    282.   19.741    19.78   18.986    18.46   17.869    17.69   16.142    15.28   15.973
 218   2515.    913.   18.855   18.547   17.674    17.13   16.569    16.36   15.752    14.86   15.403
 219    956.   1519.   22.652   20.607   19.174   18.117   16.595    16.25   15.402    14.85   14.693
 220    534.   1096.   20.083   19.671   18.306   18.381   16.898      17.   15.822    14.87   14.213
 221   2492.   1121.   20.703   20.888   19.668   19.004   19.044    18.06   17.032    15.48   15.943
 222   1899.   1835.   22.401   20.945   19.423   18.473   17.097    16.69   15.572    14.96   14.823
 223   1061.   1461.   17.289   17.316   16.679   16.295   15.831    15.71   15.512    14.94   14.833
 224   1348.    107.   17.329   17.267   16.842   16.484    16.01    15.81   15.692    14.81   14.513
 225   2024.    324.   18.345   17.829   17.046   17.257   15.997    16.22   15.452    14.93   14.643
 226     63.   1737.   19.439   19.146   17.837   17.184   16.525    16.11   15.592    15.04   14.283
 227    862.   1212.   18.704   18.396   17.535   16.952   16.322    16.11   15.872    14.91   14.743
 228   1200.    644.   19.918   19.604   18.205   17.544   16.847    16.46   15.692    14.98   14.553
 229   1496.   1263.   18.752   18.465   17.615    17.07   16.402    16.12   15.492    14.88   14.463
 230   1727.   1820.   46.497   23.637   20.412   19.018   17.671    17.04   16.642    15.09   15.863
 231   2225.   1689.   18.711   18.457   17.584   17.031    16.42    16.22   15.422    15.02   14.633
 232    876.    716.   18.629   18.441   17.524   17.009    16.39    16.19   15.692    14.94   14.903
 233   2356.   1648.   46.205   23.518   23.754   19.999    20.32    19.52   19.752    15.44   15.593
 234   1442.   1161.   18.588   18.323   17.495    16.97   16.369     16.1   15.362    14.98   14.843
 235   1237.    544.    21.48   22.489   19.466   18.582   17.545    17.14   16.442    15.35   15.373
 236    677.    765.   21.169   20.485   19.075   17.987   16.621    16.28   15.442    14.91   14.743
 237    772.   1486.   17.247   17.263   16.659   16.285   15.859    15.68   15.312    15.08   14.613
 238    795.    860.   18.289   17.979   17.308   16.886    16.47    16.26   16.152    15.43   15.533
 239   1230.    971.   19.737   19.505   18.655   18.052   17.413    17.18   16.462    15.33   15.053
 240   1528.    755.    20.69   19.658   18.214   17.351   16.527    16.24   15.492    14.98   14.703
 241   1306.   1294.   19.235   19.014   18.175   17.592   16.972    16.73   16.072    15.25   15.343
 242   1444.   1569.   20.874   20.726   19.081   18.162    16.99    16.53   15.862    15.01   15.333
 243   1125.    867.    18.67   18.525   17.675    17.14   16.549    16.25   15.632      15.   14.763
 244   1463.    104.    20.71   20.441   18.852   17.961   17.186    16.76   16.382    15.11   15.103
 245    317.   1450.   20.647    20.64   19.062   18.705   17.901    17.32   17.042    15.56   15.693
 246    279.    771.   20.705    20.06   19.154   18.193   17.505    17.35   16.562     15.5   15.173
 247    344.    349.   18.671   18.656   17.907   17.486   16.818    16.48   15.872    15.01   14.753
 248   1716.   1909.   21.122   21.389   19.598   18.838   17.849    17.61   17.132    15.26   15.153
 249     50.    520.   23.372   21.481   19.892   19.457   18.896    17.72   17.072    15.66   14.963
 250    639.   1310.    18.81   18.633   17.693   17.189   16.618    16.38   15.862    15.08   15.103
 251    776.    721.   21.771   20.563   19.287    18.13   16.772    16.31   15.762    15.06   14.903
 252    320.   1218.   19.014   18.337   17.352    16.83   16.268     16.1   15.612    15.12   15.163
 253     27.   1550.   18.764   18.575   17.725   17.239   16.667     16.3   15.602    15.08   14.893
 254    549.   1267.   19.332   19.429    18.31   17.761   17.102    16.75   16.212    15.51   14.853
 255   2214.    647.   18.747   18.176   17.427   16.812   16.348    16.03   15.862    15.06   15.233
 256   1413.   1136.   18.716   18.495   17.645   17.149    16.51     16.3   15.792    15.15   14.753
 257   1350.   1167.   22.825   22.172   19.787   18.766   17.254    16.74   15.942    15.12   14.913
 258    485.   1118.   21.589   49.055   21.101   20.323   18.403    17.04   15.822    15.11   14.953
 259   2508.   1281.   17.091   17.139    16.58   16.166   15.769    15.61   15.152    15.34   15.273
 260     76.   1429.   18.789   18.798   17.802   17.299   16.737    16.38   15.772     15.1   14.863
 261   2487.   1439.   20.622   20.396   18.863   17.884   17.235    17.01   16.192    15.16   14.423
 262   1457.     15.   18.871   18.639   17.744   17.191   16.668    16.35   15.882     15.1   14.633
 263   2479.   1747.   21.392   20.575   19.389    18.22    16.95    16.48   15.822    15.16   14.683
 264   1022.    744.   22.093   20.638    18.97   18.081   17.074    16.63   16.182     15.1   15.073
 265   1230.   1064.     20.7   19.991    18.85   17.981   17.283     16.7   16.252    15.56   15.263
 266    449.    855.   20.683   20.174   18.663   17.733   16.841    16.52   15.792    15.24   14.703
 267   1820.    838.    20.72    20.25   20.352    19.17   19.132    18.36   17.162    15.73   15.683
 268   2008.    236.   18.944   18.941   18.024   17.849   16.812    17.21   16.092    15.34   15.383
 269    608.   1931.   20.436   19.862   18.373    17.54   16.823    16.31   15.732    15.15   14.103
 270   1777.    314.   20.101   19.983   18.595   17.895   16.946    16.78   15.952    15.19   14.563
 271   1231.    988.   18.973   18.752   17.823    17.29   16.796    16.34   15.732    15.14   15.123
 272    113.    197.   21.343   22.224   20.041   19.132   18.464    17.63   19.142    15.83   15.933
 273    484.    482.   19.703   19.427   18.554   18.049   17.439    17.29   16.972     15.5   15.853
 274   1629.    467.   19.843   19.069    17.95   17.333   16.703    16.47   15.752    15.21   15.243
 275   1686.   1732.    18.95   18.758    18.21   17.651   17.196    16.77   16.372    15.34   15.453
 276    153.   1282.   19.759    19.92   18.902   18.351   17.934    17.17   18.832     15.7   16.993
 277   2120.   1478.   22.352    21.31   21.972   20.217   18.705    17.86   17.022    15.71   15.923
 278    265.    168.   20.683   20.555   19.033     18.2   17.551    17.04   15.952    15.12   14.713
 279   1051.    803.   21.089   20.699   19.244   18.604   17.906    17.53   17.032    15.58   15.463
 280   2114.   1147.    18.72   18.586   17.725   17.142   16.541    16.34   15.882    15.17   14.813
 281   1784.   1431.   21.531    20.85    19.16   18.165   17.128    16.52   15.722     15.3   14.843
 282    699.    366.   18.553   18.265   17.527   17.058   16.584    16.63   15.962    15.58   15.453
 283    911.    770.   21.834   22.849   22.514   20.525   19.226    19.43   17.992    16.12   45.373
 284   1011.    772.   19.421   19.435   17.913   17.371   16.731    16.33   15.662    15.23   14.563
 285    128.   1805.   19.146   19.216   18.691   18.393   17.608    18.29   18.702    15.36   15.793
 286   1901.     68.   23.182   21.782   20.069   18.813   17.921    16.91   16.202    15.24   15.023
 287   1941.    805.     21.2   20.908   19.464   18.407   17.156    16.64   16.132    15.31   14.943
 288     23.    607.   20.547   19.842   18.353   17.743   16.832    16.57   16.262    15.23   14.653
 289    975.   1548.   19.271    18.93   18.024   17.558   17.006    16.64   16.022    15.32   15.413
 290   2071.    412.   20.043   20.183   19.131   18.406   17.747     17.5   16.702    15.33   14.823
 291   1413.    296.   22.162    21.98   20.402   19.211   17.417    17.13   15.872    15.35   15.063
 292   2545.    888.   24.246   22.381   21.464   20.581   45.598     18.5   45.862    15.75   15.573
 293    271.     44.   22.684   21.962   21.033   20.131   18.677    19.24   45.862    15.96   45.373
 294   1313.    656.   20.445   19.913   18.525   17.787   17.118    16.83   16.232    15.37   14.963
 295    888.   1888.   18.322   19.497     18.4   18.103   17.502    16.54   16.592    15.62   15.213
 296    181.    965.   19.258   19.115   18.041     17.5   16.783    16.49   15.742    15.47   15.113
 297    393.   1194.   21.861   21.774   20.599   19.275   17.956    17.75   16.822    15.56   15.473
 298   1334.   1917.    21.53   20.823   19.547    18.39   17.197    16.86   15.982    15.24   15.173
 299    493.   1042.   22.139   22.166   20.409   19.308   17.893    17.74   17.202    15.68   15.593
 300   1643.    260.   20.457   20.198   18.754   17.997    17.28    16.94   16.662    15.37   15.313
 301   1130.     60.   18.267   18.295   17.557   17.107   16.487    16.35   15.742    15.44   14.843
 302    640.   1282.   19.222   18.935   18.085   17.589   16.998    16.71   15.862    15.39   15.823
 303    455.   1013.   20.386   19.187    18.09    17.57    16.93    16.62   16.232    15.36   16.003
 304   1013.   1119.   22.652    25.45    22.08   46.364   45.618      45.   17.892    15.97   16.483
 305     52.     68.   21.276   20.945   19.087   18.085   17.038    16.78   16.132    15.36   14.753
 306   1521.     55.   21.691   21.366   19.945   19.313    18.47    18.06   17.922    16.06   16.053
 307    625.   1812.   23.704   49.009    21.57   19.628   17.854    17.04   15.932     15.3   15.163
 308   1168.   1408.   18.901   18.734   17.895    17.37   16.692    16.41   15.862    15.32   15.163
 309    675.   1404.   21.313    19.45    18.32   17.557   16.792    16.59   16.202    15.35   15.333
 310   1580.    251.   17.651   17.644   17.141   16.765   16.349    16.15   16.432    15.41   14.913
 311   2292.   1147.   19.982   20.148   18.704   17.947   17.182    17.51   16.062     15.4   14.603
 312   1229.   1037.   20.244   19.723   19.455   18.309   18.067    17.72   17.202    16.08   15.643
 313   1779.   1762.   18.687   18.498   17.726   17.248   16.667    16.51   15.872    15.44   14.973
 314    314.   1317.   20.569   20.175   19.213   18.767   18.361    17.88   18.092    16.35   16.813
 315   1217.    150.   22.556   22.478   21.482   19.679   17.905    17.43   16.092    15.47   15.013
 316    361.   1270.   20.069   18.814   17.863   17.223   16.613    16.38   15.882    15.54   15.813
 317   2448.    419.   18.895   18.925   17.963   17.391   16.849    16.57   16.072    15.34   15.383
 318   2421.    546.   46.399   49.058    21.07   19.429   17.684    16.79   15.872    15.46   14.963
 319    103.   1838.   19.195   19.563   18.623   18.236   17.674    17.24   16.792    15.44   15.833
 320   1773.   1867.   20.072   19.987   18.554   17.894   17.129    16.82   15.932    15.53   14.603
 321    845.   1560.   19.343   19.111   18.194    17.67   17.069    16.82   16.132    15.45   15.623
 322    172.    961.   22.361   21.043   19.879   19.059   17.799    17.17   16.072    15.91   20.213
 323    767.   1338.   21.229    20.01   18.768   17.978   17.135    16.72   16.182    15.31   15.543
 324   2092.   1734.   20.797   20.534   19.471   18.513    17.36    17.39   16.372    15.41   14.893
 325    682.    146.   21.779   22.145   20.287   19.091   18.229    18.12   17.482    15.57   15.173
 326    534.    837.   16.646   17.064   16.561    16.99   15.924    16.21   15.452    15.41   15.453
 327   1748.   1237.   20.966    20.37   18.904   18.176   17.013    16.54   15.772    15.66   15.153
 328   1926.    914.   24.077   22.551   21.522   20.175   18.547    18.56   17.752    16.18   16.083
 329    646.   1512.   19.278   19.501    18.92   18.564   18.061    18.28   17.352    16.05   15.863
 330   1302.    111.    18.36   18.383   18.115   17.328   16.824    16.73   16.152     15.6   15.563
 331    979.   1303.   20.149   19.863   18.923   18.235   17.654    17.18   16.142    15.51   15.783
 332    241.    926.   19.512   19.575   18.613   18.284   18.129    17.53   16.772    15.78   15.873
 333     62.    493.   19.646   19.505   18.207   17.709   16.876    16.68   16.282    15.39   15.033
 334   2255.   1926.   21.464    21.17   19.928    18.76   18.082    17.53   16.572    15.52   15.843
 335   1202.   1358.   18.938   18.889   18.218    17.67   17.206    16.98   16.602    15.57   15.663
 336    246.   1092.   21.303   20.703   19.651   18.945   18.374    18.11   16.762    16.14   15.893
 337    331.   1163.   21.381   21.058   19.502   18.631   18.118     17.4   17.022    15.51   14.933
 338   2261.   1711.   20.631   20.404   19.005   18.121   17.288    17.06   16.822    15.61   14.973
 339   2184.   1502.   19.291   19.069   18.286   17.886   17.295    17.12   17.272    16.06   15.913
 340   2135.   1084.   19.695   19.856   18.883   18.544   17.847    17.74   16.562    16.14   17.753
 341   2192.    904.   22.114   21.499   20.828   20.048    19.03    18.77   45.862    16.09   15.693
 342   2356.    700.    22.33   21.014   19.615   18.469   17.132     16.8   15.692    15.58   15.183
 343   1618.   1222.   18.882   18.529   17.746   17.307   16.842    16.55   16.252    15.69   15.123
 344    344.    609.   20.413   20.637   19.876   19.204   19.234    18.18   17.142    16.17   15.723
 345   1050.   1197.    23.58   21.327   20.006   19.315   18.579     18.1   20.232    16.37   16.093
 346    523.   1642.   17.194   17.438    16.89   16.573   16.215    16.04   15.752    15.67   15.583
 347   1257.    134.   21.166   21.623   20.459   19.348   18.864    17.83   17.632     15.7   15.313
 348    777.    529.   21.483     21.2   19.958   19.032   17.598    16.96   16.052    15.56   45.373
 349   1842.    790.   20.878    20.39   18.924   18.119   17.159    16.84   16.112    15.52   15.433
 350   2121.   1583.   21.396   20.239   19.344   18.888   18.151    18.09   17.682    16.12   16.233
 351   2308.   1782.   20.819   20.933   20.329   19.586   18.511    19.08   17.022    15.99   15.943
 352    183.    411.   19.287      19.   18.206    17.68   17.137    16.91   16.242     15.5   16.853
 353    574.    243.   20.093   19.861   18.944   18.362   17.868    17.69   16.772    15.54   17.083
 354    879.   1034.   19.144   19.031   18.226   17.671   17.138     16.9   16.382    15.52   15.493
 355   1467.    335.   19.519    19.08   18.174    17.65   17.175    17.18   16.422    15.48   16.263
 356    379.    528.   20.359   20.129    19.01   18.548    17.87    17.44   17.022    15.79   16.983
 357   1655.   1381.   20.674   19.684   18.397   17.608   16.726    16.68   15.942    15.62   15.303
 358      9.    932.    19.75   20.319   18.864   18.165    17.39    17.14   17.512    16.36   15.483
 359   1366.    742.   20.224   20.193   19.925   19.419   19.119    19.04   18.862    16.07   16.323
 360    264.    221.   18.727   19.205   18.131   17.697   17.097    16.87   16.092    15.73   14.923
 361   1971.   1819.   23.986   21.443   19.719   18.812   17.901    17.52   16.072    15.62   15.263
 362    979.    764.   19.441   19.231   18.314   17.761   17.141    16.93   16.432    15.68   15.753
 363    212.   1381.   21.111   21.683   20.967   19.441   19.897    18.82   17.942    15.83   17.783
 364    979.    177.   20.606   21.687   20.142   19.329   18.389     18.4   18.722    16.21   17.173
 365   1481.   1572.   20.015   19.885   18.587   18.002   17.236    16.95   15.972    15.75   14.953
 366    367.     99.   20.638   20.209   19.426   18.551   17.678    17.31   16.452    15.51   14.833
 367    936.   1661.   20.924   20.196   18.775   17.998   17.135    16.96   17.142    15.76   15.513
 368   2150.    967.   20.971   21.517   20.196   18.943   18.391    18.48   17.292    16.11   15.953
 369   1534.   1062.   18.869   18.744   18.017   17.519   17.044    16.77   16.302     15.7   15.593
 370   1339.   1015.   20.057   19.509   18.614   18.061    17.48    17.18   16.862    15.67   15.813
 371   1186.    595.   46.471   22.486   20.729   19.929   45.576    19.51   18.782    16.44   16.373
 372   1442.   1404.   19.857   19.615   18.653   18.072   17.578     17.1   16.462    15.82   15.703
 373   1681.   1926.   19.257   19.168   18.172   17.553   16.972    16.64   15.892    15.67   14.523
 374   1990.   1360.   21.802   21.435   19.913   18.866   17.558    17.01   16.142    15.77   15.503
 375    559.   1693.   21.318    20.58   19.114   18.221   17.349    16.93   16.002    15.83   14.983
 376   2551.    652.   21.739   21.303   20.139   19.077   24.063    17.99   17.402    15.64   16.293
 377   1562.   1085.   19.356   19.004   18.165    17.64   16.991    16.84   16.432    15.81   15.373
 378    730.   1481.   46.373   49.029   21.366   19.904   18.925    18.62   17.232    16.45   16.053
 379   1873.   1307.   20.055   19.561   18.756   18.269   17.678    17.44   17.282    15.75   18.123
 380   2138.    961.   19.701   19.652   18.947   18.235   17.751    17.68   17.162    16.08   15.913
 381    368.   1826.   18.607   18.667   18.018   17.596   17.209    16.75   16.142    15.73   15.303
 382   1044.    221.   20.356   19.146   18.061   17.404   16.677    16.67   16.012     16.1   15.033
 383   2226.    603.   18.984   18.815   18.189   17.708   17.311    16.77   16.592    16.44   15.923
 384   1266.   1370.   21.588   21.856   19.987   19.014   17.909     17.8   17.122    15.76   15.223
 385    769.    693.   19.318   18.976   18.227   17.671   17.012    16.86   16.262    15.66   15.773
 386   2129.   1531.   19.938    20.19   18.836   18.232   17.632    17.56   17.122    16.05   15.023
 387   1587.   1211.   19.338   19.193   18.365    17.84   17.249    16.84   16.732    15.86   15.663
 388   2078.   1400.   22.438   22.871   20.834   20.136    19.37    18.15   18.772    16.73   16.353
 389   2166.   1394.   19.267   19.679   18.672   18.179    17.51    17.36   16.702    15.75   15.923
 390   1158.    452.   19.265   19.261   18.456   17.881   17.436    17.01   16.572    15.93   15.393
 391   1934.   1291.   46.413   22.707   21.386   20.453   18.999    19.51   17.262    16.25   16.943
 392   1569.   1228.   19.075   18.908   18.024   17.529    16.86    16.66   16.192    15.68   15.603
 393    480.   1348.   18.007   17.903   17.299   16.857   16.363    16.17   16.032    15.65   17.043
 394   1416.    636.    18.06   18.087   17.438   17.065   16.571    16.59   16.502    15.72   15.703
 395    561.    847.    20.18   20.113   19.061   18.579   17.881    17.91   17.452     16.1   16.713
 396    840.    529.   19.498   19.474   18.523   18.009   17.293    17.18   16.692    15.81   17.683
 397   2325.   1422.   19.843   20.276   19.303   18.673   17.849    18.07   16.722    15.93   15.833
 398   2078.    933.   20.281   21.204   20.253   19.342   19.071    18.39   16.932    16.51   16.323
 399   1297.    324.   21.766   20.613   19.225    18.37   17.314    16.83   16.442    15.69   15.353
 400   2060.    422.   19.942   20.005   19.043   18.423   17.628    17.49   16.412    15.78   15.603
 401    502.   1635.    21.36   20.534   19.135   18.474   17.786    17.42   16.662    15.88   15.963
 402   2234.   1527.   18.827   18.441   17.748    17.22   16.823    16.59   15.972     15.8   15.363
 403    798.   1743.    19.94   21.008   19.676   18.937   18.346    18.45   16.732    15.87   15.253
 404    811.   1550.   19.498   19.277   18.404   17.938   17.425    17.14   16.382    15.74   15.983
 405   2210.    528.   19.586    20.03   19.124   18.483   17.699    17.51   16.372    15.91   15.313
 406   1504.   1770.    21.32   20.852   19.587   19.031   18.266    17.92   17.192    15.95   15.393
 407    940.   1105.   18.955   18.831   18.026   17.539   17.016     16.8   16.202    15.98   15.583
 408   1920.   1119.   19.056   19.478   18.594   18.079   17.644     17.2   16.702    15.73   15.283
 409   2310.   1841.   22.302   24.212   21.491   21.291   19.769    18.59   17.152     15.7   15.883
 410   1821.    419.    19.53   19.395   18.657    18.11   17.607    17.31   16.672    15.76   15.613
 411    674.    916.   46.406   24.481   21.436   19.514   19.379    17.81   17.242    15.86   15.423
 412   1932.   1497.   19.226     19.2   18.406   17.889   17.134    17.08   16.822    15.94   45.373
 413    748.   1373.   17.738    17.97   17.512   17.174   16.825    16.55   16.362    15.91   16.303
 414    540.    449.   21.662   20.456   18.923   18.099   17.179    16.83   15.952    15.82   15.553
 415    303.   1482.   20.225   20.146   19.173    18.95   18.622    17.96   20.092    16.24   16.423
 416    548.    670.   46.534   21.709    20.03     19.2   18.163    17.37   16.722    15.87   16.143
 417     77.   1489.   19.135   18.816   17.955   17.391   16.829    16.48   16.432    16.17   15.343
 418   1576.   1012.   23.004   21.888   22.348   21.053   21.461    18.88   15.532    16.05   17.123
 419   1001.    679.   22.338   22.411   20.374   20.025   19.725    18.85   17.732    16.37   17.903
 420    118.    848.   19.718   19.366   18.505   17.892   17.292    16.78   16.862    15.63   15.953
 421   1546.    511.   19.941   20.329   19.546   19.156   18.594    18.07   17.572     16.5   15.683
 422    800.    587.   21.054   21.533   19.249   18.381   17.567    17.49   16.512    15.89   15.023
 423   1985.   1184.   46.529   23.563   20.047   19.162   17.825    17.24   16.252     15.9   17.413
 424   2212.    347.     20.9   20.431    19.29   18.469   17.645    17.33   17.572    15.99   16.183
 425    580.   1357.   21.122   20.331   19.862   18.961   18.128    17.96   16.822    16.16   16.553
 426   1862.    975.    18.45   18.173   17.457   16.988   16.504    16.29   15.942    16.11   15.483
 427    955.    953.   19.235   19.144   18.305   17.663   16.976    16.68   16.172    15.78   15.753
 428   2409.    448.   20.509   20.386   19.525   19.106   19.059    18.45   16.972    16.08   16.713
 429   1843.    470.   19.457   19.421   18.504   18.038    17.36    17.36   16.232    15.92   15.743
 430    824.    428.   19.376   19.144   18.305   17.722   17.082    16.87   16.202    15.98   15.733
 431    911.    408.   19.664   19.321   18.628   18.012    17.46    17.13   16.902    16.02   15.513
 432   1165.   1451.   19.191   19.056   18.307   17.828   17.208    17.01   16.872    15.82   15.993
 433   2272.   1328.   20.608   19.801    18.66   17.936   17.384    16.91   16.352    15.85   15.293
 434    634.     33.   19.842   20.102   19.061   18.588   17.765     17.3   17.422    15.73   15.453
 435   1196.    936.   20.471    20.56   19.206   18.515   17.614    17.34   16.832    16.05   15.333
 436    492.   1227.   23.239   21.994   22.275   20.643   17.851    17.25   16.802    16.01   15.593
 437   1576.   1479.   21.325   21.965   19.883    18.73   18.081    17.21   16.712    16.26   15.143
 438   1633.   1541.   17.158   17.455   17.053   16.772   16.404     16.3   16.462    16.17   16.303
 439   1173.   1468.   21.874   21.969   19.954   19.324   18.209    17.41   17.822    16.08   17.393
 440    411.   1802.   22.332   21.114   19.715   18.482   17.872    17.53   16.392    16.06   16.313
 441     30.   1910.   22.925   21.216   19.907    18.74   17.732    17.73   16.152    15.54   14.823
 442    247.   1416.   19.643   19.607   18.734   18.346   17.396    17.46   16.552    16.15   16.983
 443   2022.   1812.   21.284   25.581   20.408   19.543   18.855    18.43   18.332    16.09   15.743
 444    931.    837.   20.794   20.086   18.889   18.156   17.692    17.15   16.222    15.86   15.473
 445    558.    917.   19.695   19.398   18.514   18.058   17.671    17.09   16.452    15.91   15.673
 446    316.     14.    20.96   21.062   19.461   19.124   18.301    18.32   16.712     16.2   15.463
 447   2273.    876.   23.329   22.435   20.241   19.711   18.509    18.32   16.552    16.26   15.693
 448    179.   1100.   21.606   22.388   20.272   18.926   17.569     17.3   17.112    16.36   16.743
 449   1208.   1201.   22.087   21.363   20.647   19.441   18.287    18.14   17.472    16.15   15.813
 450    990.    909.   21.872    23.71   21.684   19.793    18.61    17.73   16.792    16.08   16.753
 451   2182.    834.   23.731   49.014   21.519   19.501   18.367    18.42   16.992      16.   16.213
 452    489.     46.   20.127    20.43   19.412   18.948   18.086    17.99   16.852    16.16   16.183
 453    260.    493.    19.94   20.428   19.432    19.21   18.416    18.32   16.732    16.57   16.063
 454   2549.    191.   18.951   19.109   18.438     17.9   45.507    17.01   16.552    16.24   15.503
 455   1158.    108.   18.379   18.241   17.772   17.385   16.911    16.76   16.422    15.85   15.673
 456   2260.    909.   17.816   18.038    17.49   17.212   16.738    16.69   16.192    16.22   15.313
 457    209.   1499.   20.843   20.534   19.695   19.053   17.871    17.67   17.182    16.18   15.533
 458   2256.    418.   21.481    21.23    21.22   20.331    19.73    19.18   45.862    16.42   45.373
 459    769.   1389.   20.391   20.085   19.011   18.645   17.734    17.62   17.102    16.27   15.703
 460    126.   1009.    21.69   22.215   20.805   20.057   18.593    18.17   16.942    16.27   17.333
 461   2299.    874.   46.405   22.346   21.485   21.901   45.599      45.   45.862    17.32   45.373
 462   1631.    550.   21.034   19.715   18.641   17.906   17.189    16.97   16.472    16.18   15.743
 463   1158.    742.   22.042   21.221   19.296   18.441   17.695    17.26   16.472    16.12   15.773
 464    256.     25.   20.529    21.06   20.154   19.378   18.554    18.32   45.862    16.18   15.753
 465   1072.    839.   19.879   20.479   19.136   18.649   17.922    17.66   17.752    16.17   15.223
 466    132.   1604.   46.526    22.25   20.112   19.067   17.836    17.17   17.002    15.95   15.453
 467    763.   1909.   46.307   48.954   22.131   20.246    18.21    17.77   16.462    16.34   16.683
 468   2137.   1246.   46.489   23.903   20.499   19.661   19.749    18.77   45.862    16.17   16.073
 469   1163.   1838.   21.926   21.846   19.865   18.943   17.508    17.28   16.292     16.5   15.113
 470   1131.   1077.   46.531   21.079   20.072    19.23   18.678    18.58   17.352    16.99   16.213
 471   2358.   1456.   20.962   20.889   19.322   18.499   17.627     17.4   16.472    16.18   15.213
 472   1474.   1198.   23.544   25.148   21.352    20.87   45.596    20.22   45.862    17.08   16.243
 473   1378.    706.   22.157   21.762   20.833   19.912   19.234    18.78   17.722    16.44   16.583
 474    756.   1881.   19.102   19.296   18.323   17.877   17.287    16.86   17.232    16.35   15.373
 475     70.   1503.   19.774   19.357   18.484    17.96   17.369    17.05   16.082     16.3   15.373
 476    379.   1950.   19.484   19.558   18.562   18.156   17.488    17.45   16.452    16.69   16.033
 477   1556.    204.    22.73   22.434   20.363   19.879   19.075    19.57   17.072    16.52   45.373
 478   1766.   1384.   19.302   19.157   18.284    17.74   17.111    16.94   16.062     16.4   16.053
 479   1156.    553.   21.122    21.85   20.832   19.485   19.098    18.22   17.312    16.93   16.043
 480    251.   1442.   46.481    22.09   20.624   20.061   45.573    18.85   18.182    16.88   17.973
 481   2286.    701.   20.775    20.58   19.226    19.01    18.09    18.87   18.002    16.21   45.373
 482   1584.    326.   19.486   19.329   18.546    18.02   17.487    17.37   16.812    16.32   16.793
 483   1864.   1266.   20.499   20.071   19.154   18.591   17.971    17.65   17.692    16.08   17.313
 484   1509.   1656.   21.522   22.203   20.367   19.831   18.706    18.96   19.022    16.62   17.893
 485    718.   1770.   20.855    20.34   19.434   18.716    17.95    17.73   18.722    16.43   15.443
 486    493.    470.   21.343   21.204   19.693   19.112   17.891    18.64   17.042    16.65   15.933
 487    894.   1897.   18.069   19.076   18.439   17.968   17.668    17.22   17.232     15.8   15.343
 488   1836.    201.   21.925   21.319   19.752   19.007   18.523    17.73   16.912    16.43   15.713
 489   2499.   1402.    21.57    21.17   19.704   18.666   17.561    17.32   16.542    16.26   15.063
 490   1930.    558.   21.957   21.758   20.874   19.613   18.653    18.74   17.162     16.7   15.823
 491   2195.   1136.   21.614   23.937   22.392   21.715   18.592    18.33   17.852    16.35   16.063
 492   1412.    385.   21.214   20.624   19.561   18.865    18.09    17.73   16.552    16.26   15.753
 493    413.    449.   20.836    20.62   19.266   18.381   17.655    17.33   16.412    16.35   14.853
 494    597.   1159.   22.022     21.6   20.134   18.902   17.302    16.83   16.052    16.48   15.403
 495    302.   1186.   22.196   21.362   19.649    19.14   18.374    18.04   17.782    16.33   15.323
 496    552.    999.   18.896   19.161   18.692   18.441   18.161    17.51   18.092    16.32   45.373
 497   1345.    498.   20.176   20.204   19.477   18.892    18.33    18.09   18.382    16.42   17.173
 498   1975.    101.   21.372   21.161   20.356   19.384   18.337    18.22   16.602    16.41   16.273
 499    358.    374.   20.327   20.184   19.121   18.619    17.97    17.61   16.462    16.12   15.513
 500    261.    105.   22.208   49.126   20.377   19.874   18.934    18.16   17.482    16.24   15.573
 501   2072.   1343.   19.973   19.863   18.811   18.173   17.961    17.44   16.622    16.26   16.263
 502    982.    168.   20.284   21.192   19.591   19.051   18.799     18.1   16.722    16.34   15.683
 503    925.    516.   21.373   21.229   20.222   19.535   18.643    18.17   16.752     16.5   16.383
 504   1687.    406.   17.467   17.699   17.252   16.943   16.565    16.95   16.352    16.45   15.743
 505   1103.     57.   19.464   19.308   18.424   18.045   17.619    17.74   16.462    16.07   15.783
 506    147.   1633.   21.821   49.022   21.437    20.74   23.146     19.8   17.352    16.01   18.073
 507    837.    983.   18.714   18.578   17.918   17.496   17.109    16.97   16.212     16.5   16.103
 508     30.   1260.   20.118     20.1   19.642   18.935    18.49    17.66   17.862    16.16   16.213
 509    280.   1124.   19.892   20.117   19.244   18.565   18.255     17.9   17.562    16.11   16.523
 510   1036.   1065.   20.901   20.982   20.389   19.404   19.085    19.08   17.122    16.33   23.023
 511   1273.    567.   24.639   22.994   20.699    19.87   19.037    18.44   19.102    15.97   18.163
 512   1646.    974.   19.947   20.021   18.992    18.46    17.86    17.52   17.382    16.16   16.213
 513   1309.    328.   22.276   23.553   20.933   20.731   45.583    18.63   45.862    17.89   16.903
 514   1959.    891.   22.314   22.299   20.396   20.326   19.173    19.06   18.782    17.12   45.373
 515    469.    550.   21.956   21.907   20.138   19.164   17.729    18.03   16.632    17.14   17.093
 516   1259.    934.   21.027   20.607    20.07   19.501   22.422    19.09   18.242    17.34   17.763
 517    385.   1843.   46.407   49.067   20.978   20.261   18.875    17.55   16.402    16.29   15.633
 518   2206.   1469.   46.413   49.073   20.917   19.531   24.014     18.7   45.862     16.4   16.253
 519   1018.   1646.   46.389   49.046   21.193   20.383   19.531    18.48   16.902    16.69   16.163
 520    607.   1779.   46.273   48.916   22.519   20.034   19.143    18.68   45.862    16.25   16.153
 521   1706.    458.   22.373   21.409   20.738   19.531   18.271    18.45   17.982    16.36   15.393
 522   1479.   1798.   46.264   24.827   23.058   46.392   21.008      45.   16.092    16.49   45.373
 523    302.    471.   21.182   49.063   21.019   19.855   18.876    18.89   19.182     16.3   16.753
 524    520.    790.   46.546   22.097    19.88   18.972   17.945    17.53   16.762    16.56   16.453
 525   1954.   1071.   20.841   20.563   19.959   19.013   18.296    18.05   17.412    16.43   16.353
 526   2491.    773.   21.756   49.132   20.315   19.989    18.05    17.52   16.382    16.23   15.633
 527   1199.   1643.   46.347   48.999   21.672   20.281    18.72    18.83   18.272    16.54   16.913
 528   2287.   1764.   20.997    21.64   20.398   19.375   18.639    17.76   18.512    16.68   15.543
 529    931.   1673.   46.484   22.588   20.584   19.469    18.15    17.96   17.262    16.56   15.533
 530   1848.    631.   19.744   20.342   19.189   18.922   18.331    18.23   17.602    16.77   16.823
 531    211.   1539.   20.955   21.621   20.256   19.468   20.546    18.56   17.632    16.05   16.313
 532   1892.    123.   19.342   19.435   18.697   18.364   17.744    17.63   17.162    16.42   18.383
 533   1178.    776.   19.315   19.016   18.267   17.846   17.275    17.34   16.512    16.42   16.023
 534     89.   1651.   20.581   20.075   19.337     18.8   18.141    17.82   17.862    16.43   45.373
 535    761.   1569.   23.006   23.263   21.427   21.317   21.037    18.91   45.862    16.99   17.693
 536    837.     33.   46.425   22.335   21.261   19.479    17.84    17.37   16.992    16.54   16.273
 537    666.   1668.   46.524   21.819    20.14   19.193   18.088    17.35   17.472    16.39   16.033
 538    318.   1376.   19.879   19.843   19.015   18.626   17.918    17.89   17.572    16.33   16.393
 539    678.    490.   19.303   19.823   18.883   18.418   17.924     17.7   17.312    16.46   15.153
 540   1041.    408.   20.316   21.113   19.725   19.152   18.464    18.45   17.412    16.72   17.523
 541   1438.    723.    20.04   20.136   19.163   18.611   18.379    18.04   17.742    16.41   45.373
 542   1024.   1811.   46.582   21.312   19.487   18.582   17.526    17.16   16.582    16.35   15.263
 543    273.    778.   19.851   19.467   18.594    18.07   17.537    17.14   16.522    16.81   15.963
 544    964.   1671.   20.609   20.675   19.377    18.85   18.075    18.02   17.862     16.5   16.033
 545    625.   1855.   23.344   20.538   18.982   18.169   17.287    17.08   17.322    16.37   15.363
 546    322.   1325.   19.029   19.261   18.792   18.541   18.222    18.24   16.972    16.62   16.663
 547   1871.    645.    20.07   19.795   18.833   18.378   17.991     17.5   16.532    16.45   15.863
 548    921.    838.   23.378   21.745   20.447   19.852   18.359    17.98   17.262    16.39   15.593
 549    313.    515.   20.487   20.562   19.521   18.845   17.701    17.67   17.022    16.82   15.373
 550    361.    652.   18.113   18.475   18.073   17.802   17.696    17.43   17.732    16.44   15.683
 551    722.    907.   19.478   19.429   18.758   18.259   17.649    17.29   16.532    17.49   16.083
 552   2103.    561.   18.916    19.37   18.464   18.066   17.368    17.47   16.582    16.81   15.083
 553   1810.   1851.    22.46    21.91   20.108   19.231   18.524    18.19   16.942    16.65   15.663
 554   1872.    291.   20.154   20.851   19.598   19.099   18.567    18.25   17.642    16.83   16.583
 555    588.    609.   46.389   22.086   21.673   20.432   18.502    18.84   17.062    16.59   16.173
 556   2284.    544.   21.003   20.917   19.596   19.109   18.246    19.04   16.762     16.6   15.543
 557   1115.   1518.   19.727   19.657   18.896   18.438    17.74    17.36   18.042    16.97   15.673
 558   2205.    728.   21.912   22.816   20.499   20.136   19.467    18.55   45.862    16.75   16.493
 559     14.    976.   21.088   21.528    19.86   19.553   18.274    18.22   19.622    16.74   45.373
 560    330.    523.   20.111   20.477   19.716   18.908   19.724     18.2   17.702    16.41   17.083
 561    794.   1360.   22.033   49.077   20.876   19.918   18.658    19.42   17.592    16.66   45.373
 562   2314.   1321.    20.85   20.577    19.48   18.785   17.806    17.87   17.022    16.89   15.793
 563    550.    818.   19.945   19.538   18.766   18.211   17.649    17.45   17.442    16.38   17.063
 564   1389.    685.   20.572   20.478    19.93   19.167   18.896    18.35   17.982    17.32   15.993
 565    548.   1876.   19.648   19.179    18.06   18.034     16.9    17.27   16.502    16.44   16.293
 566    805.    720.   46.446   23.481   20.996   19.995    19.55    18.91   17.712    16.84   17.123
 567   2136.   1455.   20.171   20.058   19.286   18.837   18.625    18.28   17.502    16.41   45.373
 568   1602.    602.   19.873   19.609   18.714   18.277   17.754    17.49   16.712    16.66   16.433
 569    670.    771.   19.691    20.08   19.174   18.533   17.739    17.55   16.662    16.79   15.473
 570    595.   1212.   20.559   20.719   19.824    19.28   18.903    18.69   17.842    16.81   17.053
 571    397.   1669.   21.425   21.807   20.486   20.009   19.699    18.69   45.862    16.78   16.893
 572   2263.   1692.   46.485   22.204   20.581   20.089   19.644    18.87   19.372    16.46   15.873
 573   1414.    705.   20.013    20.37   19.352   18.665   17.773    17.74   17.252    17.58   15.743
 574   1462.    215.   23.534   22.558    22.01   20.005   18.813    18.23   17.852     16.9   15.733
 575    487.   1440.   20.295   19.997   19.236   18.778   18.449    17.66   17.932     16.6   45.373
 576    954.    413.   19.525    19.38   18.474   17.979   17.417    17.18   17.612    16.77   15.823
 577   1335.   1727.   44.139   20.525   47.451   21.326   19.242    18.35   45.862    16.71   16.813
 578   2258.   1736.   19.877   19.654   18.927     18.4   17.537    17.65   16.902    16.71   45.373
 579    278.     98.   23.302   22.724   21.549   20.428   19.682    18.79   16.792    17.12   16.343
 580     56.   1029.   20.295   20.289    19.73   19.054   18.231     18.2   16.872    16.96   15.863
 581   1150.   1250.   46.417   22.722   21.345   19.802   18.813     18.6   16.972    16.73   16.263
 582    575.   1040.   22.379   21.408   20.412   19.715   19.086    18.88   17.132    16.69   15.833
 583   2526.   1655.    24.06   22.664   20.593   19.711   20.789    18.32   17.392    16.34   16.653
 584    601.    494.   20.983   21.905   19.935   19.119   18.325    17.93   17.112    16.82   16.383
 585   2402.    894.   19.704   20.027   19.154   18.591   18.097    17.94   17.032    16.61   15.863
 586    879.   1581.   45.988   48.596   25.783   20.518   18.657    18.21   16.912    16.64   17.663
 587    441.   1868.   23.293   21.148   19.928   19.672   45.552    18.43   45.862    16.84   45.373
 588    824.   1585.   22.051   21.455   19.933   19.148   19.062      18.   18.202    16.54   17.083
 589   1569.   1445.   27.946   25.488   21.692    19.93   19.261    18.05   45.862    16.86   16.213
 590    988.    779.   20.921   21.006   20.033   19.461   19.326    18.95   18.482    16.78   45.373
 591   2092.   1482.   46.426   22.886   21.241   20.681   45.592    19.83   18.612      17.   17.153
 592   2287.   1843.   20.825   20.991   19.514    18.67   18.069    17.35   16.802    16.69   15.463
 593   1990.    399.   46.502   22.015   20.381   19.598   18.357    18.04   17.332    16.92   15.963
 594   2190.    745.    20.88   21.138   20.254   19.555   18.838    18.09   17.602    16.72   16.253
 595    241.    847.   17.713   18.586   18.285   18.012   17.683    17.65   17.502    16.51   16.243
 596    810.    264.   21.393   21.329   19.986    19.13   18.472    18.54   18.392     17.3   15.673
 597   1086.    636.   22.006   22.552   21.175   21.193   20.282    19.49   19.222    17.73   16.253
 598    885.    666.   46.422   21.749   21.302   20.372   19.102    18.35   17.782    16.62   15.693
 599   1284.    561.   18.026   18.117    17.58   17.273   17.002    16.78   16.692    17.13   16.423
 600    588.   1385.   21.555   21.217   20.008   19.199   18.327     18.1   18.452    16.85   45.373
 601    313.    156.   24.419   22.977   21.096   20.153   18.534    19.66   17.842    16.64   15.753
 602   1225.    620.   23.263   22.093   21.377   20.287   19.784    18.25   18.072    16.67   17.633
 603    579.    901.   21.173   18.921   18.564   18.204   17.497    17.38   16.802    16.58   15.483
 604    362.    726.   46.435   49.098   20.662   20.688   45.589    18.96   45.862    16.68   16.393
 605    583.    895.   17.896   22.145   20.735   19.628   18.135    17.79   18.242    17.28   15.503
 606   1371.    599.   22.466   23.294   22.007   20.306   45.615    18.42   18.632    16.73   16.823
 607     33.    962.   23.222   21.363   19.863   19.398   18.856    17.79   18.782    16.81   16.383
 608   1816.   1419.   20.034   20.118   19.234   18.749   18.575    18.17   16.752    16.55   16.433
 609   1034.   1732.    46.37   23.362   21.873    21.04   45.611    19.15   18.672    17.55   15.533
 610   1711.   1587.   20.389     20.8   19.894   19.205   18.469    17.98   18.282    16.62   15.523
 611   1328.   1253.   22.105   22.562   20.289   19.334   18.627    18.25   17.642    16.46   17.653
 612   1959.    248.   21.747   20.789   19.558   18.681   18.788    17.68   16.702    16.53   16.483
 613   2311.   1145.   22.997   21.423   19.699   18.928   18.095    18.49   18.002    16.81   16.153
 614   2051.   1669.   46.344   48.996   21.703   20.457     19.4    18.83   17.372    17.58   17.173
 615    719.     48.   20.656   21.232   20.191   19.233   19.147    17.99   45.862    17.01   16.583
 616   1689.   1885.   25.481   21.994   21.043     20.2   18.202    17.87   16.672    17.11   15.993
 617   1910.   1491.    21.93   21.018   19.574   18.905   18.576    18.26   17.192    16.86   18.073
 618    826.   1144.   20.086   19.625   18.775   18.046   17.358    16.67   16.472    16.61   18.693
 619   1076.   1147.   20.057   20.107   19.346   18.771   18.132     18.2   17.702    16.74   16.543
 620   1769.    296.   20.538   20.341     19.2   18.651   17.594    17.63   16.862    16.85   15.353
 621   1037.    433.   22.206   22.279   20.264   19.546   18.829    18.22   17.632    16.86   16.193
 622    379.    464.   46.497   21.591    20.45   19.134   18.437    17.91   18.742    17.15   16.793
 623    978.   1343.   46.397   21.841   21.596   20.264   21.478    19.23   18.822     17.4   17.133
 624   1550.   1895.   21.684   21.894   20.383   19.569   18.755    18.99   17.232    16.89   17.943
 625   2185.   1113.    21.26   21.032   19.767   18.784    17.66    18.18   17.452    17.27   16.833
 626   2148.    939.    46.45   49.115   20.489   19.703   18.036     17.7   17.122    17.12   15.923
 627   1158.    391.   21.585    23.12    21.99   20.985   19.705    18.24   20.032    16.83   17.183
 628   2251.   1753.   20.383    20.02   19.226   18.923   17.963    18.31   18.462    17.21   15.873
 629   2356.   1586.     18.6   18.777   18.352   17.956   17.471    17.67   17.262    16.92   15.553
 630   1632.   1402.   19.526   19.574   19.071   18.734   18.191    18.21   17.962    17.16   45.373
 631    776.   1632.   21.997   21.585   20.175   20.048   19.321    18.94   17.182    17.26   16.153
 632    799.   1014.   21.955   25.467   21.458   20.311   18.265    17.66   17.702    16.88   16.063
 633    904.   1615.    19.68   19.785   18.935   18.429   17.732    17.73   16.432    16.77   15.573
 634   1503.   1495.   20.833   20.253   19.313   18.829   18.306    17.89   17.662    16.99   16.833
 635   1392.    272.   20.306   20.509   19.726   19.219   18.269     18.5   17.752      17.   17.463
 636   1027.    794.    22.13   23.214   20.247   19.556   19.111     18.5   18.762    17.11   15.773
 637     43.   1751.   20.786   22.213   20.937   20.051   18.413    22.57   16.912    16.63   45.373
 638    901.    449.   21.644   21.543   20.603   19.876   18.761    19.15   18.262    16.86   16.463
 639   1647.    287.   21.933   21.351   19.538   18.836   18.594    18.04   17.302    17.41   17.033
 640    701.     88.   23.926   49.062   21.029   20.844   18.779    19.26   45.862    17.45   16.903
 641    829.    624.   22.102   21.286   19.977   19.411   18.529    17.52   17.992    17.03   18.513
 642    560.   1539.   20.838   21.218    20.11   19.599   18.592    18.13   18.192    16.68   18.973
 643   2336.   1131.    46.32   23.097   22.448   22.327   45.627      45.   17.792    16.79   16.583
 644   2348.   1512.   46.535   21.557   20.012   19.422   19.171    17.84   17.992    17.31   15.933
 645   1650.    454.   22.763   49.114   20.499   20.082   19.898    18.92   18.232    16.87   19.443
 646   2023.    813.   21.927   22.763   20.703   20.064   18.086    18.51   16.892    17.11   16.113
 647   2064.   1034.   21.011    21.05   20.256   19.691   18.838    18.14   22.572    16.88   19.683
 648    842.   1610.    22.34   21.534   20.359   19.529   19.317    18.05   18.132    17.01   15.913
 649   2364.   1583.   21.391   21.917   20.372   20.054   18.464    20.45   17.162    17.16   16.103
 650   1596.    719.   19.294   19.125   18.499   18.067   17.689    17.18   16.722    17.28   17.753
 651   2285.    458.   46.472    22.63   20.716   20.549   19.939    20.02   19.192    17.38   16.853
 652   1956.   1500.     23.2   20.771    19.63   19.149   18.732    18.14   18.512    16.83   16.893
 653   1414.    444.   46.456   22.645   20.899   20.128   19.004    18.48   18.052    17.08   16.723
 654   1387.   1208.   19.241   18.975   18.237   17.719   17.274    17.05   16.882    17.29   16.353
 655    246.   1803.   20.191   21.055   20.541   19.437   18.575    18.97   17.452    17.32   15.893
 656    278.   1571.   21.535   23.086   22.561   19.993   19.644    18.58   17.762    16.87   16.593
 657    856.   1672.   19.417   19.336   18.587   18.089   17.343    17.02   18.222    17.28   17.583
 658   1388.    529.   21.634   20.391   19.362   18.655    17.89    17.63   17.252    17.32   16.033
 659   2189.    339.   21.715   48.976   21.907   20.298   19.076    20.08   17.062    17.24   18.993
 660   1691.   1690.   20.212   19.989   19.318   18.673   18.432    17.56   18.982    17.63   17.113
 661   1668.   1513.   20.809   20.406   19.209   18.981   18.506    18.13   17.432    17.48   20.333
 662   1660.    252.   22.739   49.099   20.652   20.077   20.543    18.82   17.422    17.61   16.163
 663   1599.    292.   21.768   20.789   19.446   18.445   17.447    17.29   16.462    18.05   15.523
 664    543.   1947.   21.099   21.823   20.099   19.764   19.096    18.88   45.862    17.22   15.513
 665   1342.   1831.   21.964   22.059   20.044   19.317   18.503    18.46   16.642    17.76   15.783
 666   2308.   1855.   46.526   21.205   20.131   19.251   17.971    18.22   45.862    18.04   15.883
 667   2282.   1438.   22.398   49.095   20.693   20.456   19.632    18.64   45.862    17.14   45.373
 668    600.    790.   21.557   20.913   19.861   19.146   18.468    18.17   17.642    17.33   19.293
 669    150.    844.   22.743   21.346   19.365   18.549   17.881    17.69   16.212    17.04   15.193
 670    744.    223.   46.493   21.905   20.495   19.349   18.671    18.27   18.362    17.63   15.923
 671   1778.   1568.   46.417   22.227   21.354   20.675   45.595    19.92   17.652     16.9   16.323
 672   1762.    764.   20.888   21.021   19.544   18.875    18.08    17.86   16.962    17.23   15.483
 673   2427.    222.   23.024    24.28   20.462   19.854   18.245    19.13   17.842    17.82   45.373
 674   2388.    609.   19.401     19.2   18.518   18.048   17.535    17.38   17.132    17.01   45.373
 675    216.    212.   22.058   22.042   20.217    19.37   18.605    18.48   18.292    17.75   15.713
 676   2296.   1576.   46.382    21.77    21.76   20.027   45.606    20.78   17.422    16.92   16.403
 677   2128.   1410.   23.962   23.594   21.075   21.104   45.587    18.81   17.862    18.52   16.283
 678   1526.    900.    46.32   48.969   21.978   21.697   20.068     18.3   16.762    19.26   19.183
 679   1715.    884.   19.684   20.148   19.376   18.859    18.54    17.94   16.692    18.37   16.123
 680    655.    351.    21.48   20.441   19.636   19.022   18.461      18.   16.782    17.55   15.493
 681    539.   1406.   19.974   20.337   18.792    20.21   18.581     20.4   45.862      18.   18.353
 682    551.    224.   20.113   20.771    20.19   20.009   18.594    18.02   18.052    17.04   15.423
 683    435.    694.   21.324   20.181   18.928   18.419   17.935    17.45   17.392    17.45   45.373
 684   1984.   1419.   46.447   23.108   20.992   19.782   18.211    17.81   16.782    19.08   16.113
 685   2108.   1185.   21.567   22.229   20.102   19.959   45.558     18.6   18.662     17.4   17.323
 686   2117.   1576.   20.811   24.139   22.236   23.505   19.393    20.29   18.202      18.   17.683
 687    210.   1023.   46.513   21.444   20.269   19.973   18.257    18.37   17.142    17.94   16.143
 688    463.    421.   46.495   22.392   20.455   19.688   19.126    18.85   18.212    18.68   18.283
 689   2454.   1561.   24.077   22.032   20.543   19.952   19.255      45.   16.802    17.27   16.513
 690   1784.   1361.   20.902   20.224   19.273   18.662   17.946    18.56   23.042    17.16   16.523
 691    791.   1644.   46.414   49.075   20.897   19.977    18.62    18.35   18.132    17.43   16.633
 692   2374.    519.   23.889   21.677    20.58   19.041   17.985    17.99   16.802    19.45   15.893
 693   1968.    911.   21.686   48.992   21.743   20.846   19.149    19.15   18.992    17.46   45.373
 694   1859.    836.   21.084   21.152   19.663   18.956   18.016    17.81   17.262    18.18   15.063
 695    922.     19.   22.111   23.479   21.576   21.778   18.626    17.93   17.522    17.55   16.063
 696   1518.    818.   22.479   23.482   21.097   20.658   18.903    18.95   17.832    16.97   15.773
 697   2366.    815.    46.47   24.321   20.716   19.958   19.416     18.9   19.032    17.24   16.183
 698    775.    650.   23.803   23.044   21.533   20.283   19.226    18.75   17.522    17.69   16.343
 699    636.    240.    46.52   21.529   20.186   19.097   17.799     17.6   16.532    19.18   16.313
 700   2478.    862.   23.543   22.558   20.778   21.162   19.378    19.64   18.372     17.7   16.763
 701   2076.   1751.   22.448   25.906   20.789   20.553    45.58    20.44   18.612     18.3   16.763
 702    316.   1531.   19.248   19.721    19.14   18.755   18.397    17.95   18.342    17.98   17.383
 703    283.   1171.   22.286   22.424   20.465   19.698   18.981     18.6   17.052    17.15   16.053
 704   1056.    832.   21.946   49.126   20.377   21.329   19.633    19.16   17.762    18.28   16.023
 705   2003.    395.   20.878   20.702   19.661    19.14   18.423    18.52   16.832    18.31   17.643
 706   2351.   1416.   21.768   22.335   19.917   19.342   18.528    17.75   18.682    45.83   16.723
 707   1475.    294.   46.317   22.423   22.491   21.232   19.458    18.69   19.022    17.03   19.323
 708    519.    478.   22.098   49.052   21.131   20.091   19.238     18.7   18.272    17.69   45.373
 709   1985.   1825.   21.828   21.557   20.236     19.4    18.45     18.2   17.052    18.31   15.543
 710   1303.    746.   21.611   21.837   20.852   20.388   19.448    18.89   18.612    17.59   15.863
 711   2220.    428.   19.457   19.756   19.119   18.764   19.105    18.71   45.862    18.96   45.373
 712    869.    920.   23.163   21.995   21.033   20.258   18.706    17.96   17.472    17.73   16.503
 713   1674.   1400.   22.723   49.044   21.213   20.607   19.745    18.69   16.782    18.61   17.683
 714   2286.    242.   21.656   20.661   19.856      19.     18.7    18.69   17.152    19.46   16.223
 715    882.   1462.   20.379   19.886   19.025   18.568   18.084    17.86   17.282    18.08   16.323
 716   1922.    735.   21.935   22.149   20.246   19.526   18.431    17.98   17.492    19.89   15.733
 717   1660.    929.   46.378    25.01   21.752   20.697   20.892    19.42   18.502    45.83   18.063
 718   2099.   1067.   23.895   21.604   24.125   46.422   20.049    19.23   17.532    18.59   17.493
 719    278.    802.   20.745    20.81    19.68   19.053   20.034    17.76   17.952    45.83   16.453
 720   1512.   1293.   21.518   22.766   19.777   18.979   20.581    17.64   45.862    17.42   45.373
 721    306.     83.   21.193    23.71   21.236   19.741   19.101    18.37   16.652    45.83   15.693
 722   1664.    985.   21.344    21.17   19.928   19.235   18.664    18.85   16.912    18.83   16.393
 723    601.   1122.   21.378   20.634   19.795   19.173   18.543    18.22   19.032    17.73   16.153
 724   2068.    483.   21.585   21.187   20.538   19.874   20.263    19.07   45.862    18.37   15.943
 725    919.    961.   46.496   21.832   20.455    19.92   18.738    18.82   17.632    45.83   18.293
 726    788.   1072.   21.052    21.45   23.008   21.664   45.643      45.   45.862     18.6   45.373
 727    658.    586.   46.364   24.092   21.931   20.634   19.646    18.53   17.432    19.29   16.053
 728    292.    736.    20.67   20.502   19.797   19.231   18.543    18.27   17.962    45.83   17.663
 729   2290.   1799.   24.065   21.847   21.422   20.056    19.94    19.46   18.032    20.33   16.473
 730    762.    366.   21.482   22.747   21.314   19.859   19.026    19.12   18.852    45.83   15.893
 731   1255.    581.   20.257   20.078   19.306   18.644   17.859    17.34   17.062    45.83   15.773
 732    212.   1391.   19.356   19.621   19.152   18.785   18.291    17.77   19.152    17.43   16.243
 733   2303.    522.   22.664   21.651    20.51   19.757   18.768    18.33   18.902    45.83   18.043
 734   1352.    168.   20.992   22.518   21.186   19.816   18.905    18.62   17.752    17.96   15.703
 735    557.   1058.   44.139   19.051   47.478   22.277   19.775    18.61   17.402    45.83   18.183
 736    216.    564.   46.551   21.277   19.844   19.436   18.438    17.92   45.862    18.67   17.883
 737   1176.    576.   22.759   49.036   21.295   20.202    20.29    18.84   17.852    45.83   17.223
 738   1258.   1556.   20.642   20.333   19.505   19.135   18.428    18.13   17.342    18.91   18.313
 739   1800.     27.   46.434   22.356   21.159   20.455   19.545    19.39   17.832    17.99   18.573
 740    302.   1645.   21.515   21.353   19.965   19.401   18.258      18.   17.832    45.83   16.143
 741    585.   1671.   46.469   21.955   20.769   19.862   18.621    18.37   17.022    45.83   16.233
 742   2038.    414.   22.131   49.064   21.009   20.989   19.972     20.2   18.142    45.83   17.213
 743   2238.    789.   46.359   21.645   22.027   21.228   19.492    19.21   19.192    18.37   45.373
 744   1526.   1140.   20.089   19.931   19.238   18.913   18.245    18.15   17.722    45.83   18.253
 745   1246.    113.   19.755   20.077   19.316   18.819   19.101    18.41   18.252    45.83   16.263


==> table7.dat <==
########################################################################################################
# ID     X       Y        U        B        V        R        I        z        J        H       K     #
########################################################################################################
   1   1582.   1328.   15.094   14.483   13.431   12.832   12.115    11.85   11.012    10.25   9.993
   2   2369.    398.   13.869   13.626   12.765   12.608   11.542     11.5   10.112     9.53   9.743
   3    950.   1235.   15.701   15.133   14.081   13.502   12.785    12.46   11.702    10.93  10.693
   4    192.    703.   13.513   13.463   12.859   12.727   11.758    11.67   10.642    10.22  10.233
   5    818.   1118.    14.68   14.078   13.194   12.893   11.846    11.79   10.602    10.22  10.193
   6   2517.    344.   16.096   15.756   14.783   14.095   13.359    13.12   12.242    11.51  11.183
   7    655.    718.   16.218   14.986   13.901   13.389   12.333    12.17   11.132    10.53  10.443
   8   2483.   1492.   16.116   15.526   14.553   13.942   13.235    12.99   12.122    11.37  11.153
   9   2236.    627.   13.192   13.546   12.909   12.836   11.964    11.93   10.902    10.61  10.623
  10    643.   1896.   15.608   15.127   14.142   13.562   12.874    12.56   11.782    11.09  10.883
  11   1571.    449.   13.853    13.87   13.188    12.99   12.059    12.35   11.012    10.69  10.553
  12   2426.   1677.   15.958   15.466   14.493   13.882   13.204    12.96   12.092    11.34  11.143
  13    355.    439.   12.834   13.295   12.781   12.774   11.921    11.82   11.012    10.75  10.693
  14    710.    982.   15.951    15.47   14.452   13.872   13.164    12.85   12.072    11.32  11.173
  15    511.   1328.   15.939   15.491   14.462   13.901   13.223    12.85   12.162    11.42  11.193
  16   2370.   1930.    16.03   15.516   14.543   13.942   13.245      13.   12.082    11.36  11.143
  17   1767.   1214.   15.703   15.287   14.302   13.731   13.043    12.77   12.012    11.28  11.043
  18   1633.   1262.   16.186   14.997   14.012   13.684   12.695    12.98   11.622    11.15  11.083
  19   1613.   1011.   12.965   13.436   13.023   12.946    12.19    12.51   11.342    11.14  11.173
  20   2256.   1298.   16.277   15.796   14.823   14.222   13.525    13.23   12.452    11.68  11.453
  21    414.    308.   16.245   15.742   14.701   14.141   13.434    13.07   12.352    11.62  11.393
  22   1494.   1061.   14.784   14.441   13.748    13.54   12.639    12.97   11.692    11.26  11.223
  23    855.    838.    16.23   15.738   14.742   14.181   13.474    13.16   12.422    11.67  11.443
  24    839.   1220.    16.38   15.899   14.892   14.282   13.595    13.28   12.562    11.81  11.553
  25   1346.   1634.   16.323   15.831   14.802   14.212   13.514     13.2   12.452    11.72  11.463
  26     34.    448.    16.03   15.538   14.542   13.991   13.303    12.96   12.352    11.64  11.343
  27   2198.   1049.   16.245   15.785   14.823   14.232   13.544    13.26   12.502    11.76  11.543
  28   1775.   1221.   16.262   15.846   14.873   14.282   13.613    13.28   12.652    11.92  11.663
  29    894.   1363.   16.265   15.805   14.843   14.262   13.574    13.26   12.522    11.81  11.593
  30   1510.   1383.   16.118   15.734   14.783   14.221   13.562    13.26   12.602    11.88  11.653
  31   2218.   1206.   16.952   15.678   14.458   14.008      13.    12.93   12.192    11.44  11.403
  32    552.   1296.   16.205   15.778   14.782   14.231   13.543    13.22   12.482    11.72  11.503
  33    372.   1433.   16.437    16.01   14.992   14.441   13.743     13.4   12.732    11.96  11.763
  34    517.   1322.   16.679    15.97    14.84   14.232   13.583    13.31   12.692    12.24  12.073
  35   1119.    987.   16.247   15.798   14.802   14.222   13.543    13.24   12.522     11.8  11.593
  36    919.   1168.   16.318   15.848   14.852   14.272   13.584    13.26   12.512    11.79  11.523
  37    827.    657.   16.495   15.981   14.952   14.372   13.684    13.35   12.672    11.88  11.643
  38    408.    683.   16.522   16.041   15.012   14.422   13.715    13.34   12.632    11.93  11.663
  39    993.    959.    16.56   16.079   15.072   14.492   13.794    13.47   12.772    12.03  11.823
  40    527.   1854.   16.842   16.546   15.573   15.253   14.391    14.12   13.442    12.72  12.583
  41   1854.   1699.   16.539   16.145   15.183   14.611   13.953    13.63   12.912    12.21  11.963
  42   1578.   1866.   16.518   16.037   15.052   14.472   13.774    13.45   12.692    12.01  11.773
  43   1166.   1312.   16.627   16.189   15.182   14.592   13.914    13.61   12.862     12.2  11.913
  44   1845.   1898.   14.973   14.718   13.946    13.73   12.994    13.19   12.422    11.91  11.903
  45    399.    222.   16.605   16.178   15.182    14.64   13.972    13.61   13.002    12.27  12.093
  46   2219.   1432.   16.756   16.274   15.323   14.732   14.044    13.79   13.022    12.31  12.033
  47   2178.   1527.   16.602    16.24   15.334   14.771   14.112    13.84   13.172    12.45  12.263
  48   1710.   1668.   16.553   16.115   15.153   14.591   13.903    13.59   12.822    12.11  11.863
  49    517.    258.   16.672   16.267   15.282   14.711   14.072    13.72   13.102     12.4  12.153
  50     99.    314.   16.429   16.056   15.083    14.54   13.862     13.5   12.922    12.17  12.293
  51    868.   1697.   16.755   16.317   15.332   14.742   14.064    13.83   13.042     12.3  12.083
  52    176.    569.   16.533    16.29   15.384    14.85   14.123    13.75   13.062     12.3  11.973
  53   2258.   1255.   16.841   16.436   15.463   14.872   14.194    13.91   13.192    12.46  12.223
  54   2162.   1754.   15.786   15.909   15.462   14.949     14.3    14.03   13.242    12.53  12.093
  55    274.   1393.   19.517   18.246   16.713   15.627   14.222     13.7   12.952     12.2  12.153
  56   1106.   1422.   16.923   16.496   15.523   14.951   14.254    13.96   13.252    12.51  12.283
  57   1546.    263.   16.937   16.467   15.482   14.911   14.223    13.92   13.272    12.55  12.323
  58   2119.    933.   15.657   15.097   14.336    14.11   13.277    13.26   12.692    12.26  12.153
  59   1152.    695.   16.814   16.376   15.403   14.831   14.192    13.88   13.202    12.52  12.273
  60   1547.   1471.   16.717   16.344   15.393   14.831   14.153    13.85   13.182    12.47  12.203
  61   1531.    432.   16.924   16.464   15.513   14.912   14.273    13.96   13.262    12.55  12.233
  62   1673.   1850.   16.892   16.465   15.503   14.941   14.292    13.96   13.232    12.59  12.293
  63   1968.   1218.   16.866   16.526   15.553   14.981   14.303      14.   13.372    12.61  12.413
  64    619.   1603.   17.855   16.657   15.448   14.707    13.99    13.72   13.042    12.42  12.373
  65    739.     68.   16.975   16.548   15.552   15.001   14.303    13.99   13.292    12.61  12.363
  66   2481.    141.   19.101   17.927   16.494   15.495   14.293    13.97   13.202    12.54  12.343
  67   1731.   1928.   17.869   16.639   15.408   14.676   13.989    13.94   13.132    12.58  12.453
  68    163.   1265.   17.019   16.614   15.663   15.111   14.452    14.06   13.462    12.68  12.523
  69    240.   1897.    15.17   14.991   14.298   14.022   13.499    14.06   13.012    12.67  12.713
  70   2161.   1044.   15.347   15.047   14.398    14.19   13.492    13.44   13.032    12.68  12.643
  71   1079.   1052.   16.986   16.613   15.673   15.101   14.433    14.13   13.412    12.74  12.583
  72    695.    905.   16.925   16.574   15.623    15.08   14.402    14.13   13.492    12.74  12.563
  73   1744.   1278.   16.647   16.328   15.444    14.91     14.3    13.95   13.312    12.67  12.473
  74   2179.   1542.   14.515   14.671   14.202   14.048   13.486    13.38   13.142    12.79  12.823
  75   1976.   1304.   17.047   16.652   15.723   15.112   14.522    14.21   13.452    12.79  12.573
  76   1754.   1788.   17.129   16.735   15.773   15.192   14.513    14.24   13.352    12.75  12.553
  77    751.   1309.   17.026   16.664   15.713   15.151   14.473    14.16   13.582    12.78  12.623
  78     25.   1442.   15.379   15.243   14.527   14.242    13.71    13.49   13.302    12.84  12.873
  79   1358.   1080.   17.119   16.736   15.763   15.201   14.552    14.26   13.642    12.87  12.783
  80     77.   1896.   17.122   16.728   15.732   15.229   14.551    14.15   13.592    12.82  12.683
  81    279.   1633.   16.523   16.172   15.243   14.749   14.216    13.93   13.542     12.9  12.903
  82    647.    847.   16.919   16.589   15.694    15.15   14.501    14.21   13.552    12.85  12.663
  83    696.   1003.   15.845   15.655   14.917   14.545   14.022    13.85   13.462    12.85  12.903
  84   2347.   1039.   17.159    16.71   15.804   15.192   14.582    14.34   13.612    12.86  12.593
  85    345.    979.   17.121   16.716   15.743    15.22   14.542    14.22   13.622    12.91  12.703
  86   2090.   1809.   20.124   18.755   17.233   16.157   14.907    14.44   13.682    12.99  12.823
  87    815.   1665.   17.269   16.875   15.913   15.351   14.683    14.37   13.672    12.91  12.743
  88   2350.    516.   16.083   15.676   14.927   14.574   14.042    13.95   13.532    13.12  13.133
  89   1342.    928.    18.48   17.228   16.008   15.257    14.54    14.29   13.722    13.11  12.943
  90   2227.   1614.   15.179   15.216   14.691   14.373   13.918    13.83   13.622    13.12  13.313
  91   2480.    307.   16.911   16.668   15.784   15.172   14.572     14.4   13.662    13.05  12.763
  92   2417.    900.   18.872   17.697   16.376    15.54   14.765     14.5   13.792    13.22  12.963
  93   1542.   1335.   17.231   16.901   15.984    15.45   14.753     14.5   13.832     13.2  12.793
  94   1116.   1230.    17.18   16.872   15.943    15.41    14.79     14.5   13.872     13.1  12.953
  95    748.   1281.   17.341   16.936   15.963   15.411   14.733    14.43   13.712     13.1  12.813
  96   2058.    214.   17.419   16.981   16.064   15.482   14.794    14.55   13.912    13.13  12.993
  97   1027.   1206.   17.311   17.014   16.063   15.501   14.813    14.55   13.822    13.23  12.993
  98    851.    346.    17.27   16.973   16.033     15.5   14.832    14.54   13.952    13.16  13.083
  99   1130.   1182.   16.675   16.214   15.375   14.889   14.395     14.2   13.802     13.3  13.273
 100   1035.    682.   17.438   17.021   16.104   15.551   14.931     14.6   13.962    13.21  13.153
 101   1001.   1382.   17.474   17.101   16.184   15.621   14.972    14.69   14.102    13.33  13.143
 102    117.    464.   17.416   17.043   16.103   15.609    14.97    14.62   14.012    13.25  13.113
 103    257.   1279.    17.48   17.097   16.112    15.58   14.902    14.58   13.932    13.28  12.993
 104   2361.   1217.   15.524   15.431    14.85   14.523   14.068    14.02   13.682    13.35  13.373
 105    773.   1442.   17.422   17.071   16.154   15.601   14.942    14.63   13.992     13.3  13.113
 106    810.   1902.   17.205   16.994   16.155   15.688   15.097    14.85   14.142    13.38  13.323
 107   1602.    744.   16.328     16.3    15.73   15.268   14.745    14.52   13.942    13.37  13.043
 108    761.   1068.   21.341   19.809   18.242   17.041   15.461    14.89   14.062    13.42  13.153
 109    294.    776.   18.519   17.473   16.309   15.605   14.898    14.61   14.112    13.44  13.463
 110   1039.   1282.   17.623   17.294   16.343   15.732   15.093    14.79   14.022    13.39  13.093
 111   1789.   1116.   17.303   16.995   16.145     15.6   14.951    14.69   14.032     13.4  13.103
 112   1969.    977.    17.54   16.666   15.693   15.131   14.579    14.56   13.922    13.46  13.323
 113    336.   1235.   17.668   17.328   16.332   15.771   15.122    14.77   14.082    13.46  13.203
 114   1630.   1683.   19.176   18.011   16.758   15.958   15.154    14.84   14.242    13.49  13.453
 115     76.    273.   16.485   16.317   15.556   15.136   14.701    14.44   14.132    13.53  13.803
 116   1528.   1579.   17.313   17.037   16.164    15.62    15.01    14.78   14.142     13.5  13.283
 117   1674.     70.   21.192   19.832   18.455   17.203   15.661    15.12   14.262    13.51  13.533
 118   1231.   1052.   17.795   17.433   16.493   15.921   15.272    14.96   14.372    13.49  13.393
 119   1740.    203.   20.209   18.959   17.504   16.582   15.448    15.12   14.452    13.64  13.503
 120    486.   1456.   16.515   16.228   15.456   15.036   14.601    14.36   14.042    13.65  13.703
 121   1670.    296.    17.34   17.108   16.224     15.7   15.041    14.78   14.262    13.51  13.333
 122    205.   1411.   18.018   17.091   16.062   15.472     14.9    14.63   14.302    13.68  13.613
 123   1623.    731.   17.308   17.032   16.215   15.699   15.118    14.86   14.222    13.64  13.393
 124   1791.    188.    19.69    18.81   17.344   16.432   15.376    15.05   14.252    13.71  13.673
 125    207.    315.   17.565    17.29   16.384    15.86   15.153    14.88   14.242    13.64  13.323
 126   1850.   1220.   17.368   16.581   15.664   15.159   14.685    14.88   14.162    13.73  13.743
 127   2097.   1679.   15.568   15.789   15.342   14.994   14.597    14.51   14.272    13.79  13.973
 128   1268.   1245.   19.283   18.565   17.267   16.507   15.499     15.1   14.522    13.81  13.583
 129    273.    867.   18.032   17.137   16.152   15.591   15.068    14.79   14.422     13.8  13.823
 130    442.    749.    17.85   17.608   16.612    16.08   15.441    15.09   14.562     13.8  13.573
 131   1900.   1522.    15.67    15.74    15.17   14.824   14.437    14.49   14.032     13.9  13.753
 132   1323.    370.   17.786   17.511   16.594    16.05   15.401    15.15   14.502    13.82  13.633
 133   2419.   1700.   18.311   17.838   17.066    16.52   15.842    15.48   14.692    14.09  13.783
 134    974.    528.   17.765    17.49   16.584   16.031   15.411    15.11   14.522    13.93  13.763
 135    158.    378.   16.262    16.57   16.112   15.764   15.484    15.29   15.022    14.09  14.743
 136   2493.    615.   17.801    17.58   16.674    16.14   15.501    15.28   14.572    13.87  13.633
 137    770.    235.   16.281   16.188   15.528   15.136    14.71    14.57   14.262    13.88  13.803
 138    737.   1133.   17.618   16.842   15.913   15.399   14.915    14.74   14.272    13.98  13.823
 139   1786.    475.    17.82    17.49   16.584    16.04    15.42    15.11   14.482    13.81  13.713
 140    649.   1844.   17.716   17.397   16.524    15.99   15.331    15.05   14.292    13.76  13.653
 141   1783.   1678.   15.889   15.937     15.4   15.035   14.648    14.56   14.232    13.93  13.913
 142   1666.   1534.   16.049   16.032   15.439   15.075   14.678    14.68   14.272    14.01  13.963
 143   2074.    521.   17.568   17.379   16.596   16.031   15.469    15.24   14.612    13.84  13.753
 144    967.   1368.    46.54    22.09   19.952   18.266   16.259     15.5   14.572    14.02  13.643
 145    440.   1667.   18.102   17.817   16.832   16.281   15.641     15.3   14.742     13.9  14.003
 146    942.    729.   17.865    17.59   16.684   16.131   15.491    15.21   14.552    13.87  13.823
 147   1453.     27.   17.875   17.653   16.825   16.261   15.738     15.5   14.932    14.15  14.073
 148   1024.    679.   17.971   17.837   16.964    16.42   15.868    15.43   15.172    14.26  14.173
 149   1115.    750.   17.928   17.598   16.714   16.151   15.512    15.24   14.642    13.98  13.853
 150    149.    369.   17.837   17.584   16.633    16.11   15.441     15.1   14.582    14.03  13.793
 151    672.   1310.   17.762   17.486   16.625   16.071   15.519    15.23   14.642    13.99  13.913
 152     90.    488.   21.127   20.203   18.815    17.66   15.992    15.44   14.892    14.05  14.003
 153    756.   1925.   19.063   19.739   18.396   17.356    15.95    15.46   14.732    14.15  13.783
 154   2226.    895.   17.551   17.546   16.797   16.279   15.669    15.52   14.642    14.04  13.803
 155   1258.   1839.   18.052   17.701   16.784   16.231   15.562    15.28   14.742    13.98  13.533
 156   1132.   1707.   21.163   19.772   18.283   17.207    15.86    15.32   14.532    14.07  13.703
 157    991.    269.   17.897   17.655   16.693    16.17   15.657    15.33   14.972    14.11  13.843
 158   1248.    565.   18.017   17.676   16.815   16.309   15.709    15.39   14.882    14.11  14.153
 159    447.   1343.    17.92   17.253   16.313   15.799   15.228    15.01   14.492     14.3  14.013
 160   1978.   1665.   19.806   18.794   17.507   16.699   15.827    15.57   14.932    14.23  13.993
 161    337.   1787.   17.035   16.845   16.107   15.667   15.261    15.03   14.472    14.17  14.593
 162    348.   1717.   18.243   17.979   17.084   16.531   15.872    15.61   14.982    14.24  14.113
 163    245.   1105.   18.501   18.182   17.253   16.759   15.984    15.89   15.182    14.38  14.373
 164   1487.   1716.   19.626   18.362   17.209   16.467   15.759    15.51   14.952     14.3  13.953
 165   1077.    703.   18.713   18.568   17.684   17.053   16.385    16.05   15.172    14.33  13.813
 166    786.    313.   18.235   18.057   17.184   16.592   15.962     15.8   14.992    14.27  14.353
 167    650.   1336.   21.436   19.741   18.152   17.164   16.147     15.7   15.172    14.32  14.063
 168   1377.   1794.   18.044   17.844   17.005    16.48   15.821    15.57   14.932    14.32  14.063
 169   1640.   1796.   18.313   18.081   17.164   16.669   16.039    15.73   15.392    14.35  14.133
 170   1689.    748.    18.32   17.957   17.084   16.521   15.891    15.61   15.062    14.32  14.133
 171   2517.    665.   20.729   19.446   18.025   17.161   16.162    16.04   15.142    14.32  14.233
 172    521.    662.   16.465   16.514   15.899   15.554   15.167    15.03   14.792    14.44  14.333
 173    554.    956.   20.336   19.533   18.033   17.141   16.124    15.66   14.872    14.55  14.463
 174    387.    247.   18.119   17.854   17.015   16.499   15.802    15.52   14.992    14.29  14.143
 175    187.    509.   17.867   17.732   16.915   16.419   15.857    15.53   15.082    14.48  14.033
 176   1614.   1096.   22.953     20.8   19.222   18.196   16.577    15.88   15.002    14.58  14.103
 177   2308.    580.   18.278   17.947   17.186   16.582   15.972     15.9   15.172    14.45  14.373
 178    748.   1104.   18.162   17.962   17.145     16.6   16.029    15.81   15.232     14.4  14.123
 179   2421.     92.   18.216   17.907   17.146   16.571   16.029    15.85   15.242    14.42  14.163
 180   1846.    913.   18.423   18.114   17.275    16.74   16.062    15.85   15.292     14.4  14.683
 181   1384.     64.   18.894    18.01   16.992   16.421    15.85    15.73   15.442    14.53  14.483
 182   1375.   1094.    18.71   18.456   17.595   17.138   16.363    16.33   15.892    14.71  14.753
 183   1525.   1326.   18.288   17.925   17.075   16.375   15.649    15.42   14.892    14.57  14.233
 184    895.   1495.   20.922   19.923   18.423   17.464   16.349    15.96   15.182    14.55  14.863
 185    995.   1455.   18.273   17.998   17.114    16.59   15.931    15.65   15.042    14.44  14.333
 186    502.   1666.   21.551   20.103   18.827   17.708   16.332    15.82   14.942    14.65  14.313
 187    298.    373.   16.607   16.743   16.139   15.813   15.407    15.18   15.102    14.61  15.083
 188   1537.   1686.   19.038   18.078   17.082   16.472   15.969    15.64   15.112    14.55  14.573
 189     48.    979.   19.394   19.101   17.736   17.084   16.386    16.08   15.372    14.52  14.393
 190   1625.   1235.   18.489   18.224   17.385    16.86    16.25    15.91   15.632    14.75  15.243
 191   1506.   1927.   19.711   18.577    17.48   16.756   16.107     15.8   15.342    14.52  14.593
 192   1777.    479.   19.253   18.749   17.854   17.369   16.914    16.45   15.662    14.73  14.553
 193   1791.   1499.     18.6   18.292   17.363   16.801   16.239    15.91   15.322    14.76  14.353
 194    481.   1499.   18.312   18.102   17.173    16.65   15.943    15.71   15.132    14.56  14.293
 195   1817.    623.   18.293   18.039   17.144    16.62   16.029    15.75   15.202    14.57  14.763
 196   1286.    921.   16.621   16.658    16.11   15.764   15.328    15.25   14.952    14.73  14.633
 197   1949.   1785.   19.729   19.641     18.5    17.97   17.437    17.13   16.312    14.92  15.273
 198   1716.   1899.   20.686   20.308   18.752   17.735   16.601    16.19   15.362    14.73  14.223
 199   1409.   1455.   16.447   16.614   16.111   15.774   15.416    15.29   14.882    14.69  14.743
 200   1255.   1711.   21.244   19.744   18.233     17.4   16.654    16.11   15.362    14.53  15.143
 201    564.   1202.   16.276   16.541   16.072   15.763   15.327    15.25   14.992    14.69  14.843
 202     86.    945.   19.538   19.439    18.32   17.625   16.831    16.32   15.492    14.69  14.273
 203   1626.    721.   19.722   18.806   17.721   17.083   16.609    16.25   16.042    14.64  14.673
 204    114.    976.   19.543   20.022   18.869   18.059   17.099    16.72   16.792    14.91  15.113
 205   1204.   1796.   17.097    16.85   16.392   14.696   15.541    15.43   15.292     14.8  14.483
 206   2375.    770.   21.679    19.95   18.484   17.494   16.215    16.05   15.142    14.66  14.473
 207    158.    526.   20.589   20.179   18.612   17.925   17.257    16.91   16.012    14.77  14.983
 208   2094.   1104.   18.705   18.472   17.655   17.101     16.5    16.31   15.512    14.82  14.693
 209   1907.   1062.   18.653   18.432   17.503   17.028   16.408    16.09   15.542    14.72  14.303
 210    571.   1378.   19.294   19.285   17.875   17.292   16.449    16.39   15.642    14.87  14.213
 211    539.    898.   19.071   18.862   17.821   17.649   16.612    16.58   15.692    14.93  14.603
 212    711.   1025.   19.068   18.565   17.603   17.041   16.411    16.02   15.712    15.04  15.053
 213    431.    908.    18.61   18.291   17.374   16.869    16.24    15.86   15.512     14.7  14.483
 214    173.    800.   19.274   18.595   17.745   17.317    16.93    16.51   15.872    15.14  14.933
 215   1766.    310.   18.747   18.581   17.664   17.101   16.433    16.13   15.522    14.98  14.613
 216    743.   1433.   18.714    18.45   17.544    17.01   16.245    16.09   15.572    14.82  14.613
 217     73.    282.   19.763   19.694   18.855   18.378    17.71    17.65   15.692    14.94  16.543
 218   2515.    913.   18.789   18.459   17.564    17.03   16.449    16.28   15.762    14.77  15.483
 219    956.   1519.   22.946   20.596   19.175   18.136   16.565    16.25   15.422    14.89  14.753
 220    534.   1096.   20.223   19.669   18.326   18.392   16.909    16.99   15.822    14.85  14.223
 221   2492.   1121.     20.7   20.962   19.697   19.063   19.064    18.03   16.932    15.09  15.923
 222   1899.   1835.   22.139   20.856   19.435   18.464   17.078     16.7   15.592    14.74  14.543
 223   1061.   1461.   17.278   17.305   16.679   16.286   15.811     15.7   15.532    14.94  15.003
 224   1348.    107.   17.288   17.248   16.812   16.464   15.931    15.79   15.662    14.77  14.453
 225   2024.    324.   18.324   17.808   17.036   17.266   15.977    16.21   15.462    14.95  14.713
 226     63.   1737.   19.344   19.116   17.807   17.144   16.476    16.11   15.642    14.83  14.193
 227    862.   1212.   18.573   18.297   17.424   16.832   16.163    15.98   15.682    14.84  14.683
 228   1200.    644.   19.864   19.528   18.196   17.544   16.827    16.43   15.692    15.06  14.473
 229   1496.   1263.   18.702   18.393   17.565    17.03   16.362    16.04   15.432    14.81  14.453
 230   1727.   1820.   46.478   49.147   20.162   19.141   17.774    17.06   16.712    14.93  16.593
 231   2225.   1689.   18.691   18.415   17.565    17.02   16.381    16.24   15.302    15.23  14.473
 232    876.    716.   18.589   18.401   17.484   16.979    16.35    16.16   15.792    14.86  14.813
 233   2356.   1648.   46.262    24.44   23.086   19.999   20.931      45.   20.792    15.21  15.473
 234   1442.   1161.   18.539   18.252   17.435     16.9   16.309    16.05   15.322    14.95  14.793
 235   1237.    544.   20.873   22.746   19.309   18.529   17.482    16.99   16.322    15.15  15.383
 236    677.    765.   21.694    20.42   19.178    17.99   16.662    16.31   15.342    14.88  14.703
 237    772.   1486.   17.247   17.274   16.659   16.285   15.898    15.66   15.312    15.23  14.533
 238    795.    860.   18.288   17.978   17.318   16.887     16.5    16.21   16.282    15.25  15.273
 239   1230.    971.   19.749   19.418   18.646   18.042   17.442     17.2   16.562    15.15  14.903
 240   1528.    755.   20.615   19.626   18.205   17.331   16.488    16.25   15.492     14.8  14.603
 241   1306.   1294.   19.161   18.994   18.155   17.562   16.923    16.68   16.082    15.05  15.343
 242   1444.   1569.   20.884   20.615   19.093   18.153    16.98    16.53   15.792    14.92  15.383
 243   1125.    867.    18.62   18.442   17.625    17.08    16.49    16.19   15.652     14.9  14.573
 244   1463.    104.    20.56   20.444   18.821   17.922   17.147    16.69   16.642    14.97  15.213
 245    317.   1450.    20.33    20.53   18.952   18.653   17.703    17.28   17.322    15.25  15.803
 246    279.    771.   20.896   19.967   19.094   18.153   17.378    17.22   16.342    15.14  14.863
 247    344.    349.   18.641   18.637   17.876   17.495   16.798    16.48   15.892    14.78  14.683
 248   1716.   1909.   21.287   21.545   19.575   18.827    17.81    17.44   16.912    15.07  14.843
 249     50.    520.   46.542   21.069    19.95   19.459   18.723    17.51   16.802    15.31  14.923
 250    639.   1310.   18.763   18.565   17.603   17.119   16.586    16.31   15.722    15.02  15.173
 251    776.    721.   21.796   20.621   19.256   18.119    16.81     16.3   15.782    15.02  15.003
 252    320.   1218.   18.963   18.318   17.322   16.809   16.238    16.07   15.472    15.22  15.333
 253     27.   1550.   18.654   18.465   17.615   17.158   16.547     16.2   15.452     15.2  14.943
 254    549.   1267.   19.211   19.319     18.2   17.699   16.876    16.68   16.012    15.23  14.853
 255   2214.    647.   18.713   18.153   17.437   16.803   16.338    15.96   15.912    14.99  15.223
 256   1413.   1136.   18.595   18.385   17.535   17.049    16.39    16.22   15.762    15.21  14.633
 257   1350.   1167.   22.055   23.837   19.716   18.765   17.291    16.76   15.802    14.98  14.803
 258    485.   1118.   19.048   46.518   46.978   21.064   19.484      17.   15.732    15.14  15.073
 259   2508.   1281.    17.08   17.139    16.58   16.156    15.76    15.58   15.152    15.35  15.383
 260     76.   1429.   18.752   18.783   17.731   17.249   16.667    16.25   15.652    15.09  14.623
 261   2487.   1439.   20.737   20.282   18.793   17.775   17.185    16.97   16.382     14.9  14.383
 262   1457.     15.   18.832   18.534   17.695   17.112   16.579    16.25   15.962    14.93  14.523
 263   2479.   1747.   21.521   20.584   19.409   18.279   17.028    16.48   16.212    15.33  14.493
 264   1022.    744.   22.922   20.618    18.95     18.1   17.131    16.63   16.262      15.  15.143
 265   1230.   1064.   20.277   19.841     18.7    17.86   17.249    16.61   16.132    15.29  15.193
 266    449.    855.   20.669   20.161   18.572   17.672   16.838    16.45   15.672    15.34  14.553
 267   1820.    838.   20.604   20.211    20.19    18.98   18.943    18.39   17.032    15.45  15.433
 268   2008.    236.    18.88   18.899   18.004    17.79   16.724    17.29   16.082    15.15  15.393
 269    608.   1931.   20.505   19.647   18.214   17.389   16.721    16.14   15.782    15.17  13.973
 270   1777.    314.   20.049    19.92   18.566   17.846   16.867    16.73   15.732    15.16  14.413
 271   1231.    988.   18.936   18.672   17.743    17.22   16.813    16.27   15.692    15.02  15.113
 272    113.    197.    20.65   22.095   20.125   19.086   18.544    17.55   19.072     15.6  15.823
 273    484.    482.   19.615   19.415   18.565   18.011   17.362    17.34   16.892    15.34  15.583
 274   1629.    467.    19.79   19.092   17.939   17.332   16.732     16.5   15.672    15.16  15.163
 275   1686.   1732.   18.906   18.671    18.09   17.589   17.085    16.62   16.292    15.17  15.383
 276    153.   1282.    19.57   19.763   18.823   18.242   18.039    17.09   45.862    15.55  17.393
 277   2120.   1478.   22.048   21.051    21.59   20.206   18.829    17.88   17.092    15.59  15.633
 278    265.    168.   20.582   20.487   18.942   18.139   17.606    17.02   15.872    15.16  14.653
 279   1051.    803.   21.255   20.823   19.211   18.622   17.896    17.51   16.942    15.39  15.713
 280   2114.   1147.   18.628   18.549   17.654   17.081    16.51    16.26   15.812     15.1  14.793
 281   1784.   1431.   21.492   20.745   19.111   18.134   17.204     16.5   15.672    15.34  14.873
 282    699.    366.   18.585   18.254   17.527   17.048   16.584    16.64   15.872     15.3  15.443
 283    911.    770.   19.669   20.613   47.449    21.21   20.173    19.43   18.882    15.55  45.373
 284   1011.    772.   19.346   19.381   17.904   17.332   16.721     16.3   15.562    15.35  14.633
 285    128.   1805.   19.009   19.166   18.641   18.381   17.529     18.9   16.982    15.08  16.333
 286   1901.     68.   22.389    21.96   20.046   18.812   17.833     16.9   16.102     15.2  14.933
 287   1941.    805.   21.143    20.96   19.494   18.398   17.176    16.61   16.132    15.14  14.893
 288     23.    607.   20.736   19.791   18.314   17.722   16.811    16.48   16.472    15.26  14.563
 289    975.   1548.    19.23   18.878   17.994   17.547   17.063    16.63   15.982     15.2  15.673
 290   2071.    412.   19.844   20.114   19.163   18.378   17.816    17.44   16.662    15.28  14.713
 291   1413.    296.   21.854   21.736   20.315   19.198   17.347    17.12   15.722    15.48  15.093
 292   2545.    888.   22.599   22.316   21.119   20.512   22.832    18.35   45.862    15.39  15.383
 293    271.     44.   22.149   22.926   21.281   20.033   18.443    19.29   45.862    15.53  45.373
 294   1313.    656.   20.303    19.88   18.526   17.767   17.118    16.84   16.282    15.26  15.233
 295    888.   1888.   17.948   19.165   18.203   17.893   17.205    16.18   16.632    15.43  15.143
 296    181.    965.   19.121   19.098    17.99    17.46   16.685    16.45   15.772    15.77  14.963
 297    393.   1194.   21.663   21.431   20.514   19.126   17.731    17.63   16.482    15.31  15.453
 298   1334.   1917.   21.373   20.862   19.597   18.401   17.209    16.91   15.762    15.17  14.983
 299    493.   1042.   21.622   21.929   20.474   19.329   17.846    17.74   16.982    15.46  15.523
 300   1643.    260.   20.448   20.167   18.734   17.958   17.231    16.91   16.902    15.31  15.213
 301   1130.     60.   18.104   18.154   17.427   16.977   16.348    16.24   15.682    15.69  14.683
 302    640.   1282.    19.16   18.884   18.045   17.568   17.065    16.64   15.742    15.29  16.313
 303    455.   1013.   20.422   19.202   18.049   17.549     16.9    16.58   16.242    15.28  16.543
 304   1013.   1119.   23.651   48.961    22.06   46.376   20.953      45.   18.052    15.65  16.563
 305     52.     68.   22.055   21.269   19.142   18.097   17.089    16.84   15.822    15.15  14.573
 306   1521.     55.   21.362   21.364   19.965   19.314   18.471    17.95   45.862    15.55  16.093
 307    625.   1812.   21.771   46.518   46.978   20.511   18.669    17.09   16.072    15.07  15.293
 308   1168.   1408.   18.872   18.661   17.856    17.33   16.652    16.34   15.792    15.38  15.243
 309    675.   1404.   21.495   19.457    18.36   17.568   16.803    16.58   16.112    15.19  15.453
 310   1580.    251.    17.62   17.624   17.121   16.716     16.3    16.04   16.702    15.38  14.773
 311   2292.   1147.   20.012   20.102   18.613   17.896   17.169    17.44   16.022     15.4  14.593
 312   1229.   1037.   20.159   19.528   19.316   18.023   17.772    17.58   17.302    15.67  15.913
 313   1779.   1762.   18.657    18.49   17.696   17.209   16.589    16.47   15.742    15.38  15.023
 314    314.   1317.   20.728   20.226   19.141   18.765   18.417    17.81   19.652    15.71  16.093
 315   1217.    150.   22.591   22.271   22.586   19.702   17.763     17.4   15.822    15.57  14.853
 316    361.   1270.   20.082   18.783   17.843   17.213   16.613     16.4   15.802    15.58  16.133
 317   2448.    419.   18.824   18.887   17.902   17.331   16.808    16.45   16.042    15.42  15.263
 318   2421.    546.   46.338   48.989   21.774   19.469   17.763    16.75   15.782    15.71  15.033
 319    103.   1838.   19.217   19.574   18.623   18.284   17.674    17.26   17.752    15.23  15.553
 320   1773.   1867.   20.013   19.983   18.483   17.844   17.136    16.83   15.782    15.96  14.613
 321    845.   1560.    19.26   19.039   18.144   17.639      17.    16.78   16.012    15.57  15.483
 322    172.    961.   21.976   21.018   19.798   18.989    17.69    17.14   16.032    15.39  45.373
 323    767.   1338.   21.037   19.828   18.608   17.876   17.024    16.65   16.212    15.21  15.583
 324   2092.   1734.   20.666   20.292   19.475   18.465   17.282    17.38   16.302     15.2  14.933
 325    682.    146.   21.582   22.199   20.296   19.082    18.21     18.1   17.952    15.34  14.913
 326    534.    837.   16.647   17.065   16.551    16.98   15.914     16.2   15.382    15.19  15.513
 327   1748.   1237.   20.732   20.079   18.848   18.175   16.982    16.46   15.632    15.43  14.803
 328   1926.    914.   22.568   22.687    21.59   20.216   18.413    18.48   17.782    15.66  16.143
 329    646.   1512.    19.19   19.489    18.93   18.565   17.984    18.35   17.202    15.78  15.813
 330   1302.    111.    18.36   18.383   18.115   17.328   16.824    16.77   15.912     15.2  15.673
 331    979.   1303.   20.255   20.046   19.073   18.336   17.746     17.2   16.162    15.63  15.903
 332    241.    926.   19.624   19.688    18.58   18.254   18.138    17.49   16.632    15.62  16.053
 333     62.    493.   19.594   19.497   18.176   17.669   16.778    16.69   16.662    15.59  14.873
 334   2255.   1926.   21.214   21.381   19.792   18.737   18.117    17.37   16.352    15.56  15.553
 335   1202.   1358.   18.844   18.784   18.169   17.591   17.107    16.91   16.422    15.52  15.453
 336    246.   1092.   21.494   20.711   19.346   18.752   18.307    17.96   16.552     15.9  15.483
 337    331.   1163.   21.664   21.191   19.378   18.559    18.24     17.3   17.412    15.42  15.003
 338   2261.   1711.   20.598   20.426   19.005   18.121   17.239    17.09   17.082    15.99  15.073
 339   2184.   1502.   19.256   19.013   18.185   17.825   17.273    17.03   16.902    15.82  15.883
 340   2135.   1084.   19.598   19.681   18.876   18.544    17.73     17.8   16.292    15.76  19.503
 341   2192.    904.    23.19   21.336   21.483   20.348   18.952    18.47   45.862    15.89  15.893
 342   2356.    700.   25.659   21.076   19.655   18.451   17.084    16.78   15.712    15.83  15.433
 343   1618.   1222.   18.839   18.519   17.736   17.297   16.861    16.49   16.342    15.64  15.063
 344    344.    609.   20.497   20.601   19.908   19.205   19.206    18.21   17.182    15.62  15.493
 345   1050.   1197.   22.765   20.696   19.499   18.834   18.243     17.8   18.302    16.06  15.803
 346    523.   1642.   17.206   17.439    16.88   16.563   16.195    16.02   15.662     15.8  15.513
 347   1257.    134.   21.055   21.576   20.491    19.33   19.263    17.76   17.352    15.92  15.223
 348    777.    529.   20.965   21.029    19.91   18.914   17.528    16.87   15.962    15.33  45.373
 349   1842.    790.   20.705   20.304   18.905   18.128    17.12    16.78   16.122     15.4  15.573
 350   2121.   1583.   22.238   20.285   19.435   19.026   18.319    18.28   17.572    15.64  16.373
 351   2308.   1782.   21.286   20.852   20.595   19.604   18.635    18.97   17.172    15.71  16.383
 352    183.    411.   19.269   18.916   18.167    17.63   17.117    16.84   16.262    15.51  45.373
 353    574.    243.   20.171   19.808   18.924   18.361   18.032    17.84   16.862    15.52  19.013
 354    879.   1034.   19.008    18.96   18.166   17.601   17.146    16.83   16.432    15.54  15.313
 355   1467.    335.   19.497   19.069   18.174   17.621   17.195    17.18   16.592     15.4  16.283
 356    379.    528.   20.687   20.208   18.988   18.586   17.782    17.35   16.882    15.52  18.833
 357   1655.   1381.   20.487   19.715   18.417   17.628   16.737    16.68   15.932    15.69  15.263
 358      9.    932.   19.731   20.388   18.832   18.106   17.351    17.04   17.192    15.71  15.303
 359   1366.    742.   20.187   20.167   19.854   19.397   19.767     19.2   20.552    15.81  16.453
 360    264.    221.   18.588   19.142   18.101   17.657   17.115    16.83   16.012    15.69  14.883
 361   1971.   1819.   46.563   21.214   19.703   18.773   17.823    17.47   15.802    15.43  15.023
 362    979.    764.   19.338   19.172   18.243   17.729   17.119    16.92   16.372    15.79  15.973
 363    212.   1381.    20.94    21.72   20.926   19.294   19.799    18.77   17.972    15.62  17.953
 364    979.    177.   20.569   21.948   20.056   19.191   18.358     18.2   18.632     15.6  17.443
 365   1481.   1572.   20.027   19.931   18.566   17.992   17.216     16.9   16.032    15.77  14.953
 366    367.     99.   20.657   20.262   19.333   18.548   17.647     17.2   16.352    15.43  14.793
 367    936.   1661.    20.74   20.231   18.754   18.007   17.135    17.06   18.312    15.59  15.303
 368   2150.    967.   20.511   21.206   20.233   18.876   18.071    18.19   16.782    15.86  15.903
 369   1534.   1062.   18.839   18.726   17.977   17.469   17.034    16.65   16.282    15.45  15.913
 370   1339.   1015.   20.185    19.54   18.634   18.032   17.529     17.2   16.932    15.83  15.993
 371   1186.    595.   46.455   22.215   20.917   19.818   45.582     19.4   18.142    15.94  16.303
 372   1442.   1404.   19.869   19.616   18.643   18.032   17.665    17.04   16.362    15.71  15.963
 373   1681.   1926.   19.163   19.128   18.132   17.493   16.912    16.59   15.822    15.87  14.443
 374   1990.   1360.   21.677   21.353   19.853   18.913   17.585    17.07   16.212     16.1  15.583
 375    559.   1693.   21.359    20.61   19.144   18.222    17.36    16.88   15.872    16.32  15.103
 376   2551.    652.   21.187    21.15   20.356   19.122   23.585    17.98   17.712    15.61  17.813
 377   1562.   1085.   19.314   18.973   18.145    17.61   16.951    16.82   16.482    15.77  15.253
 378    730.   1481.   23.725   48.922   22.457   19.771   18.986    18.51   17.562    16.03  16.293
 379   1873.   1307.   20.023   19.518   18.746   18.288   17.639    17.44   17.622    15.56  45.373
 380   2138.    961.   19.595   19.645   18.907   18.205   17.624    17.85   16.892    15.67  15.853
 381    368.   1826.   18.574   18.644   18.029   17.606   17.229    16.78   16.142    15.71  15.313
 382   1044.    221.   20.564   19.136   18.051   17.394   16.706     16.6   16.002    16.85  14.953
 383   2226.    603.   18.905   18.758   18.098   17.618   17.212    16.54   16.322    16.05  15.593
 384   1266.   1370.   21.356   22.358   20.018   18.977   17.852     17.7   17.182     15.6  15.093
 385    769.    693.   19.321   18.924   18.197   17.621   16.972    16.81   16.282    15.58  15.963
 386   2129.   1531.   20.179   20.346   18.813   18.203   17.884    17.52   17.242    16.23  14.953
 387   1587.   1211.   19.257   19.089   18.306    17.76   17.179    16.74   16.982    15.76  15.843
 388   2078.   1400.   22.162   22.394   20.883   20.176   19.633    18.06   19.462    15.96  16.583
 389   2166.   1394.   19.281   19.693   18.641   18.197   17.393    17.37   16.582     15.8  15.993
 390   1158.    452.   19.253   19.238   18.466   17.862   17.601      17.   16.612    15.91  15.433
 391   1934.   1291.   46.419   22.086   21.337   20.713   18.997    20.78   17.112    15.99  16.833
 392   1569.   1228.   19.047    18.87   17.964   17.469    16.83    16.56   16.132    15.84  15.453
 393    480.   1348.   17.949   17.845   17.219   16.787   16.235    16.03   15.832    15.64  17.763
 394   1416.    636.    18.06   18.076   17.439   17.055   16.523    16.55   16.892    15.73  15.603
 395    561.    847.   20.102   20.123   18.959   18.469   17.897    18.04   17.732    15.84  17.403
 396    840.    529.   19.458   19.445   18.483    17.94   17.214    17.15   16.552     16.1  45.373
 397   2325.   1422.   19.746   20.355   19.281   18.605   17.626    18.03   16.552    15.59  16.073
 398   2078.    933.   20.036   21.308   20.312    19.15   18.743     18.2   16.982    16.41  16.403
 399   1297.    324.    21.52   20.531   19.166    18.33   17.273    16.79   16.552     15.5  15.263
 400   2060.    422.   20.072   19.928   18.932   18.371   17.625     17.4   16.132    15.91  15.273
 401    502.   1635.   21.575   20.334   19.047   18.384   17.764    17.46   16.502    16.08  16.453
 402   2234.   1527.   18.848   18.451   17.758    17.22   16.872     16.6   15.962    16.16  15.263
 403    798.   1743.   19.769   20.957   19.636    19.12    18.49    20.02   16.762    15.81  15.363
 404    811.   1550.   19.513   19.249   18.354   17.917   17.481     17.1   16.222     15.8  15.503
 405   2210.    528.   19.512   20.021   19.104   18.463   17.737    17.48   16.312    15.89  15.423
 406   1504.   1770.   21.047   20.699   19.468   18.979   18.049    17.85   17.462    15.59  15.293
 407    940.   1105.   18.885   18.794   17.955   17.488   17.033     16.8   16.442    16.08  15.863
 408   1920.   1119.   18.988   19.529   18.634    18.09   17.664     17.1   16.922    15.65  15.303
 409   2310.   1841.   21.128   24.085   21.219      22.   21.235    18.74   16.842    15.57  15.313
 410   1821.    419.   19.505   19.348   18.576    18.03   17.527    17.19   16.542    15.68  15.313
 411    674.    916.   46.397   49.056   21.091   19.507   19.867    17.65   17.382    15.52  15.283
 412   1932.   1497.   19.152    19.17   18.376    17.85   17.084    17.03   16.902    16.11  45.373
 413    748.   1373.   17.715   17.958   17.522   17.174   16.845    16.56   16.282    16.07  16.483
 414    540.    449.   21.955   20.334   18.935   18.109   17.169    16.88   15.862    16.03  15.373
 415    303.   1482.   20.205   20.017   19.144   18.872   18.941    17.85   45.862    15.89  16.573
 416    548.    670.   46.546   21.547    19.89   19.263   18.246    17.38   16.582    15.69  16.203
 417     77.   1489.   19.151   18.722   17.905   17.322    16.74    16.43   16.002    16.43  15.553
 418   1576.   1012.   24.227   21.481   22.692   21.072   20.307    18.97   15.412    15.86  16.783
 419   1001.    679.   21.714   22.695   20.277    20.08   20.159    18.81   17.542    16.05  45.373
 420    118.    848.    19.75   19.321   18.516   17.893   17.186    16.77   17.572    15.46  15.653
 421   1546.    511.    19.97   20.358   19.586   19.215   18.304    17.95   17.802    16.11  15.883
 422    800.    587.   21.056   21.381   19.232   18.332   17.479    17.46   16.432    15.97  14.943
 423   1985.   1184.   46.536   49.212   19.499   19.141   17.977    17.26   16.302    16.09  16.983
 424   2212.    347.   20.521   20.401    19.26   18.488   17.712     17.3   17.732     16.2  16.263
 425    580.   1357.   21.146   20.254   20.087    18.91   18.086    17.87   16.522    15.96  19.183
 426   1862.    975.   18.449   18.172   17.467   16.988   16.485    16.24   15.952     16.4  15.223
 427    955.    953.   19.164   19.095   18.245   17.574   16.916    16.62   15.932    16.17  15.803
 428   2409.    448.   20.508   20.166   19.417   19.181   19.191    18.28   16.642    16.17  17.023
 429   1843.    470.   19.352   19.371   18.454   18.007    17.32    17.39   16.202    15.61  16.083
 430    824.    428.   19.355   19.078   18.306   17.673   17.024    16.79   16.202    15.77  15.733
 431    911.    408.   19.582   19.228   18.568   17.962     17.4    17.04   16.842    16.14  15.723
 432   1165.   1451.   19.131   18.985   18.247   17.778   17.129    16.97   17.302    15.87  15.993
 433   2272.   1328.   20.532   19.528   18.532   17.806   17.361    16.71   16.472    15.66  15.263
 434    634.     33.   19.832   20.169    19.05   18.627   17.726    17.25   18.582    15.64  15.433
 435   1196.    936.   20.376   20.563   19.175   18.563   17.565    17.35   16.942    16.22  15.423
 436    492.   1227.   21.603    21.69   22.688   20.801   17.892    17.15   17.202    15.85  15.373
 437   1576.   1479.    20.88   21.968    19.74   18.629   18.009    17.23   16.772    16.31  15.223
 438   1633.   1541.   17.159   17.456   17.043   16.772   16.404     16.3   16.512    16.49  15.783
 439   1173.   1468.   21.276   22.347   19.682   19.238   18.298    17.31   17.572    15.78  16.933
 440    411.   1802.   23.313   21.378   19.822   18.476   17.846    17.62   16.292    15.75  16.633
 441     30.   1910.   22.959   20.997   20.012   18.675   17.589     17.7   15.832    15.36  14.813
 442    247.   1416.   19.495   19.568   18.684   18.247   17.307    17.53   16.392    16.12  18.033
 443   2022.   1812.   21.007    49.16    20.03   19.534   19.225    18.39   45.862    16.06  15.513
 444    931.    837.   20.635   20.047   18.838   18.155     17.7    17.08   15.942      16.  15.303
 445    558.    917.   19.689    19.26   18.466   18.008    17.63    16.94   16.442    15.86  15.823
 446    316.     14.   21.219   21.071    19.37   19.151   18.182    18.63   16.842    16.33  15.513
 447   2273.    876.   24.648   23.625   20.087   19.755   18.524    18.53   16.502     15.8  15.513
 448    179.   1100.   21.051   26.547   20.186   18.887   17.365    17.12   16.932    16.46  45.373
 449   1208.   1201.   21.553   21.148   20.152   19.261   18.147    17.98   17.232    15.99  15.543
 450    990.    909.   21.369   48.893   22.753   19.944   18.713    17.73   16.872    15.87  17.023
 451   2182.    834.   22.209   49.017   21.488   19.345   18.123    18.38   16.922    16.11  16.183
 452    489.     46.   19.946   20.258   19.486   19.028   17.981    18.17   16.782    16.25  19.673
 453    260.    493.   19.915   20.369   19.474   19.289   18.504    18.19   16.662    16.88  16.093
 454   2549.    191.   18.906   18.997    18.46   17.872   45.508    16.98   16.842    16.42  15.413
 455   1158.    108.   18.328   18.201   17.732   17.336   16.861    16.69   16.262     15.9  15.563
 456   2260.    909.   17.827   18.038    17.49   17.231   16.699    16.71   16.242    16.15  15.233
 457    209.   1499.    20.29   20.274   19.547   18.884   17.672    17.63   17.012    15.68  15.783
 458   2256.    418.   21.321    21.05   20.816   20.309   20.184    19.32   45.862    16.12  45.373
 459    769.   1389.   20.221   20.156   18.959   18.721   17.694    17.61   17.072    16.37  15.443
 460    126.   1009.   21.675   21.382   21.125   20.027   18.495    18.11   16.882    15.79  16.933
 461   2299.    874.   46.422   22.332   21.291   22.011   45.593      45.   45.862    16.53  45.373
 462   1631.    550.   21.207   19.692   18.651   17.878   17.238    16.96   16.702    16.14  15.613
 463   1158.    742.   21.969   21.566   19.249   18.459   17.781    17.32   16.512      16.  15.353
 464    256.     25.   20.551   21.266   20.405   19.366   18.697    18.55   45.862    16.46  15.983
 465   1072.    839.   19.939   20.551   19.074   18.657   17.998    17.76   17.212    16.14  15.073
 466    132.   1604.   23.492   21.854   20.007   19.054   17.764    17.15   17.152    15.71  15.193
 467    763.   1909.   44.139   46.518   46.978   21.394   18.815    17.84   16.632    16.24  16.253
 468   2137.   1246.    46.48   23.629   20.606   19.547   19.422     18.7   45.862    16.02  15.823
 469   1163.   1838.   21.725   21.996   19.791    18.96   17.457    17.36   16.472    17.23  15.093
 470   1131.   1077.   46.552   21.092   19.827   19.096   18.864    18.45   17.262    16.62  15.893
 471   2358.   1456.   20.955   20.806   19.273   18.372    17.49     17.4   16.342    16.45  15.203
 472   1474.   1198.   22.367   22.524   20.901   20.807   20.682    19.81   45.862    16.34  15.903
 473   1378.    706.   21.621   21.583   20.867   19.942   19.245     18.9   17.282    16.14  16.423
 474    756.   1881.   18.844   19.288   18.292   17.867   17.266    16.84   17.422    16.76  15.003
 475     70.   1503.   19.684   19.234   18.395   17.889   17.279    16.95   15.822    16.02  15.173
 476    379.   1950.   19.506    19.58   18.562   18.117   17.527    17.55   16.732    45.83  16.203
 477   1556.    204.   22.765   22.534   20.463   19.921   19.078    19.58   17.142    16.23  45.373
 478   1766.   1384.   19.229   19.172   18.243     17.7    17.08    16.88   16.062    16.59  16.373
 479   1156.    553.   21.305   22.299   20.732   19.405   19.163    18.06   17.502    16.24  16.563
 480    251.   1442.   46.468   22.097   20.776   20.192   45.578    18.87   18.092    16.32  17.883
 481   2286.    701.   21.115   20.551   19.074   19.064    17.94    18.83   17.922    16.21  45.373
 482   1584.    326.   19.438   19.302   18.597   18.021   17.411    17.32   17.042     16.2  17.003
 483   1864.   1266.   20.544   20.029   19.134   18.532   17.951     17.5   17.732    16.03  16.963
 484   1509.   1656.   21.367    22.29   20.264   19.799   18.723    19.72   22.302     16.2  18.233
 485    718.   1770.   21.684   20.188   19.416   18.647   17.979    17.71   45.862    16.15  15.223
 486    493.    470.   20.663   21.036   19.503   19.058   17.633    18.84   16.852    16.25  15.723
 487    894.   1897.   17.724   18.883   18.279   17.953    17.77     17.1   17.542    15.75  15.213
 488   1836.    201.   21.934   21.119   19.776   19.046   18.475    17.76   17.162    17.21  16.143
 489   2499.   1402.   21.551   21.181   19.928    18.77   17.558    17.39   16.292    16.09  14.803
 490   1930.    558.   22.316   21.865   21.127   19.649   18.602    18.81   16.902    16.21  15.843
 491   2195.   1136.   21.704   27.579    21.42   23.638    18.43    18.53   19.102    16.84  16.073
 492   1412.    385.   21.209   20.531   19.614   18.915   18.179    17.84   16.392    16.87  15.763
 493    413.    449.   20.979   20.775   19.253   18.429   17.625    17.41   16.452     16.5  14.813
 494    597.   1159.    21.38   21.635   20.001   18.908   17.366    16.83   16.082    17.02  15.423
 495    302.   1186.    22.51   21.274   19.539   19.166   18.381    18.05   18.952    16.73  15.313
 496    552.    999.   18.856    19.11   18.652    18.43   18.256    17.37   17.342    16.11  45.373
 497   1345.    498.   20.223   20.107    19.57   18.923   18.294    18.13   45.862    16.82  45.373
 498   1975.    101.   20.988   21.058    20.51   19.417   18.225    18.34   16.192    16.03  16.243
 499    358.    374.   20.168   20.167    19.07    18.55   17.823    17.55   16.412     16.3  15.403
 500    261.    105.   23.066   49.148   20.152   20.178   18.996    17.97   18.442    15.83  15.263
 501   2072.   1343.   19.991   19.804   18.741   18.152   17.891    17.35   16.472    16.26  16.143
 502    982.    168.   20.079   21.052   19.451   19.037   19.028    18.19   16.812    16.25  15.493
 503    925.    516.   21.423   21.303   20.139   19.503   18.728    18.05   16.572    16.04  16.213
 504   1687.    406.   17.477   17.698   17.262   16.943   16.546    16.95   16.402    16.26  15.533
 505   1103.     57.   19.542   19.299   18.404   18.054   17.648    17.82   16.222     16.1  15.693
 506    147.   1633.   21.474   49.072   20.927    20.55   45.597    19.63   17.382    16.48  16.863
 507    837.    983.   18.691   18.577   17.928   17.487   17.178    16.91   16.122    16.45  15.973
 508     30.   1260.   19.948   19.929   19.594   18.866   18.459    17.58   17.232    16.16  16.023
 509    280.   1124.   19.828   20.052   19.347   18.558   18.365      18.   17.762    16.17  16.363
 510   1036.   1065.   21.091   20.975   20.461    19.28   18.941    18.81   16.852    16.31  45.373
 511   1273.    567.   23.164    22.08    20.39   19.501   18.658    17.95   45.862    16.31  45.373
 512   1646.    974.   19.955   19.865   18.903    18.36   17.808    17.41   17.782    15.91  15.923
 513   1309.    328.   21.644    23.08   20.942   20.692   45.583    18.48   45.862    16.68  18.163
 514   1959.    891.   21.949   22.635   20.329   20.363   19.064    18.93   45.862    16.59  45.373
 515    469.    550.   21.393   21.692   19.979   19.053   17.705    18.13   16.522     17.6  45.373
 516   1259.    934.   21.388   20.662   20.181   19.533   45.559    18.89   17.682    16.79  18.373
 517    385.   1843.   46.378   49.034   21.315    20.63   18.962    17.72   16.502    17.85  15.833
 518   2206.   1469.   46.439   49.103   20.611   19.367   45.587    19.09   45.862    16.32  15.923
 519   1018.   1646.   46.179   48.811    23.59   20.221   20.387    18.73   16.682     16.6  16.003
 520    607.   1779.   44.139   46.518   46.978   20.909   20.076    18.71   45.862    16.56  15.923
 521   1706.    458.   22.514   21.332   20.739    19.55    18.28    18.36   17.662    16.99  15.293
 522   1479.   1798.   44.139   22.505   47.415   47.109   21.744      45.   16.252     16.3  45.373
 523    302.    471.   20.646   49.096   20.683   19.777   18.953    18.79   18.712    16.64  45.373
 524    520.    790.   46.547    22.01   19.872   18.953   17.974     17.6   16.602    16.58  16.233
 525   1954.   1071.   20.749   20.416   19.891   18.923   18.177    18.01   17.332    16.31  16.723
 526   2491.    773.   21.345   49.123   20.407   20.021   18.198    17.56   16.452    15.91  15.503
 527   1199.   1643.   46.353   49.006   21.601   20.328   18.553    19.41   18.832    16.08  17.223
 528   2287.   1764.   21.034   21.773   20.721   19.424   18.687     17.5   45.862    17.29  15.313
 529    931.   1673.   46.484   22.753   20.581   19.381   17.995    17.89   17.672    16.23  15.163
 530   1848.    631.   19.706   20.303   19.251   19.021   18.411    18.39   17.462    16.73  19.083
 531    211.   1539.   21.126     21.5   19.922    19.41   45.552    18.36   19.082    16.27  15.793
 532   1892.    123.   19.332   19.436   18.687   18.354   17.724    17.58   17.542    16.18  45.373
 533   1178.    776.   19.335   19.026   18.277   17.856   17.169    17.29   16.522    16.86  15.923
 534     89.   1651.   20.894   19.953   19.237   18.865   18.032    17.81   17.972    17.14  17.353
 535    761.   1569.   21.919   23.181   21.032   21.742   45.586    18.41   45.862    16.73  17.263
 536    837.     33.   46.387   22.963   21.687   19.433   17.814    17.32   17.522     16.6  16.603
 537    666.   1668.   46.515   21.743   20.243   19.167   18.111    17.37   17.562    16.28  15.763
 538    318.   1376.   19.855    19.72   18.926   18.565   17.838     17.8   17.392    16.24  16.403
 539    678.    490.   19.306   19.793   18.853   18.398   17.904    17.71   17.492    16.06  15.303
 540   1041.    408.   20.185    21.53   19.728   19.162   18.406    18.45   16.862    17.49  45.373
 541   1438.    723.   20.073   20.191   19.162   18.582   18.398    18.21   17.982    17.34  45.373
 542   1024.   1811.   46.567   21.439   19.648   18.655   17.589    17.11   16.292    16.42  15.033
 543    273.    778.   19.749   19.419   18.524   18.009   17.584    17.09   16.692    17.02  16.473
 544    964.   1671.    20.51   20.608   19.388   18.821   18.133    17.95   18.002    16.72  16.163
 545    625.   1855.   22.129   20.729    19.05   18.258   17.396    17.14   19.122    17.04  15.923
 546    322.   1325.   19.012   19.234   18.731    18.51   18.016    18.28   16.702    16.62  16.623
 547   1871.    645.   19.985   19.754   18.803   18.348   17.902    17.44   16.382    16.26  15.893
 548    921.    838.   25.237   21.402   20.361   19.743   18.405    17.94   17.252    16.13  15.283
 549    313.    515.   20.353   20.404   19.565   18.836   17.634    17.62   17.412    17.41  15.263
 550    361.    652.   18.114   18.477   18.052   17.782   17.753    17.47   17.772    16.34  15.473
 551    722.    907.   19.371   19.343   18.739   18.229   17.667    17.25   16.282    45.83  15.943
 552   2103.    561.    18.86   19.391   18.474   18.066   17.427    17.49   16.632    16.47  14.803
 553   1810.   1851.   22.642   22.502   20.005   19.277   18.919    18.23   17.022     16.3  15.503
 554   1872.    291.   20.123   20.809   19.578   19.157    18.43    18.43   17.852    17.07  17.653
 555    588.    609.   46.386    21.73    21.72   20.375   18.174    19.04   17.202    16.32  16.263
 556   2284.    544.    21.08   20.797   19.588   19.099   18.343     19.1   16.702    17.09  15.543
 557   1115.   1518.   19.621   19.595   18.857   18.359     17.7    17.23   18.252    16.58  15.383
 558   2205.    728.   21.851   24.351   20.298   20.276   19.608    18.79   45.862    16.56  16.213
 559     14.    976.   21.115   21.982   20.045   20.064   18.328     18.5   45.862    16.85  45.373
 560    330.    523.   20.227   20.495   19.757   18.919   45.547    18.32   18.322    16.36  17.213
 561    794.   1360.   22.187   48.932   22.355   19.933   18.731    20.52   17.212    16.95  45.373
 562   2314.   1321.    20.89   20.585   19.399   18.802   17.882    17.96   16.992    16.85  16.043
 563    550.    818.   20.103   19.521   18.828   18.232    17.66    17.47   17.792    16.34  16.973
 564   1389.    685.   20.644   20.475   19.849   19.106   18.884    18.16   17.592    16.45  15.893
 565    548.   1876.   19.524   18.956   17.871   17.883    16.74    17.12   16.162    16.82  16.143
 566    805.    720.   46.426   49.088   20.764   20.022   19.722     18.8   17.722    16.45  16.783
 567   2136.   1455.   20.119   20.082   19.265   18.827   18.576    18.26   17.162    16.43  45.373
 568   1602.    602.   19.825   19.495   18.645   18.226   17.752    17.46   16.762     16.5  16.553
 569    670.    771.   19.545   20.031   19.226   18.467   17.595    17.41   16.722    16.61  15.113
 570    595.   1212.   20.828   20.683   19.855   19.301   19.108    18.92   17.812    16.73  17.423
 571    397.   1669.   21.047   21.599   20.704   20.607   20.084    18.87   45.862    16.57  17.623
 572   2263.   1692.   46.497   21.635   20.449   19.813     19.3    18.52   45.862    16.38  15.393
 573   1414.    705.   19.998   20.421   19.392   18.656   17.707    17.63   18.142    20.02  15.843
 574   1462.    215.   22.831   21.998   22.458   19.931   18.681    18.12   17.942    19.54  15.373
 575    487.   1440.   20.261   19.919   19.136   18.649   18.504    17.54   17.962     16.8  18.433
 576    954.    413.   19.404   19.292   18.363   17.888   17.365    17.09   18.452    16.35  15.703
 577   1335.   1727.   44.139   21.548   47.432   21.268   19.329    18.14   45.862    17.63  16.833
 578   2258.   1736.   19.731   19.497   18.848    18.31   17.457    17.64   16.612    17.23  45.373
 579    278.     98.   23.411   22.205   21.803   20.426    20.32    18.93   16.632    16.45  16.263
 580     56.   1029.   20.365   20.315   19.801   19.134   18.223     18.3   16.872    17.03  15.943
 581   1150.   1250.   46.435   22.841    21.14   19.844   18.749    18.59   16.722    17.57  16.043
 582    575.   1040.   22.373   21.488   20.604    19.76   19.392    18.77   16.972    16.83  15.703
 583   2526.   1655.   24.992   21.979   20.412   19.764   19.377    18.33   16.912    16.19  16.313
 584    601.    494.    20.81   22.424   19.905   19.119   18.266    18.01   16.862    16.51  16.903
 585   2402.    894.   19.685   19.964   19.125   18.512   17.815     17.8   16.602    16.94  15.413
 586    879.   1581.   44.139   46.518   46.978   21.491   19.154     18.3   16.682    16.69  17.763
 587    441.   1868.   46.549   21.264   19.865   19.777    45.55    18.51   45.862    18.31  45.373
 588    824.   1585.   22.688   21.536   20.115   19.212   19.387    17.95   18.492    16.72  18.373
 589   1569.   1445.   46.275   48.918   22.498   20.567   19.841    18.13   45.862    17.07  17.393
 590    988.    779.   21.564   21.283   19.895   19.409   19.022    18.89   18.982    16.79  45.373
 591   2092.   1482.   46.414   49.075   20.897   20.763   45.596    21.33   18.092    16.42  17.183
 592   2287.   1843.   20.677    21.15    19.46   18.698   18.378    17.38   16.802    45.83  15.653
 593   1990.    399.   46.503    22.17   20.368   19.675   18.221    17.91   16.972    17.37  15.703
 594   2190.    745.   20.914   20.877   20.116   19.561   18.844    17.98   17.292    16.81  16.683
 595    241.    847.   17.695   18.601   18.244    18.02   17.565    17.72   17.812    16.77  16.043
 596    810.    264.   21.241   21.122   19.857   19.049   18.477    18.71   17.982    18.42  16.253
 597   1086.    636.   21.668   22.287   21.302   21.595    21.44    19.24   18.632    16.89  15.973
 598    885.    666.   46.402   22.034   21.531    20.34   18.973    18.25   17.062    16.92  15.913
 599   1284.    561.   18.037   18.118    17.57   17.273   17.099    16.73   16.642    17.21  16.863
 600    588.   1385.     21.4   21.149    20.03   19.287   18.085      18.   20.662    17.29  45.373
 601    313.    156.   46.459   49.125   20.387   20.399   18.809    19.35   17.902    17.09  15.423
 602   1225.    620.   23.792   22.472   21.543   20.409   21.506    18.11   18.182    16.96  45.373
 603    579.    901.   18.106   18.926   18.513   18.183   17.467    17.44   16.862    17.21  15.633
 604    362.    726.   46.418   49.079   20.856   21.247   45.594    18.91   45.862     17.1  16.813
 605    583.    895.   20.893   22.434   20.699   19.666   18.008     17.7   18.132    45.83  15.403
 606   1371.    599.   46.301   23.054   22.663   20.267   45.634    18.23   18.542    16.73  16.743
 607     33.    962.   46.532   21.729    20.05   19.365   18.716    17.59   45.862    18.07  16.203
 608   1816.   1419.   19.965   20.115   19.153   18.659   18.776    18.08   16.562    16.43  16.413
 609   1034.   1732.   46.439   21.801   21.108   21.026   45.587     19.2   22.382    45.83  15.373
 610   1711.   1587.   20.272   20.781   19.864   19.185   18.555    17.87   18.132     16.4  15.233
 611   1328.   1253.   21.232   22.064   20.441    19.29   18.796    18.09   17.512     16.7  18.823
 612   1959.    248.   21.779   20.864   19.689   18.704   18.821    17.88   16.562    16.43  16.643
 613   2311.   1145.   46.582   21.554   19.483   18.805    18.03    18.55   17.812    16.34  15.723
 614   2051.   1669.   46.451   22.639    20.96   20.353   19.131    19.21   16.782    17.69  17.213
 615    719.     48.   20.532   20.931   20.126   19.144   19.523    17.77   45.862    20.39  16.613
 616   1689.   1885.    46.41   21.801   21.444   20.677   18.272      18.   16.582    45.83  16.373
 617   1910.   1491.   22.044   21.287   19.518   18.864   18.535    18.27   16.922     16.9  45.373
 618    826.   1144.   19.946   19.494   18.879   17.981   17.352    16.54   16.302    16.65  45.373
 619   1076.   1147.   20.109    20.17   19.376   18.724   18.046    18.16   17.712    17.32  16.513
 620   1769.    296.   20.449   20.098   19.102    18.57   17.388    17.49   16.682    16.65  15.063
 621   1037.    433.   22.954   23.485   20.283   19.538   18.782    18.16   17.962    17.17  16.613
 622    379.    464.   46.533   21.191    20.05    18.86   18.134    17.63   45.862    16.82  17.553
 623    978.   1343.   46.329   21.875   22.369   20.433   20.531    19.55   18.522    17.14  16.923
 624   1550.   1895.   22.981   22.213   20.489   19.534   18.894    18.86   16.872    16.85  45.373
 625   2185.   1113.   21.001   20.901   19.872   18.836   17.702    18.35   17.472    19.03  16.763
 626   2148.    939.   46.431   49.094   20.703     19.7   18.236     17.8   17.672    45.83  15.903
 627   1158.    391.   20.879   22.212   22.739   20.812    20.61    18.26   45.862    16.47  16.263
 628   2251.   1753.   20.286   19.857   19.096    18.87   17.814    18.02   17.632    17.96  15.793
 629   2356.   1586.   18.571   18.749   18.302   17.954   17.431    17.52   17.362    16.73  15.313
 630   1632.   1402.   19.586   19.578   19.142   18.804    18.32    18.38   17.812    20.04  45.373
 631    776.   1632.   21.862   21.604   20.093   20.113   19.746    18.92   16.822     16.8  15.693
 632    799.   1014.   21.875   49.058    21.07   20.574   18.353    17.61   17.952    17.86  16.693
 633    904.   1615.   19.599   19.715   18.865   18.408   17.652     17.7   16.322    16.86  15.393
 634   1503.   1495.   21.088   20.356   19.383   18.869   18.453    18.05   17.782    17.18  18.093
 635   1392.    272.   20.246   20.535   19.797   19.212   18.242    18.41   17.832    16.61  17.523
 636   1027.    794.   21.648   49.207    19.55   19.501   19.318    18.67   19.842    17.71  15.883
 637     43.   1751.   21.008   22.021   20.768   19.988   18.282      45.   16.872    17.38  45.373
 638    901.    449.   22.482   21.577    20.48   19.805   18.768    18.94   17.602    17.19  16.533
 639   1647.    287.   22.066   21.563   19.503   18.815   18.632    18.17   16.732    45.83  16.863
 640    701.     88.    24.49   49.084   20.805   21.197   18.627    19.54   45.862    17.78  18.823
 641    829.    624.   22.046   20.891    19.75   19.327    18.27    17.39   17.762    16.37  19.903
 642    560.   1539.   20.823   21.093   20.153   19.707   18.787    17.87   18.112    17.01  45.373
 643   2336.   1131.   46.332   22.407   22.318   21.586   45.623      45.   17.622    16.83  16.493
 644   2348.   1512.   46.553   21.577   19.808   19.465   19.475    17.83   18.232    18.06  15.793
 645   1650.    454.   22.031   49.123   20.407   20.001   20.487    18.92   18.112     16.3  45.373
 646   2023.    813.   23.074   23.305   20.775   20.163   18.001    18.53   16.882    16.91  16.333
 647   2064.   1034.   21.216   21.167   20.518   19.718   18.322     17.8   45.862    16.82  45.373
 648    842.   1610.   25.041   21.403   20.239   19.448   20.089    18.08   18.162    17.28  15.483
 649   2364.   1583.   21.064   21.711    20.01    19.83   18.278      45.   16.842    16.82  15.603
 650   1596.    719.    19.26   19.048   18.388   17.937   17.589    16.96   16.502    17.51  17.583
 651   2285.    458.    46.47   22.826   20.733   21.103   22.103    20.52   45.862    16.55  20.243
 652   1956.   1500.   24.944   20.784   19.609   19.167   19.159      18.   18.412     17.1  17.503
 653   1414.    444.   46.463   23.291   20.806   20.106   18.972    18.42   17.202    16.81  16.183
 654   1387.   1208.   19.227   18.972   18.267   17.682   17.256    17.03   17.002     18.2  16.373
 655    246.   1803.   20.051   20.785   20.271   19.332   18.383    18.82   16.912     19.6  15.513
 656    278.   1571.   19.113   20.547    47.45   20.676   21.327    19.08   17.702     17.3  16.243
 657    856.   1672.   19.166   19.095   18.469   17.882   17.136    16.71   18.002    17.97  45.373
 658   1388.    529.    21.97   20.346   19.261   18.585   17.936    17.75   17.082    19.39  15.663
 659   2189.    339.    21.36   48.969   21.978   20.416   18.952    21.15   16.902    17.24  45.373
 660   1691.   1690.   20.091   19.923   19.207   18.583   18.254    17.47   18.402    19.83  45.373
 661   1668.   1513.   20.649   20.355   19.169   19.018    18.35    18.08   19.062    17.18  45.373
 662   1660.    252.   22.311   49.083   20.815   20.537   20.849    18.72   17.322    45.83  16.023
 663   1599.    292.   21.792   20.746   19.549   18.477   17.479    17.37   16.542    45.83  15.403
 664    543.   1947.   20.671   21.686   20.265   19.701   19.343    18.95   45.862     16.8  15.583
 665   1342.   1831.   22.039   21.861   19.936   19.372   18.519    18.78   16.492    17.47  15.583
 666   2308.   1855.   46.512   21.256   20.283   19.294   18.189    18.17   45.862    45.83  15.793
 667   2282.   1438.   22.111   49.103   20.611   20.473   19.223    18.37   45.862    17.08  45.373
 668    600.    790.     21.2   20.751   19.834   19.116   18.486    18.15   17.982    21.85  17.703
 669    150.    844.   23.028   21.512   19.463   18.591   17.874    17.55   16.142    18.83  15.153
 670    744.    223.     46.5   21.693   20.417   19.395   18.649    18.37   45.862    17.44  15.623
 671   1778.   1568.   46.402   22.023   21.531   20.961     45.6    19.75   17.262    17.11  16.393
 672   1762.    764.    20.76   20.881   19.516   18.922   17.992    17.82   16.772    18.77  15.373
 673   2427.    222.   23.106   24.309    20.39   19.784   17.961     18.9   18.062    45.83  45.373
 674   2388.    609.    19.46   19.205   18.467   18.037   17.514    17.25   17.102    17.17  45.373
 675    216.    212.   22.397    21.89     20.2   19.292    18.73      19.   17.412    17.37  15.743
 676   2296.   1576.   46.292   21.448   22.804   19.892   45.637    19.61   17.082    16.88  15.943
 677   2128.   1410.   46.476   49.144   20.193   20.975   45.575    18.55   18.242    18.84  15.763
 678   1526.    900.   46.256   48.897   22.712   21.844   21.622    18.46   16.782    45.83  45.373
 679   1715.    884.   19.716   20.114   19.387   18.879   18.667    17.88   16.632    19.27  15.973
 680    655.    351.   21.588   20.419   19.636   19.032     18.5    17.98   16.432    18.02  15.733
 681    539.   1406.   19.898   20.513   18.789   20.462   18.504    20.71   45.862    18.44  20.133
 682    551.    224.   20.053   20.799   20.128   20.104   18.844    17.83   17.302     16.9  15.713
 683    435.    694.    20.93   19.927    18.83   18.358   17.719    17.37   17.042    16.89  45.373
 684   1984.   1419.   28.689   22.612   21.459   19.805   18.293    17.71   16.682    20.36  15.953
 685   2108.   1185.   22.173    24.36   19.982   20.383   45.555    18.37   17.952    18.59  18.153
 686   2117.   1576.   20.764   49.058    21.07   46.347   19.178    20.68   17.772    20.35  17.693
 687    210.   1023.   46.545   21.227   19.906   19.758   18.023    18.25   16.812    45.83  15.953
 688    463.    421.   24.464   23.811   20.318   19.549   19.016    18.77   18.982    17.94  17.453
 689   2454.   1561.   46.468    23.45   20.752   19.978   19.388      45.   16.732    17.13  17.433
 690   1784.   1361.   21.105   20.286   19.313   18.654   17.918    18.87   45.862    19.06  17.163
 691    791.   1644.   46.444   49.108    20.56   20.113   18.542    18.17   18.312    17.68  16.953
 692   2374.    519.   23.402   21.727   20.294   18.975   17.841     17.8   17.242    18.63  15.473
 693   1968.    911.   21.613   49.021   21.448    20.76   18.723    19.28   18.452     17.6  45.373
 694   1859.    836.   21.305   21.253   19.753   18.997   18.028    17.85   17.362    17.39  14.933
 695    922.     19.    23.43   23.134   21.063    21.85   18.368    17.73   17.722    17.46  15.733
 696   1518.    818.   22.095   49.109    20.55   20.888   18.891    18.92   17.442    17.09  15.613
 697   2366.    815.   46.479   49.148   20.152   19.839   19.743     18.8   45.862    17.23  15.943
 698    775.    650.   46.373   24.268   21.816   20.359   19.419    18.75   17.892    19.26  16.013
 699    636.    240.   46.507   21.536   20.339   19.063   17.735    17.57   16.302    45.83  15.823
 700   2478.    862.   25.499   49.129   20.346   21.949   19.894    19.82   17.922    45.83  16.293
 701   2076.   1751.   22.554   49.173   19.897   20.685   19.949      45.   18.562    18.97  17.233
 702    316.   1531.   19.237   19.634   19.019   18.723   18.791    18.02   21.192    45.83  17.173
 703    283.   1171.   23.297   23.535   20.221    19.74   18.887    18.97   16.772    17.01  15.813
 704   1056.    832.   21.558   49.142   20.213   21.858   19.725    18.99   17.562    18.42  15.853
 705   2003.    395.   20.684   20.528   19.644   19.178   18.529    18.48   16.442    18.11  18.273
 706   2351.   1416.   22.452   23.488   19.916   19.323   18.703    17.61   20.072    45.83  17.093
 707   1475.    294.   46.316   22.114   22.507   21.717   19.167    18.68   45.862    17.25  45.373
 708    519.    478.   23.287   48.956   22.111   20.129   19.393     18.8   45.862    18.09  45.373
 709   1985.   1825.    21.37   21.227    20.13   19.377    18.35    18.14   17.082    45.83  15.753
 710   1303.    746.     21.5   21.814   20.751   20.317   19.222    18.92   18.902    18.19  15.813
 711   2220.    428.   19.564    19.82   19.138   18.794   19.348    19.07   45.862    45.83  45.373
 712    869.    920.   23.061   21.762   20.833   20.242    18.73    18.05   17.392    45.83  16.343
 713   1674.   1400.   24.177   48.977   21.896   20.928   20.337    18.64   16.382    45.83  45.373
 714   2286.    242.   22.523   20.524   19.909   18.992   19.381    18.62   16.952    20.12  17.263
 715    882.   1462.   20.223   19.773   18.945   18.585   18.033     17.8   17.212     17.2  16.273
 716   1922.    735.   21.775   22.241   20.204   19.545   18.546    18.01   17.452    18.26  15.483
 717   1660.    929.   23.403   23.815   22.741   21.211   21.881    19.37   19.712    45.83  17.473
 718   2099.   1067.   44.139   19.667   47.466   47.109   20.279    19.05   17.212    45.83  17.213
 719    278.    802.   20.713   20.688   19.804   19.076   45.548    17.75   45.862    45.83  16.343
 720   1512.   1293.   21.104   22.639    19.28    18.46   20.818    17.05   45.862    18.22  45.373
 721    306.     83.   20.783   25.175   21.413   19.834   19.583    18.26   16.482    45.83  15.993
 722   1664.    985.    21.86   20.978   19.758   19.075   18.717    19.08   16.802    45.83  16.743
 723    601.   1122.   21.312   20.513   19.685   19.111   18.472    17.87   45.862    20.41  16.273
 724   2068.    483.   21.897   20.922   20.329   20.091   21.867    19.19   45.862    45.83  15.523
 725    919.    961.   46.499   22.022   20.421   20.143   19.018    18.84   17.322    45.83  45.373
 726    788.   1072.   18.798   18.776   47.483   22.199   46.363      45.   45.862    45.83  45.373
 727    658.    586.   44.139   46.518   46.978    21.53     20.6    18.43   18.212    45.83  15.903
 728    292.    736.   20.781   20.448     19.9   19.312    18.73    18.33   19.222    45.83  45.373
 729   2290.   1799.   46.337   21.587   22.282   20.149    20.77    20.17   17.762    45.83  45.373
 730    762.    366.   21.117   22.156   21.631   19.887   18.908    19.56   17.922    45.83  15.833
 731   1255.    581.   20.063   19.917   19.156   18.494   17.758    17.25   17.192    45.83  15.733
 732    212.   1391.   19.214   19.522   19.153   18.697   18.301    17.51   45.862    17.38  15.683
 733   2303.    522.    22.85   21.442   20.513   19.699   19.292    18.34   19.772    45.83  17.703
 734   1352.    168.   20.895   23.097   21.664   19.792   18.784    18.66   17.412    45.83  16.353
 735    557.   1058.   44.139   18.666   47.485    22.51    19.63    18.57   18.422    45.83  17.363
 736    216.    564.   46.571   21.025   19.615   19.459   18.266    17.64   45.862    17.87  17.763
 737   1176.    576.   23.338   49.013   21.529   20.287   19.919    18.82   17.762    45.83  16.713
 738   1258.   1556.   20.785   20.203   19.487   19.134   18.301    18.06   17.402    45.83  17.013
 739   1800.     27.   46.448   21.657   21.008   19.975   19.637    19.37   45.862    45.83  45.373
 740    302.   1645.    21.69   21.202   19.825   19.378   18.244    17.81   19.152    45.83  16.483
 741    585.   1671.   46.443   21.728   21.068    19.88   18.523    18.26   16.942    45.83  15.853
 742   2038.    414.   22.401   49.098   20.662   21.338   19.767    23.06   19.112    45.83  17.143
 743   2238.    789.    46.28   22.007   22.926   21.662   19.655    19.53   18.632    45.83  45.373
 744   1526.   1140.   20.034   19.865   19.239   18.894   18.109     18.4   17.582    45.83  20.003
 745   1246.    113.   19.669   20.112   19.295   18.779   19.605    18.63   17.542    45.83  17.303


==> table8.dat <==
#####################################################################################################
#  ID    X       Y        U        B        V        R        I        z        J        H       K  #
#####################################################################################################
   1   1582.   1328.   15.094   14.483   13.431   12.832   12.115    11.85   11.012    10.25   9.993
   2   2369.    398.   13.869   13.626   12.765   12.608   11.542     11.5   10.112     9.53   9.743
   3    950.   1235.   15.701   15.133   14.081   13.502   12.785    12.46   11.702    10.93  10.693
   4    192.    703.   13.513   13.463   12.859   12.727   11.758    11.67   10.642    10.22  10.233
   5    818.   1118.    14.68   14.078   13.194   12.893   11.846    11.79   10.602    10.22  10.193
   6   2517.    344.   16.096   15.756   14.783   14.095   13.359    13.12   12.242    11.51  11.183
   7    655.    718.   16.218   14.986   13.901   13.389   12.333    12.17   11.132    10.53  10.443
   8   2483.   1492.   16.116   15.526   14.553   13.942   13.235    12.99   12.122    11.37  11.153
   9   2236.    627.   13.192   13.546   12.909   12.836   11.964    11.93   10.902    10.61  10.623
  10    643.   1896.   15.608   15.127   14.142   13.562   12.874    12.56   11.782    11.09  10.883
  11   1571.    449.   13.853    13.87   13.188    12.99   12.059    12.35   11.012    10.69  10.553
  12   2426.   1677.   15.958   15.466   14.493   13.882   13.204    12.96   12.092    11.34  11.143
  13    355.    439.   12.834   13.295   12.781   12.774   11.921    11.82   11.012    10.75  10.693
  14    710.    982.   15.951    15.47   14.452   13.872   13.164    12.85   12.072    11.32  11.173
  15    511.   1328.   15.939   15.491   14.462   13.901   13.223    12.85   12.162    11.42  11.193
  16   2370.   1930.    16.03   15.516   14.543   13.942   13.245      13.   12.082    11.36  11.143
  17   1767.   1214.   15.703   15.287   14.302   13.731   13.043    12.77   12.012    11.28  11.043
  18   1633.   1262.   16.186   14.997   14.012   13.684   12.695    12.98   11.622    11.15  11.083
  19   1613.   1011.   12.965   13.436   13.023   12.946    12.19    12.51   11.342    11.14  11.173
  20   2256.   1298.   16.277   15.796   14.823   14.222   13.525    13.23   12.452    11.68  11.453
  21    414.    308.   16.245   15.742   14.701   14.141   13.434    13.07   12.352    11.62  11.393
  22   1494.   1061.   14.784   14.441   13.748    13.54   12.639    12.97   11.692    11.26  11.223
  23    855.    838.    16.23   15.738   14.742   14.181   13.474    13.16   12.422    11.67  11.443
  24    839.   1220.    16.38   15.899   14.892   14.282   13.595    13.28   12.562    11.81  11.553
  25   1346.   1634.   16.323   15.831   14.802   14.212   13.514     13.2   12.452    11.72  11.463
  26     34.    448.    16.03   15.538   14.542   13.991   13.303    12.96   12.352    11.64  11.343
  27   2198.   1049.   16.245   15.785   14.823   14.232   13.544    13.26   12.502    11.76  11.543
  28   1775.   1221.   16.262   15.846   14.873   14.282   13.613    13.28   12.652    11.92  11.663
  29    894.   1363.   16.265   15.805   14.843   14.262   13.574    13.26   12.522    11.81  11.593
  30   1510.   1383.   16.118   15.734   14.783   14.221   13.562    13.26   12.602    11.88  11.653
  31   2218.   1206.   16.952   15.678   14.458   14.008      13.    12.93   12.192    11.44  11.403
  32    552.   1296.   16.205   15.778   14.782   14.231   13.543    13.22   12.482    11.72  11.503
  33    372.   1433.   16.437    16.01   14.992   14.441   13.743     13.4   12.732    11.96  11.763
  34    517.   1322.   16.679    15.97    14.84   14.232   13.583    13.31   12.692    12.24  12.073
  35   1119.    987.   16.247   15.798   14.802   14.222   13.543    13.24   12.522     11.8  11.593
  36    919.   1168.   16.318   15.848   14.852   14.272   13.584    13.26   12.512    11.79  11.523
  37    827.    657.   16.495   15.981   14.952   14.372   13.684    13.35   12.672    11.88  11.643
  38    408.    683.   16.522   16.041   15.012   14.422   13.715    13.34   12.632    11.93  11.663
  39    993.    959.    16.56   16.079   15.072   14.492   13.794    13.47   12.772    12.03  11.823
  40    527.   1854.   16.842   16.546   15.573   15.253   14.391    14.12   13.442    12.72  12.583
  41   1854.   1699.   16.539   16.145   15.183   14.611   13.953    13.63   12.912    12.21  11.963
  42   1578.   1866.   16.518   16.037   15.052   14.472   13.774    13.45   12.692    12.01  11.773
  43   1166.   1312.   16.627   16.189   15.182   14.592   13.914    13.61   12.862     12.2  11.913
  44   1845.   1898.   14.973   14.718   13.946    13.73   12.994    13.19   12.422    11.91  11.903
  45    399.    222.   16.605   16.178   15.182    14.64   13.972    13.61   13.002    12.27  12.093
  46   2219.   1432.   16.756   16.274   15.323   14.732   14.044    13.79   13.022    12.31  12.033
  47   2178.   1527.   16.602    16.24   15.334   14.771   14.112    13.84   13.172    12.45  12.263
  48   1710.   1668.   16.553   16.115   15.153   14.591   13.903    13.59   12.822    12.11  11.863
  49    517.    258.   16.672   16.267   15.282   14.711   14.072    13.72   13.102     12.4  12.153
  50     99.    314.   16.429   16.056   15.083    14.54   13.862     13.5   12.922    12.17  12.293
  51    868.   1697.   16.755   16.317   15.332   14.742   14.064    13.83   13.042     12.3  12.083
  52    176.    569.   16.533    16.29   15.384    14.85   14.123    13.75   13.062     12.3  11.973
  53   2258.   1255.   16.841   16.436   15.463   14.872   14.194    13.91   13.192    12.46  12.223
  54   2162.   1754.   15.786   15.909   15.462   14.949     14.3    14.03   13.242    12.53  12.093
  55    274.   1393.   19.517   18.246   16.713   15.627   14.222     13.7   12.952     12.2  12.153
  56   1106.   1422.   16.923   16.496   15.523   14.951   14.254    13.96   13.252    12.51  12.283
  57   1546.    263.   16.937   16.467   15.482   14.911   14.223    13.92   13.272    12.55  12.323
  58   2119.    933.   15.657   15.097   14.336    14.11   13.277    13.26   12.692    12.26  12.153
  59   1152.    695.   16.814   16.376   15.403   14.831   14.192    13.88   13.202    12.52  12.273
  60   1547.   1471.   16.717   16.344   15.393   14.831   14.153    13.85   13.182    12.47  12.203
  61   1531.    432.   16.924   16.464   15.513   14.912   14.273    13.96   13.262    12.55  12.233
  62   1673.   1850.   16.892   16.465   15.503   14.941   14.292    13.96   13.232    12.59  12.293
  63   1968.   1218.   16.866   16.526   15.553   14.981   14.303      14.   13.372    12.61  12.413
  64    619.   1603.   17.855   16.657   15.448   14.707    13.99    13.72   13.042    12.42  12.373
  65    739.     68.   16.975   16.548   15.552   15.001   14.303    13.99   13.292    12.61  12.363
  66   2481.    141.   19.101   17.927   16.494   15.495   14.293    13.97   13.202    12.54  12.343
  67   1731.   1928.   17.869   16.639   15.408   14.676   13.989    13.94   13.132    12.58  12.453
  68    163.   1265.   17.019   16.614   15.663   15.111   14.452    14.06   13.462    12.68  12.523
  69    240.   1897.    15.17   14.991   14.298   14.022   13.499    14.06   13.012    12.67  12.713
  70   2161.   1044.   15.347   15.047   14.398    14.19   13.492    13.44   13.032    12.68  12.643
  71   1079.   1052.   16.986   16.613   15.673   15.101   14.433    14.13   13.412    12.74  12.583
  72    695.    905.   16.925   16.574   15.623    15.08   14.402    14.13   13.492    12.74  12.563
  73   1744.   1278.   16.647   16.328   15.444    14.91     14.3    13.95   13.312    12.67  12.473
  74   2179.   1542.   14.515   14.671   14.202   14.048   13.486    13.38   13.142    12.79  12.823
  75   1976.   1304.   17.047   16.652   15.723   15.112   14.522    14.21   13.452    12.79  12.573
  76   1754.   1788.   17.129   16.735   15.773   15.192   14.513    14.24   13.352    12.75  12.553
  77    751.   1309.   17.026   16.664   15.713   15.151   14.473    14.16   13.582    12.78  12.623
  78     25.   1442.   15.379   15.243   14.527   14.242    13.71    13.49   13.302    12.84  12.873
  79   1358.   1080.   17.119   16.736   15.763   15.201   14.552    14.26   13.642    12.87  12.783
  80     77.   1896.   17.122   16.728   15.732   15.229   14.551    14.15   13.592    12.82  12.683
  81    279.   1633.   16.523   16.172   15.243   14.749   14.216    13.93   13.542     12.9  12.903
  82    647.    847.   16.919   16.589   15.694    15.15   14.501    14.21   13.552    12.85  12.663
  83    696.   1003.   15.845   15.655   14.917   14.545   14.022    13.85   13.462    12.85  12.903
  84   2347.   1039.   17.159    16.71   15.804   15.192   14.582    14.34   13.612    12.86  12.593
  85    345.    979.   17.121   16.716   15.743    15.22   14.542    14.22   13.622    12.91  12.703
  86   2090.   1809.   20.124   18.755   17.233   16.157   14.907    14.44   13.682    12.99  12.823
  87    815.   1665.   17.269   16.875   15.913   15.351   14.683    14.37   13.672    12.91  12.743
  88   2350.    516.   16.083   15.676   14.927   14.574   14.042    13.95   13.532    13.12  13.133
  89   1342.    928.    18.48   17.228   16.008   15.257    14.54    14.29   13.722    13.11  12.943
  90   2227.   1614.   15.179   15.216   14.691   14.373   13.918    13.83   13.622    13.12  13.313
  91   2480.    307.   16.911   16.668   15.784   15.172   14.572     14.4   13.662    13.05  12.763
  92   2417.    900.   18.872   17.697   16.376    15.54   14.765     14.5   13.792    13.22  12.963
  93   1542.   1335.   17.231   16.901   15.984    15.45   14.753     14.5   13.832     13.2  12.793
  94   1116.   1230.    17.18   16.872   15.943    15.41    14.79     14.5   13.872     13.1  12.953
  95    748.   1281.   17.341   16.936   15.963   15.411   14.733    14.43   13.712     13.1  12.813
  96   2058.    214.   17.419   16.981   16.064   15.482   14.794    14.55   13.912    13.13  12.993
  97   1027.   1206.   17.311   17.014   16.063   15.501   14.813    14.55   13.822    13.23  12.993
  98    851.    346.    17.27   16.973   16.033     15.5   14.832    14.54   13.952    13.16  13.083
  99   1130.   1182.   16.675   16.214   15.375   14.889   14.395     14.2   13.802     13.3  13.273
 100   1035.    682.   17.438   17.021   16.104   15.551   14.931     14.6   13.962    13.21  13.153
 101   1001.   1382.   17.474   17.101   16.184   15.621   14.972    14.69   14.102    13.33  13.143
 102    117.    464.   17.416   17.043   16.103   15.609    14.97    14.62   14.012    13.25  13.113
 103    257.   1279.    17.48   17.097   16.112    15.58   14.902    14.58   13.932    13.28  12.993
 104   2361.   1217.   15.524   15.431    14.85   14.523   14.068    14.02   13.682    13.35  13.373
 105    773.   1442.   17.422   17.071   16.154   15.601   14.942    14.63   13.992     13.3  13.113
 106    810.   1902.   17.205   16.994   16.155   15.688   15.097    14.85   14.142    13.38  13.323
 107   1602.    744.   16.328     16.3    15.73   15.268   14.745    14.52   13.942    13.37  13.043
 108    761.   1068.   21.341   19.809   18.242   17.041   15.461    14.89   14.062    13.42  13.153
 109    294.    776.   18.519   17.473   16.309   15.605   14.898    14.61   14.112    13.44  13.463
 110   1039.   1282.   17.623   17.294   16.343   15.732   15.093    14.79   14.022    13.39  13.093
 111   1789.   1116.   17.303   16.995   16.145     15.6   14.951    14.69   14.032     13.4  13.103
 112   1969.    977.    17.54   16.666   15.693   15.131   14.579    14.56   13.922    13.46  13.323
 113    336.   1235.   17.668   17.328   16.332   15.771   15.122    14.77   14.082    13.46  13.203
 114   1630.   1683.   19.176   18.011   16.758   15.958   15.154    14.84   14.242    13.49  13.453
 115     76.    273.   16.485   16.317   15.556   15.136   14.701    14.44   14.132    13.53  13.803
 116   1528.   1579.   17.313   17.037   16.164    15.62    15.01    14.78   14.142     13.5  13.283
 117   1674.     70.   21.192   19.832   18.455   17.203   15.661    15.12   14.262    13.51  13.533
 118   1231.   1052.   17.795   17.433   16.493   15.921   15.272    14.96   14.372    13.49  13.393
 119   1740.    203.   20.209   18.959   17.504   16.582   15.448    15.12   14.452    13.64  13.503
 120    486.   1456.   16.515   16.228   15.456   15.036   14.601    14.36   14.042    13.65  13.703
 121   1670.    296.    17.34   17.108   16.224     15.7   15.041    14.78   14.262    13.51  13.333
 122    205.   1411.   18.018   17.091   16.062   15.472     14.9    14.63   14.302    13.68  13.613
 123   1623.    731.   17.308   17.032   16.215   15.699   15.118    14.86   14.222    13.64  13.393
 124   1791.    188.    19.69    18.81   17.344   16.432   15.376    15.05   14.252    13.71  13.673
 125    207.    315.   17.565    17.29   16.384    15.86   15.153    14.88   14.242    13.64  13.323
 126   1850.   1220.   17.368   16.581   15.664   15.159   14.685    14.88   14.162    13.73  13.743
 127   2097.   1679.   15.568   15.789   15.342   14.994   14.597    14.51   14.272    13.79  13.973
 128   1268.   1245.   19.283   18.565   17.267   16.507   15.499     15.1   14.522    13.81  13.583
 129    273.    867.   18.032   17.137   16.152   15.591   15.068    14.79   14.422     13.8  13.823
 130    442.    749.    17.85   17.608   16.612    16.08   15.441    15.09   14.562     13.8  13.573
 131   1900.   1522.    15.67    15.74    15.17   14.824   14.437    14.49   14.032     13.9  13.753
 132   1323.    370.   17.786   17.511   16.594    16.05   15.401    15.15   14.502    13.82  13.633
 133   2419.   1700.   18.311   17.838   17.066    16.52   15.842    15.48   14.692    14.09  13.783
 134    974.    528.   17.765    17.49   16.584   16.031   15.411    15.11   14.522    13.93  13.763
 135    158.    378.   16.262    16.57   16.112   15.764   15.484    15.29   15.022    14.09  14.743
 136   2493.    615.   17.801    17.58   16.674    16.14   15.501    15.28   14.572    13.87  13.633
 137    770.    235.   16.281   16.188   15.528   15.136    14.71    14.57   14.262    13.88  13.803
 138    737.   1133.   17.618   16.842   15.913   15.399   14.915    14.74   14.272    13.98  13.823
 139   1786.    475.    17.82    17.49   16.584    16.04    15.42    15.11   14.482    13.81  13.713
 140    649.   1844.   17.716   17.397   16.524    15.99   15.331    15.05   14.292    13.76  13.653
 141   1783.   1678.   15.889   15.937     15.4   15.035   14.648    14.56   14.232    13.93  13.913
 142   1666.   1534.   16.049   16.032   15.439   15.075   14.678    14.68   14.272    14.01  13.963
 143   2074.    521.   17.568   17.379   16.596   16.031   15.469    15.24   14.612    13.84  13.753
 144    967.   1368.    46.54    22.09   19.952   18.266   16.259     15.5   14.572    14.02  13.643
 145    440.   1667.   18.102   17.817   16.832   16.281   15.641     15.3   14.742     13.9  14.003
 146    942.    729.   17.865    17.59   16.684   16.131   15.491    15.21   14.552    13.87  13.823
 147   1453.     27.   17.875   17.653   16.825   16.261   15.738     15.5   14.932    14.15  14.073
 148   1024.    679.   17.971   17.837   16.964    16.42   15.868    15.43   15.172    14.26  14.173
 149   1115.    750.   17.928   17.598   16.714   16.151   15.512    15.24   14.642    13.98  13.853
 150    149.    369.   17.837   17.584   16.633    16.11   15.441     15.1   14.582    14.03  13.793
 151    672.   1310.   17.762   17.486   16.625   16.071   15.519    15.23   14.642    13.99  13.913
 152     90.    488.   21.127   20.203   18.815    17.66   15.992    15.44   14.892    14.05  14.003
 153    756.   1925.   19.063   19.739   18.396   17.356    15.95    15.46   14.732    14.15  13.783
 154   2226.    895.   17.551   17.546   16.797   16.279   15.669    15.52   14.642    14.04  13.803
 155   1258.   1839.   18.052   17.701   16.784   16.231   15.562    15.28   14.742    13.98  13.533
 156   1132.   1707.   21.163   19.772   18.283   17.207    15.86    15.32   14.532    14.07  13.703
 157    991.    269.   17.897   17.655   16.693    16.17   15.657    15.33   14.972    14.11  13.843
 158   1248.    565.   18.017   17.676   16.815   16.309   15.709    15.39   14.882    14.11  14.153
 159    447.   1343.    17.92   17.253   16.313   15.799   15.228    15.01   14.492     14.3  14.013
 160   1978.   1665.   19.806   18.794   17.507   16.699   15.827    15.57   14.932    14.23  13.993
 161    337.   1787.   17.035   16.845   16.107   15.667   15.261    15.03   14.472    14.17  14.593
 162    348.   1717.   18.243   17.979   17.084   16.531   15.872    15.61   14.982    14.24  14.113
 163    245.   1105.   18.501   18.182   17.253   16.759   15.984    15.89   15.182    14.38  14.373
 164   1487.   1716.   19.626   18.362   17.209   16.467   15.759    15.51   14.952     14.3  13.953
 165   1077.    703.   18.713   18.568   17.684   17.053   16.385    16.05   15.172    14.33  13.813
 166    786.    313.   18.235   18.057   17.184   16.592   15.962     15.8   14.992    14.27  14.353
 167    650.   1336.   21.436   19.741   18.152   17.164   16.147     15.7   15.172    14.32  14.063
 168   1377.   1794.   18.044   17.844   17.005    16.48   15.821    15.57   14.932    14.32  14.063
 169   1640.   1796.   18.313   18.081   17.164   16.669   16.039    15.73   15.392    14.35  14.133
 170   1689.    748.    18.32   17.957   17.084   16.521   15.891    15.61   15.062    14.32  14.133
 171   2517.    665.   20.729   19.446   18.025   17.161   16.162    16.04   15.142    14.32  14.233
 172    521.    662.   16.465   16.514   15.899   15.554   15.167    15.03   14.792    14.44  14.333
 173    554.    956.   20.336   19.533   18.033   17.141   16.124    15.66   14.872    14.55  14.463
 174    387.    247.   18.119   17.854   17.015   16.499   15.802    15.52   14.992    14.29  14.143
 175    187.    509.   17.867   17.732   16.915   16.419   15.857    15.53   15.082    14.48  14.033
 176   1614.   1096.   22.953     20.8   19.222   18.196   16.577    15.88   15.002    14.58  14.103
 177   2308.    580.   18.278   17.947   17.186   16.582   15.972     15.9   15.172    14.45  14.373
 178    748.   1104.   18.162   17.962   17.145     16.6   16.029    15.81   15.232     14.4  14.123
 179   2421.     92.   18.216   17.907   17.146   16.571   16.029    15.85   15.242    14.42  14.163
 180   1846.    913.   18.423   18.114   17.275    16.74   16.062    15.85   15.292     14.4  14.683
 181   1384.     64.   18.894    18.01   16.992   16.421    15.85    15.73   15.442    14.53  14.483
 182   1375.   1094.    18.71   18.456   17.595   17.138   16.363    16.33   15.892    14.71  14.753
 183   1525.   1326.   18.288   17.925   17.075   16.375   15.649    15.42   14.892    14.57  14.233
 184    895.   1495.   20.922   19.923   18.423   17.464   16.349    15.96   15.182    14.55  14.863
 185    995.   1455.   18.273   17.998   17.114    16.59   15.931    15.65   15.042    14.44  14.333
 186    502.   1666.   21.551   20.103   18.827   17.708   16.332    15.82   14.942    14.65  14.313
 187    298.    373.   16.607   16.743   16.139   15.813   15.407    15.18   15.102    14.61  15.083
 188   1537.   1686.   19.038   18.078   17.082   16.472   15.969    15.64   15.112    14.55  14.573
 189     48.    979.   19.394   19.101   17.736   17.084   16.386    16.08   15.372    14.52  14.393
 190   1625.   1235.   18.489   18.224   17.385    16.86    16.25    15.91   15.632    14.75  15.243
 191   1506.   1927.   19.711   18.577    17.48   16.756   16.107     15.8   15.342    14.52  14.593
 192   1777.    479.   19.253   18.749   17.854   17.369   16.914    16.45   15.662    14.73  14.553
 193   1791.   1499.     18.6   18.292   17.363   16.801   16.239    15.91   15.322    14.76  14.353
 194    481.   1499.   18.312   18.102   17.173    16.65   15.943    15.71   15.132    14.56  14.293
 195   1817.    623.   18.293   18.039   17.144    16.62   16.029    15.75   15.202    14.57  14.763
 196   1286.    921.   16.621   16.658    16.11   15.764   15.328    15.25   14.952    14.73  14.633
 197   1949.   1785.   19.729   19.641     18.5    17.97   17.437    17.13   16.312    14.92  15.273
 198   1716.   1899.   20.686   20.308   18.752   17.735   16.601    16.19   15.362    14.73  14.223
 199   1409.   1455.   16.447   16.614   16.111   15.774   15.416    15.29   14.882    14.69  14.743
 200   1255.   1711.   21.244   19.744   18.233     17.4   16.654    16.11   15.362    14.53  15.143
 201    564.   1202.   16.276   16.541   16.072   15.763   15.327    15.25   14.992    14.69  14.843
 202     86.    945.   19.538   19.439    18.32   17.625   16.831    16.32   15.492    14.69  14.273
 203   1626.    721.   19.722   18.806   17.721   17.083   16.609    16.25   16.042    14.64  14.673
 204    114.    976.   19.543   20.022   18.869   18.059   17.099    16.72   16.792    14.91  15.113
 205   1204.   1796.   17.097    16.85   16.392   14.696   15.541    15.43   15.292     14.8  14.483
 206   2375.    770.   21.679    19.95   18.484   17.494   16.215    16.05   15.142    14.66  14.473
 207    158.    526.   20.589   20.179   18.612   17.925   17.257    16.91   16.012    14.77  14.983
 208   2094.   1104.   18.705   18.472   17.655   17.101     16.5    16.31   15.512    14.82  14.693
 209   1907.   1062.   18.653   18.432   17.503   17.028   16.408    16.09   15.542    14.72  14.303
 210    571.   1378.   19.294   19.285   17.875   17.292   16.449    16.39   15.642    14.87  14.213
 211    539.    898.   19.071   18.862   17.821   17.649   16.612    16.58   15.692    14.93  14.603
 212    711.   1025.   19.068   18.565   17.603   17.041   16.411    16.02   15.712    15.04  15.053
 213    431.    908.    18.61   18.291   17.374   16.869    16.24    15.86   15.512     14.7  14.483
 214    173.    800.   19.274   18.595   17.745   17.317    16.93    16.51   15.872    15.14  14.933
 215   1766.    310.   18.747   18.581   17.664   17.101   16.433    16.13   15.522    14.98  14.613
 216    743.   1433.   18.714    18.45   17.544    17.01   16.245    16.09   15.572    14.82  14.613
 217     73.    282.   19.763   19.694   18.855   18.378    17.71    17.65   15.692    14.94  16.543
 218   2515.    913.   18.789   18.459   17.564    17.03   16.449    16.28   15.762    14.77  15.483
 219    956.   1519.   22.946   20.596   19.175   18.136   16.565    16.25   15.422    14.89  14.753
 220    534.   1096.   20.223   19.669   18.326   18.392   16.909    16.99   15.822    14.85  14.223
 221   2492.   1121.     20.7   20.962   19.697   19.063   19.064    18.03   16.932    15.09  15.923
 222   1899.   1835.   22.139   20.856   19.435   18.464   17.078     16.7   15.592    14.74  14.543
 223   1061.   1461.   17.278   17.305   16.679   16.286   15.811     15.7   15.532    14.94  15.003
 224   1348.    107.   17.288   17.248   16.812   16.464   15.931    15.79   15.662    14.77  14.453
 225   2024.    324.   18.324   17.808   17.036   17.266   15.977    16.21   15.462    14.95  14.713
 226     63.   1737.   19.344   19.116   17.807   17.144   16.476    16.11   15.642    14.83  14.193
 227    862.   1212.   18.573   18.297   17.424   16.832   16.163    15.98   15.682    14.84  14.683
 228   1200.    644.   19.864   19.528   18.196   17.544   16.827    16.43   15.692    15.06  14.473
 229   1496.   1263.   18.702   18.393   17.565    17.03   16.362    16.04   15.432    14.81  14.453
 230   1727.   1820.   46.478   49.147   20.162   19.141   17.774    17.06   16.712    14.93  16.593
 231   2225.   1689.   18.691   18.415   17.565    17.02   16.381    16.24   15.302    15.23  14.473
 232    876.    716.   18.589   18.401   17.484   16.979    16.35    16.16   15.792    14.86  14.813
 233   2356.   1648.   46.262    24.44   23.086   19.999   20.931      45.   20.792    15.21  15.473
 234   1442.   1161.   18.539   18.252   17.435     16.9   16.309    16.05   15.322    14.95  14.793
 235   1237.    544.   20.873   22.746   19.309   18.529   17.482    16.99   16.322    15.15  15.383
 236    677.    765.   21.694    20.42   19.178    17.99   16.662    16.31   15.342    14.88  14.703
 237    772.   1486.   17.247   17.274   16.659   16.285   15.898    15.66   15.312    15.23  14.533
 238    795.    860.   18.288   17.978   17.318   16.887     16.5    16.21   16.282    15.25  15.273
 239   1230.    971.   19.749   19.418   18.646   18.042   17.442     17.2   16.562    15.15  14.903
 240   1528.    755.   20.615   19.626   18.205   17.331   16.488    16.25   15.492     14.8  14.603
 241   1306.   1294.   19.161   18.994   18.155   17.562   16.923    16.68   16.082    15.05  15.343
 242   1444.   1569.   20.884   20.615   19.093   18.153    16.98    16.53   15.792    14.92  15.383
 243   1125.    867.    18.62   18.442   17.625    17.08    16.49    16.19   15.652     14.9  14.573
 244   1463.    104.    20.56   20.444   18.821   17.922   17.147    16.69   16.642    14.97  15.213
 245    317.   1450.    20.33    20.53   18.952   18.653   17.703    17.28   17.322    15.25  15.803
 246    279.    771.   20.896   19.967   19.094   18.153   17.378    17.22   16.342    15.14  14.863
 247    344.    349.   18.641   18.637   17.876   17.495   16.798    16.48   15.892    14.78  14.683
 248   1716.   1909.   21.287   21.545   19.575   18.827    17.81    17.44   16.912    15.07  14.843
 249     50.    520.   46.542   21.069    19.95   19.459   18.723    17.51   16.802    15.31  14.923
 250    639.   1310.   18.763   18.565   17.603   17.119   16.586    16.31   15.722    15.02  15.173
 251    776.    721.   21.796   20.621   19.256   18.119    16.81     16.3   15.782    15.02  15.003
 252    320.   1218.   18.963   18.318   17.322   16.809   16.238    16.07   15.472    15.22  15.333
 253     27.   1550.   18.654   18.465   17.615   17.158   16.547     16.2   15.452     15.2  14.943
 254    549.   1267.   19.211   19.319     18.2   17.699   16.876    16.68   16.012    15.23  14.853
 255   2214.    647.   18.713   18.153   17.437   16.803   16.338    15.96   15.912    14.99  15.223
 256   1413.   1136.   18.595   18.385   17.535   17.049    16.39    16.22   15.762    15.21  14.633
 257   1350.   1167.   22.055   23.837   19.716   18.765   17.291    16.76   15.802    14.98  14.803
 258    485.   1118.   19.048   46.518   46.978   21.064   19.484      17.   15.732    15.14  15.073
 259   2508.   1281.    17.08   17.139    16.58   16.156    15.76    15.58   15.152    15.35  15.383
 260     76.   1429.   18.752   18.783   17.731   17.249   16.667    16.25   15.652    15.09  14.623
 261   2487.   1439.   20.737   20.282   18.793   17.775   17.185    16.97   16.382     14.9  14.383
 262   1457.     15.   18.832   18.534   17.695   17.112   16.579    16.25   15.962    14.93  14.523
 263   2479.   1747.   21.521   20.584   19.409   18.279   17.028    16.48   16.212    15.33  14.493
 264   1022.    744.   22.922   20.618    18.95     18.1   17.131    16.63   16.262      15.  15.143
 265   1230.   1064.   20.277   19.841     18.7    17.86   17.249    16.61   16.132    15.29  15.193
 266    449.    855.   20.669   20.161   18.572   17.672   16.838    16.45   15.672    15.34  14.553
 267   1820.    838.   20.604   20.211    20.19    18.98   18.943    18.39   17.032    15.45  15.433
 268   2008.    236.    18.88   18.899   18.004    17.79   16.724    17.29   16.082    15.15  15.393
 269    608.   1931.   20.505   19.647   18.214   17.389   16.721    16.14   15.782    15.17  13.973
 270   1777.    314.   20.049    19.92   18.566   17.846   16.867    16.73   15.732    15.16  14.413
 271   1231.    988.   18.936   18.672   17.743    17.22   16.813    16.27   15.692    15.02  15.113
 272    113.    197.    20.65   22.095   20.125   19.086   18.544    17.55   19.072     15.6  15.823
 273    484.    482.   19.615   19.415   18.565   18.011   17.362    17.34   16.892    15.34  15.583
 274   1629.    467.    19.79   19.092   17.939   17.332   16.732     16.5   15.672    15.16  15.163
 275   1686.   1732.   18.906   18.671    18.09   17.589   17.085    16.62   16.292    15.17  15.383
 276    153.   1282.    19.57   19.763   18.823   18.242   18.039    17.09   45.862    15.55  17.393
 277   2120.   1478.   22.048   21.051    21.59   20.206   18.829    17.88   17.092    15.59  15.633
 278    265.    168.   20.582   20.487   18.942   18.139   17.606    17.02   15.872    15.16  14.653
 279   1051.    803.   21.255   20.823   19.211   18.622   17.896    17.51   16.942    15.39  15.713
 280   2114.   1147.   18.628   18.549   17.654   17.081    16.51    16.26   15.812     15.1  14.793
 281   1784.   1431.   21.492   20.745   19.111   18.134   17.204     16.5   15.672    15.34  14.873
 282    699.    366.   18.585   18.254   17.527   17.048   16.584    16.64   15.872     15.3  15.443
 283    911.    770.   19.669   20.613   47.449    21.21   20.173    19.43   18.882    15.55  45.373
 284   1011.    772.   19.346   19.381   17.904   17.332   16.721     16.3   15.562    15.35  14.633
 285    128.   1805.   19.009   19.166   18.641   18.381   17.529     18.9   16.982    15.08  16.333
 286   1901.     68.   22.389    21.96   20.046   18.812   17.833     16.9   16.102     15.2  14.933
 287   1941.    805.   21.143    20.96   19.494   18.398   17.176    16.61   16.132    15.14  14.893
 288     23.    607.   20.736   19.791   18.314   17.722   16.811    16.48   16.472    15.26  14.563
 289    975.   1548.    19.23   18.878   17.994   17.547   17.063    16.63   15.982     15.2  15.673
 290   2071.    412.   19.844   20.114   19.163   18.378   17.816    17.44   16.662    15.28  14.713
 291   1413.    296.   21.854   21.736   20.315   19.198   17.347    17.12   15.722    15.48  15.093
 292   2545.    888.   22.599   22.316   21.119   20.512   22.832    18.35   45.862    15.39  15.383
 293    271.     44.   22.149   22.926   21.281   20.033   18.443    19.29   45.862    15.53  45.373
 294   1313.    656.   20.303    19.88   18.526   17.767   17.118    16.84   16.282    15.26  15.233
 295    888.   1888.   17.948   19.165   18.203   17.893   17.205    16.18   16.632    15.43  15.143
 296    181.    965.   19.121   19.098    17.99    17.46   16.685    16.45   15.772    15.77  14.963
 297    393.   1194.   21.663   21.431   20.514   19.126   17.731    17.63   16.482    15.31  15.453
 298   1334.   1917.   21.373   20.862   19.597   18.401   17.209    16.91   15.762    15.17  14.983
 299    493.   1042.   21.622   21.929   20.474   19.329   17.846    17.74   16.982    15.46  15.523
 300   1643.    260.   20.448   20.167   18.734   17.958   17.231    16.91   16.902    15.31  15.213
 301   1130.     60.   18.104   18.154   17.427   16.977   16.348    16.24   15.682    15.69  14.683
 302    640.   1282.    19.16   18.884   18.045   17.568   17.065    16.64   15.742    15.29  16.313
 303    455.   1013.   20.422   19.202   18.049   17.549     16.9    16.58   16.242    15.28  16.543
 304   1013.   1119.   23.651   48.961    22.06   46.376   20.953      45.   18.052    15.65  16.563
 305     52.     68.   22.055   21.269   19.142   18.097   17.089    16.84   15.822    15.15  14.573
 306   1521.     55.   21.362   21.364   19.965   19.314   18.471    17.95   45.862    15.55  16.093
 307    625.   1812.   21.771   46.518   46.978   20.511   18.669    17.09   16.072    15.07  15.293
 308   1168.   1408.   18.872   18.661   17.856    17.33   16.652    16.34   15.792    15.38  15.243
 309    675.   1404.   21.495   19.457    18.36   17.568   16.803    16.58   16.112    15.19  15.453
 310   1580.    251.    17.62   17.624   17.121   16.716     16.3    16.04   16.702    15.38  14.773
 311   2292.   1147.   20.012   20.102   18.613   17.896   17.169    17.44   16.022     15.4  14.593
 312   1229.   1037.   20.159   19.528   19.316   18.023   17.772    17.58   17.302    15.67  15.913
 313   1779.   1762.   18.657    18.49   17.696   17.209   16.589    16.47   15.742    15.38  15.023
 314    314.   1317.   20.728   20.226   19.141   18.765   18.417    17.81   19.652    15.71  16.093
 315   1217.    150.   22.591   22.271   22.586   19.702   17.763     17.4   15.822    15.57  14.853
 316    361.   1270.   20.082   18.783   17.843   17.213   16.613     16.4   15.802    15.58  16.133
 317   2448.    419.   18.824   18.887   17.902   17.331   16.808    16.45   16.042    15.42  15.263
 318   2421.    546.   46.338   48.989   21.774   19.469   17.763    16.75   15.782    15.71  15.033
 319    103.   1838.   19.217   19.574   18.623   18.284   17.674    17.26   17.752    15.23  15.553
 320   1773.   1867.   20.013   19.983   18.483   17.844   17.136    16.83   15.782    15.96  14.613
 321    845.   1560.    19.26   19.039   18.144   17.639      17.    16.78   16.012    15.57  15.483
 322    172.    961.   21.976   21.018   19.798   18.989    17.69    17.14   16.032    15.39  45.373
 323    767.   1338.   21.037   19.828   18.608   17.876   17.024    16.65   16.212    15.21  15.583
 324   2092.   1734.   20.666   20.292   19.475   18.465   17.282    17.38   16.302     15.2  14.933
 325    682.    146.   21.582   22.199   20.296   19.082    18.21     18.1   17.952    15.34  14.913
 326    534.    837.   16.647   17.065   16.551    16.98   15.914     16.2   15.382    15.19  15.513
 327   1748.   1237.   20.732   20.079   18.848   18.175   16.982    16.46   15.632    15.43  14.803
 328   1926.    914.   22.568   22.687    21.59   20.216   18.413    18.48   17.782    15.66  16.143
 329    646.   1512.    19.19   19.489    18.93   18.565   17.984    18.35   17.202    15.78  15.813
 330   1302.    111.    18.36   18.383   18.115   17.328   16.824    16.77   15.912     15.2  15.673
 331    979.   1303.   20.255   20.046   19.073   18.336   17.746     17.2   16.162    15.63  15.903
 332    241.    926.   19.624   19.688    18.58   18.254   18.138    17.49   16.632    15.62  16.053
 333     62.    493.   19.594   19.497   18.176   17.669   16.778    16.69   16.662    15.59  14.873
 334   2255.   1926.   21.214   21.381   19.792   18.737   18.117    17.37   16.352    15.56  15.553
 335   1202.   1358.   18.844   18.784   18.169   17.591   17.107    16.91   16.422    15.52  15.453
 336    246.   1092.   21.494   20.711   19.346   18.752   18.307    17.96   16.552     15.9  15.483
 337    331.   1163.   21.664   21.191   19.378   18.559    18.24     17.3   17.412    15.42  15.003
 338   2261.   1711.   20.598   20.426   19.005   18.121   17.239    17.09   17.082    15.99  15.073
 339   2184.   1502.   19.256   19.013   18.185   17.825   17.273    17.03   16.902    15.82  15.883
 340   2135.   1084.   19.598   19.681   18.876   18.544    17.73     17.8   16.292    15.76  19.503
 341   2192.    904.    23.19   21.336   21.483   20.348   18.952    18.47   45.862    15.89  15.893
 342   2356.    700.   25.659   21.076   19.655   18.451   17.084    16.78   15.712    15.83  15.433
 343   1618.   1222.   18.839   18.519   17.736   17.297   16.861    16.49   16.342    15.64  15.063
 344    344.    609.   20.497   20.601   19.908   19.205   19.206    18.21   17.182    15.62  15.493
 345   1050.   1197.   22.765   20.696   19.499   18.834   18.243     17.8   18.302    16.06  15.803
 346    523.   1642.   17.206   17.439    16.88   16.563   16.195    16.02   15.662     15.8  15.513
 347   1257.    134.   21.055   21.576   20.491    19.33   19.263    17.76   17.352    15.92  15.223
 348    777.    529.   20.965   21.029    19.91   18.914   17.528    16.87   15.962    15.33  45.373
 349   1842.    790.   20.705   20.304   18.905   18.128    17.12    16.78   16.122     15.4  15.573
 350   2121.   1583.   22.238   20.285   19.435   19.026   18.319    18.28   17.572    15.64  16.373
 351   2308.   1782.   21.286   20.852   20.595   19.604   18.635    18.97   17.172    15.71  16.383
 352    183.    411.   19.269   18.916   18.167    17.63   17.117    16.84   16.262    15.51  45.373
 353    574.    243.   20.171   19.808   18.924   18.361   18.032    17.84   16.862    15.52  19.013
 354    879.   1034.   19.008    18.96   18.166   17.601   17.146    16.83   16.432    15.54  15.313
 355   1467.    335.   19.497   19.069   18.174   17.621   17.195    17.18   16.592     15.4  16.283
 356    379.    528.   20.687   20.208   18.988   18.586   17.782    17.35   16.882    15.52  18.833
 357   1655.   1381.   20.487   19.715   18.417   17.628   16.737    16.68   15.932    15.69  15.263
 358      9.    932.   19.731   20.388   18.832   18.106   17.351    17.04   17.192    15.71  15.303
 359   1366.    742.   20.187   20.167   19.854   19.397   19.767     19.2   20.552    15.81  16.453
 360    264.    221.   18.588   19.142   18.101   17.657   17.115    16.83   16.012    15.69  14.883
 361   1971.   1819.   46.563   21.214   19.703   18.773   17.823    17.47   15.802    15.43  15.023
 362    979.    764.   19.338   19.172   18.243   17.729   17.119    16.92   16.372    15.79  15.973
 363    212.   1381.    20.94    21.72   20.926   19.294   19.799    18.77   17.972    15.62  17.953
 364    979.    177.   20.569   21.948   20.056   19.191   18.358     18.2   18.632     15.6  17.443
 365   1481.   1572.   20.027   19.931   18.566   17.992   17.216     16.9   16.032    15.77  14.953
 366    367.     99.   20.657   20.262   19.333   18.548   17.647     17.2   16.352    15.43  14.793
 367    936.   1661.    20.74   20.231   18.754   18.007   17.135    17.06   18.312    15.59  15.303
 368   2150.    967.   20.511   21.206   20.233   18.876   18.071    18.19   16.782    15.86  15.903
 369   1534.   1062.   18.839   18.726   17.977   17.469   17.034    16.65   16.282    15.45  15.913
 370   1339.   1015.   20.185    19.54   18.634   18.032   17.529     17.2   16.932    15.83  15.993
 371   1186.    595.   46.455   22.215   20.917   19.818   45.582     19.4   18.142    15.94  16.303
 372   1442.   1404.   19.869   19.616   18.643   18.032   17.665    17.04   16.362    15.71  15.963
 373   1681.   1926.   19.163   19.128   18.132   17.493   16.912    16.59   15.822    15.87  14.443
 374   1990.   1360.   21.677   21.353   19.853   18.913   17.585    17.07   16.212     16.1  15.583
 375    559.   1693.   21.359    20.61   19.144   18.222    17.36    16.88   15.872    16.32  15.103
 376   2551.    652.   21.187    21.15   20.356   19.122   23.585    17.98   17.712    15.61  17.813
 377   1562.   1085.   19.314   18.973   18.145    17.61   16.951    16.82   16.482    15.77  15.253
 378    730.   1481.   23.725   48.922   22.457   19.771   18.986    18.51   17.562    16.03  16.293
 379   1873.   1307.   20.023   19.518   18.746   18.288   17.639    17.44   17.622    15.56  45.373
 380   2138.    961.   19.595   19.645   18.907   18.205   17.624    17.85   16.892    15.67  15.853
 381    368.   1826.   18.574   18.644   18.029   17.606   17.229    16.78   16.142    15.71  15.313
 382   1044.    221.   20.564   19.136   18.051   17.394   16.706     16.6   16.002    16.85  14.953
 383   2226.    603.   18.905   18.758   18.098   17.618   17.212    16.54   16.322    16.05  15.593
 384   1266.   1370.   21.356   22.358   20.018   18.977   17.852     17.7   17.182     15.6  15.093
 385    769.    693.   19.321   18.924   18.197   17.621   16.972    16.81   16.282    15.58  15.963
 386   2129.   1531.   20.179   20.346   18.813   18.203   17.884    17.52   17.242    16.23  14.953
 387   1587.   1211.   19.257   19.089   18.306    17.76   17.179    16.74   16.982    15.76  15.843
 388   2078.   1400.   22.162   22.394   20.883   20.176   19.633    18.06   19.462    15.96  16.583
 389   2166.   1394.   19.281   19.693   18.641   18.197   17.393    17.37   16.582     15.8  15.993
 390   1158.    452.   19.253   19.238   18.466   17.862   17.601      17.   16.612    15.91  15.433
 391   1934.   1291.   46.419   22.086   21.337   20.713   18.997    20.78   17.112    15.99  16.833
 392   1569.   1228.   19.047    18.87   17.964   17.469    16.83    16.56   16.132    15.84  15.453
 393    480.   1348.   17.949   17.845   17.219   16.787   16.235    16.03   15.832    15.64  17.763
 394   1416.    636.    18.06   18.076   17.439   17.055   16.523    16.55   16.892    15.73  15.603
 395    561.    847.   20.102   20.123   18.959   18.469   17.897    18.04   17.732    15.84  17.403
 396    840.    529.   19.458   19.445   18.483    17.94   17.214    17.15   16.552     16.1  45.373
 397   2325.   1422.   19.746   20.355   19.281   18.605   17.626    18.03   16.552    15.59  16.073
 398   2078.    933.   20.036   21.308   20.312    19.15   18.743     18.2   16.982    16.41  16.403
 399   1297.    324.    21.52   20.531   19.166    18.33   17.273    16.79   16.552     15.5  15.263
 400   2060.    422.   20.072   19.928   18.932   18.371   17.625     17.4   16.132    15.91  15.273
 401    502.   1635.   21.575   20.334   19.047   18.384   17.764    17.46   16.502    16.08  16.453
 402   2234.   1527.   18.848   18.451   17.758    17.22   16.872     16.6   15.962    16.16  15.263
 403    798.   1743.   19.769   20.957   19.636    19.12    18.49    20.02   16.762    15.81  15.363
 404    811.   1550.   19.513   19.249   18.354   17.917   17.481     17.1   16.222     15.8  15.503
 405   2210.    528.   19.512   20.021   19.104   18.463   17.737    17.48   16.312    15.89  15.423
 406   1504.   1770.   21.047   20.699   19.468   18.979   18.049    17.85   17.462    15.59  15.293
 407    940.   1105.   18.885   18.794   17.955   17.488   17.033     16.8   16.442    16.08  15.863
 408   1920.   1119.   18.988   19.529   18.634    18.09   17.664     17.1   16.922    15.65  15.303
 409   2310.   1841.   21.128   24.085   21.219      22.   21.235    18.74   16.842    15.57  15.313
 410   1821.    419.   19.505   19.348   18.576    18.03   17.527    17.19   16.542    15.68  15.313
 411    674.    916.   46.397   49.056   21.091   19.507   19.867    17.65   17.382    15.52  15.283
 412   1932.   1497.   19.152    19.17   18.376    17.85   17.084    17.03   16.902    16.11  45.373
 413    748.   1373.   17.715   17.958   17.522   17.174   16.845    16.56   16.282    16.07  16.483
 414    540.    449.   21.955   20.334   18.935   18.109   17.169    16.88   15.862    16.03  15.373
 415    303.   1482.   20.205   20.017   19.144   18.872   18.941    17.85   45.862    15.89  16.573
 416    548.    670.   46.546   21.547    19.89   19.263   18.246    17.38   16.582    15.69  16.203
 417     77.   1489.   19.151   18.722   17.905   17.322    16.74    16.43   16.002    16.43  15.553
 418   1576.   1012.   24.227   21.481   22.692   21.072   20.307    18.97   15.412    15.86  16.783
 419   1001.    679.   21.714   22.695   20.277    20.08   20.159    18.81   17.542    16.05  45.373
 420    118.    848.    19.75   19.321   18.516   17.893   17.186    16.77   17.572    15.46  15.653
 421   1546.    511.    19.97   20.358   19.586   19.215   18.304    17.95   17.802    16.11  15.883
 422    800.    587.   21.056   21.381   19.232   18.332   17.479    17.46   16.432    15.97  14.943
 423   1985.   1184.   46.536   49.212   19.499   19.141   17.977    17.26   16.302    16.09  16.983
 424   2212.    347.   20.521   20.401    19.26   18.488   17.712     17.3   17.732     16.2  16.263
 425    580.   1357.   21.146   20.254   20.087    18.91   18.086    17.87   16.522    15.96  19.183
 426   1862.    975.   18.449   18.172   17.467   16.988   16.485    16.24   15.952     16.4  15.223
 427    955.    953.   19.164   19.095   18.245   17.574   16.916    16.62   15.932    16.17  15.803
 428   2409.    448.   20.508   20.166   19.417   19.181   19.191    18.28   16.642    16.17  17.023
 429   1843.    470.   19.352   19.371   18.454   18.007    17.32    17.39   16.202    15.61  16.083
 430    824.    428.   19.355   19.078   18.306   17.673   17.024    16.79   16.202    15.77  15.733
 431    911.    408.   19.582   19.228   18.568   17.962     17.4    17.04   16.842    16.14  15.723
 432   1165.   1451.   19.131   18.985   18.247   17.778   17.129    16.97   17.302    15.87  15.993
 433   2272.   1328.   20.532   19.528   18.532   17.806   17.361    16.71   16.472    15.66  15.263
 434    634.     33.   19.832   20.169    19.05   18.627   17.726    17.25   18.582    15.64  15.433
 435   1196.    936.   20.376   20.563   19.175   18.563   17.565    17.35   16.942    16.22  15.423
 436    492.   1227.   21.603    21.69   22.688   20.801   17.892    17.15   17.202    15.85  15.373
 437   1576.   1479.    20.88   21.968    19.74   18.629   18.009    17.23   16.772    16.31  15.223
 438   1633.   1541.   17.159   17.456   17.043   16.772   16.404     16.3   16.512    16.49  15.783
 439   1173.   1468.   21.276   22.347   19.682   19.238   18.298    17.31   17.572    15.78  16.933
 440    411.   1802.   23.313   21.378   19.822   18.476   17.846    17.62   16.292    15.75  16.633
 441     30.   1910.   22.959   20.997   20.012   18.675   17.589     17.7   15.832    15.36  14.813
 442    247.   1416.   19.495   19.568   18.684   18.247   17.307    17.53   16.392    16.12  18.033
 443   2022.   1812.   21.007    49.16    20.03   19.534   19.225    18.39   45.862    16.06  15.513
 444    931.    837.   20.635   20.047   18.838   18.155     17.7    17.08   15.942      16.  15.303
 445    558.    917.   19.689    19.26   18.466   18.008    17.63    16.94   16.442    15.86  15.823
 446    316.     14.   21.219   21.071    19.37   19.151   18.182    18.63   16.842    16.33  15.513
 447   2273.    876.   24.648   23.625   20.087   19.755   18.524    18.53   16.502     15.8  15.513
 448    179.   1100.   21.051   26.547   20.186   18.887   17.365    17.12   16.932    16.46  45.373
 449   1208.   1201.   21.553   21.148   20.152   19.261   18.147    17.98   17.232    15.99  15.543
 450    990.    909.   21.369   48.893   22.753   19.944   18.713    17.73   16.872    15.87  17.023
 451   2182.    834.   22.209   49.017   21.488   19.345   18.123    18.38   16.922    16.11  16.183
 452    489.     46.   19.946   20.258   19.486   19.028   17.981    18.17   16.782    16.25  19.673
 453    260.    493.   19.915   20.369   19.474   19.289   18.504    18.19   16.662    16.88  16.093
 454   2549.    191.   18.906   18.997    18.46   17.872   45.508    16.98   16.842    16.42  15.413
 455   1158.    108.   18.328   18.201   17.732   17.336   16.861    16.69   16.262     15.9  15.563
 456   2260.    909.   17.827   18.038    17.49   17.231   16.699    16.71   16.242    16.15  15.233
 457    209.   1499.    20.29   20.274   19.547   18.884   17.672    17.63   17.012    15.68  15.783
 458   2256.    418.   21.321    21.05   20.816   20.309   20.184    19.32   45.862    16.12  45.373
 459    769.   1389.   20.221   20.156   18.959   18.721   17.694    17.61   17.072    16.37  15.443
 460    126.   1009.   21.675   21.382   21.125   20.027   18.495    18.11   16.882    15.79  16.933
 461   2299.    874.   46.422   22.332   21.291   22.011   45.593      45.   45.862    16.53  45.373
 462   1631.    550.   21.207   19.692   18.651   17.878   17.238    16.96   16.702    16.14  15.613
 463   1158.    742.   21.969   21.566   19.249   18.459   17.781    17.32   16.512      16.  15.353
 464    256.     25.   20.551   21.266   20.405   19.366   18.697    18.55   45.862    16.46  15.983
 465   1072.    839.   19.939   20.551   19.074   18.657   17.998    17.76   17.212    16.14  15.073
 466    132.   1604.   23.492   21.854   20.007   19.054   17.764    17.15   17.152    15.71  15.193
 467    763.   1909.   44.139   46.518   46.978   21.394   18.815    17.84   16.632    16.24  16.253
 468   2137.   1246.    46.48   23.629   20.606   19.547   19.422     18.7   45.862    16.02  15.823
 469   1163.   1838.   21.725   21.996   19.791    18.96   17.457    17.36   16.472    17.23  15.093
 470   1131.   1077.   46.552   21.092   19.827   19.096   18.864    18.45   17.262    16.62  15.893
 471   2358.   1456.   20.955   20.806   19.273   18.372    17.49     17.4   16.342    16.45  15.203
 472   1474.   1198.   22.367   22.524   20.901   20.807   20.682    19.81   45.862    16.34  15.903
 473   1378.    706.   21.621   21.583   20.867   19.942   19.245     18.9   17.282    16.14  16.423
 474    756.   1881.   18.844   19.288   18.292   17.867   17.266    16.84   17.422    16.76  15.003
 475     70.   1503.   19.684   19.234   18.395   17.889   17.279    16.95   15.822    16.02  15.173
 476    379.   1950.   19.506    19.58   18.562   18.117   17.527    17.55   16.732    45.83  16.203
 477   1556.    204.   22.765   22.534   20.463   19.921   19.078    19.58   17.142    16.23  45.373
 478   1766.   1384.   19.229   19.172   18.243     17.7    17.08    16.88   16.062    16.59  16.373
 479   1156.    553.   21.305   22.299   20.732   19.405   19.163    18.06   17.502    16.24  16.563
 480    251.   1442.   46.468   22.097   20.776   20.192   45.578    18.87   18.092    16.32  17.883
 481   2286.    701.   21.115   20.551   19.074   19.064    17.94    18.83   17.922    16.21  45.373
 482   1584.    326.   19.438   19.302   18.597   18.021   17.411    17.32   17.042     16.2  17.003
 483   1864.   1266.   20.544   20.029   19.134   18.532   17.951     17.5   17.732    16.03  16.963
 484   1509.   1656.   21.367    22.29   20.264   19.799   18.723    19.72   22.302     16.2  18.233
 485    718.   1770.   21.684   20.188   19.416   18.647   17.979    17.71   45.862    16.15  15.223
 486    493.    470.   20.663   21.036   19.503   19.058   17.633    18.84   16.852    16.25  15.723
 487    894.   1897.   17.724   18.883   18.279   17.953    17.77     17.1   17.542    15.75  15.213
 488   1836.    201.   21.934   21.119   19.776   19.046   18.475    17.76   17.162    17.21  16.143
 489   2499.   1402.   21.551   21.181   19.928    18.77   17.558    17.39   16.292    16.09  14.803
 490   1930.    558.   22.316   21.865   21.127   19.649   18.602    18.81   16.902    16.21  15.843
 491   2195.   1136.   21.704   27.579    21.42   23.638    18.43    18.53   19.102    16.84  16.073
 492   1412.    385.   21.209   20.531   19.614   18.915   18.179    17.84   16.392    16.87  15.763
 493    413.    449.   20.979   20.775   19.253   18.429   17.625    17.41   16.452     16.5  14.813
 494    597.   1159.    21.38   21.635   20.001   18.908   17.366    16.83   16.082    17.02  15.423
 495    302.   1186.    22.51   21.274   19.539   19.166   18.381    18.05   18.952    16.73  15.313
 496    552.    999.   18.856    19.11   18.652    18.43   18.256    17.37   17.342    16.11  45.373
 497   1345.    498.   20.223   20.107    19.57   18.923   18.294    18.13   45.862    16.82  45.373
 498   1975.    101.   20.988   21.058    20.51   19.417   18.225    18.34   16.192    16.03  16.243
 499    358.    374.   20.168   20.167    19.07    18.55   17.823    17.55   16.412     16.3  15.403
 500    261.    105.   23.066   49.148   20.152   20.178   18.996    17.97   18.442    15.83  15.263
 501   2072.   1343.   19.991   19.804   18.741   18.152   17.891    17.35   16.472    16.26  16.143
 502    982.    168.   20.079   21.052   19.451   19.037   19.028    18.19   16.812    16.25  15.493
 503    925.    516.   21.423   21.303   20.139   19.503   18.728    18.05   16.572    16.04  16.213
 504   1687.    406.   17.477   17.698   17.262   16.943   16.546    16.95   16.402    16.26  15.533
 505   1103.     57.   19.542   19.299   18.404   18.054   17.648    17.82   16.222     16.1  15.693
 506    147.   1633.   21.474   49.072   20.927    20.55   45.597    19.63   17.382    16.48  16.863
 507    837.    983.   18.691   18.577   17.928   17.487   17.178    16.91   16.122    16.45  15.973
 508     30.   1260.   19.948   19.929   19.594   18.866   18.459    17.58   17.232    16.16  16.023
 509    280.   1124.   19.828   20.052   19.347   18.558   18.365      18.   17.762    16.17  16.363
 510   1036.   1065.   21.091   20.975   20.461    19.28   18.941    18.81   16.852    16.31  45.373
 511   1273.    567.   23.164    22.08    20.39   19.501   18.658    17.95   45.862    16.31  45.373
 512   1646.    974.   19.955   19.865   18.903    18.36   17.808    17.41   17.782    15.91  15.923
 513   1309.    328.   21.644    23.08   20.942   20.692   45.583    18.48   45.862    16.68  18.163
 514   1959.    891.   21.949   22.635   20.329   20.363   19.064    18.93   45.862    16.59  45.373
 515    469.    550.   21.393   21.692   19.979   19.053   17.705    18.13   16.522     17.6  45.373
 516   1259.    934.   21.388   20.662   20.181   19.533   45.559    18.89   17.682    16.79  18.373
 517    385.   1843.   46.378   49.034   21.315    20.63   18.962    17.72   16.502    17.85  15.833
 518   2206.   1469.   46.439   49.103   20.611   19.367   45.587    19.09   45.862    16.32  15.923
 519   1018.   1646.   46.179   48.811    23.59   20.221   20.387    18.73   16.682     16.6  16.003
 520    607.   1779.   44.139   46.518   46.978   20.909   20.076    18.71   45.862    16.56  15.923
 521   1706.    458.   22.514   21.332   20.739    19.55    18.28    18.36   17.662    16.99  15.293
 522   1479.   1798.   44.139   22.505   47.415   47.109   21.744      45.   16.252     16.3  45.373
 523    302.    471.   20.646   49.096   20.683   19.777   18.953    18.79   18.712    16.64  45.373
 524    520.    790.   46.547    22.01   19.872   18.953   17.974     17.6   16.602    16.58  16.233
 525   1954.   1071.   20.749   20.416   19.891   18.923   18.177    18.01   17.332    16.31  16.723
 526   2491.    773.   21.345   49.123   20.407   20.021   18.198    17.56   16.452    15.91  15.503
 527   1199.   1643.   46.353   49.006   21.601   20.328   18.553    19.41   18.832    16.08  17.223
 528   2287.   1764.   21.034   21.773   20.721   19.424   18.687     17.5   45.862    17.29  15.313
 529    931.   1673.   46.484   22.753   20.581   19.381   17.995    17.89   17.672    16.23  15.163
 530   1848.    631.   19.706   20.303   19.251   19.021   18.411    18.39   17.462    16.73  19.083
 531    211.   1539.   21.126     21.5   19.922    19.41   45.552    18.36   19.082    16.27  15.793
 532   1892.    123.   19.332   19.436   18.687   18.354   17.724    17.58   17.542    16.18  45.373
 533   1178.    776.   19.335   19.026   18.277   17.856   17.169    17.29   16.522    16.86  15.923
 534     89.   1651.   20.894   19.953   19.237   18.865   18.032    17.81   17.972    17.14  17.353
 535    761.   1569.   21.919   23.181   21.032   21.742   45.586    18.41   45.862    16.73  17.263
 536    837.     33.   46.387   22.963   21.687   19.433   17.814    17.32   17.522     16.6  16.603
 537    666.   1668.   46.515   21.743   20.243   19.167   18.111    17.37   17.562    16.28  15.763
 538    318.   1376.   19.855    19.72   18.926   18.565   17.838     17.8   17.392    16.24  16.403
 539    678.    490.   19.306   19.793   18.853   18.398   17.904    17.71   17.492    16.06  15.303
 540   1041.    408.   20.185    21.53   19.728   19.162   18.406    18.45   16.862    17.49  45.373
 541   1438.    723.   20.073   20.191   19.162   18.582   18.398    18.21   17.982    17.34  45.373
 542   1024.   1811.   46.567   21.439   19.648   18.655   17.589    17.11   16.292    16.42  15.033
 543    273.    778.   19.749   19.419   18.524   18.009   17.584    17.09   16.692    17.02  16.473
 544    964.   1671.    20.51   20.608   19.388   18.821   18.133    17.95   18.002    16.72  16.163
 545    625.   1855.   22.129   20.729    19.05   18.258   17.396    17.14   19.122    17.04  15.923
 546    322.   1325.   19.012   19.234   18.731    18.51   18.016    18.28   16.702    16.62  16.623
 547   1871.    645.   19.985   19.754   18.803   18.348   17.902    17.44   16.382    16.26  15.893
 548    921.    838.   25.237   21.402   20.361   19.743   18.405    17.94   17.252    16.13  15.283
 549    313.    515.   20.353   20.404   19.565   18.836   17.634    17.62   17.412    17.41  15.263
 550    361.    652.   18.114   18.477   18.052   17.782   17.753    17.47   17.772    16.34  15.473
 551    722.    907.   19.371   19.343   18.739   18.229   17.667    17.25   16.282    45.83  15.943
 552   2103.    561.    18.86   19.391   18.474   18.066   17.427    17.49   16.632    16.47  14.803
 553   1810.   1851.   22.642   22.502   20.005   19.277   18.919    18.23   17.022     16.3  15.503
 554   1872.    291.   20.123   20.809   19.578   19.157    18.43    18.43   17.852    17.07  17.653
 555    588.    609.   46.386    21.73    21.72   20.375   18.174    19.04   17.202    16.32  16.263
 556   2284.    544.    21.08   20.797   19.588   19.099   18.343     19.1   16.702    17.09  15.543
 557   1115.   1518.   19.621   19.595   18.857   18.359     17.7    17.23   18.252    16.58  15.383
 558   2205.    728.   21.851   24.351   20.298   20.276   19.608    18.79   45.862    16.56  16.213
 559     14.    976.   21.115   21.982   20.045   20.064   18.328     18.5   45.862    16.85  45.373
 560    330.    523.   20.227   20.495   19.757   18.919   45.547    18.32   18.322    16.36  17.213
 561    794.   1360.   22.187   48.932   22.355   19.933   18.731    20.52   17.212    16.95  45.373
 562   2314.   1321.    20.89   20.585   19.399   18.802   17.882    17.96   16.992    16.85  16.043
 563    550.    818.   20.103   19.521   18.828   18.232    17.66    17.47   17.792    16.34  16.973
 564   1389.    685.   20.644   20.475   19.849   19.106   18.884    18.16   17.592    16.45  15.893
 565    548.   1876.   19.524   18.956   17.871   17.883    16.74    17.12   16.162    16.82  16.143
 566    805.    720.   46.426   49.088   20.764   20.022   19.722     18.8   17.722    16.45  16.783
 567   2136.   1455.   20.119   20.082   19.265   18.827   18.576    18.26   17.162    16.43  45.373
 568   1602.    602.   19.825   19.495   18.645   18.226   17.752    17.46   16.762     16.5  16.553
 569    670.    771.   19.545   20.031   19.226   18.467   17.595    17.41   16.722    16.61  15.113
 570    595.   1212.   20.828   20.683   19.855   19.301   19.108    18.92   17.812    16.73  17.423
 571    397.   1669.   21.047   21.599   20.704   20.607   20.084    18.87   45.862    16.57  17.623
 572   2263.   1692.   46.497   21.635   20.449   19.813     19.3    18.52   45.862    16.38  15.393
 573   1414.    705.   19.998   20.421   19.392   18.656   17.707    17.63   18.142    20.02  15.843
 574   1462.    215.   22.831   21.998   22.458   19.931   18.681    18.12   17.942    19.54  15.373
 575    487.   1440.   20.261   19.919   19.136   18.649   18.504    17.54   17.962     16.8  18.433
 576    954.    413.   19.404   19.292   18.363   17.888   17.365    17.09   18.452    16.35  15.703
 577   1335.   1727.   44.139   21.548   47.432   21.268   19.329    18.14   45.862    17.63  16.833
 578   2258.   1736.   19.731   19.497   18.848    18.31   17.457    17.64   16.612    17.23  45.373
 579    278.     98.   23.411   22.205   21.803   20.426    20.32    18.93   16.632    16.45  16.263
 580     56.   1029.   20.365   20.315   19.801   19.134   18.223     18.3   16.872    17.03  15.943
 581   1150.   1250.   46.435   22.841    21.14   19.844   18.749    18.59   16.722    17.57  16.043
 582    575.   1040.   22.373   21.488   20.604    19.76   19.392    18.77   16.972    16.83  15.703
 583   2526.   1655.   24.992   21.979   20.412   19.764   19.377    18.33   16.912    16.19  16.313
 584    601.    494.    20.81   22.424   19.905   19.119   18.266    18.01   16.862    16.51  16.903
 585   2402.    894.   19.685   19.964   19.125   18.512   17.815     17.8   16.602    16.94  15.413
 586    879.   1581.   44.139   46.518   46.978   21.491   19.154     18.3   16.682    16.69  17.763
 587    441.   1868.   46.549   21.264   19.865   19.777    45.55    18.51   45.862    18.31  45.373
 588    824.   1585.   22.688   21.536   20.115   19.212   19.387    17.95   18.492    16.72  18.373
 589   1569.   1445.   46.275   48.918   22.498   20.567   19.841    18.13   45.862    17.07  17.393
 590    988.    779.   21.564   21.283   19.895   19.409   19.022    18.89   18.982    16.79  45.373
 591   2092.   1482.   46.414   49.075   20.897   20.763   45.596    21.33   18.092    16.42  17.183
 592   2287.   1843.   20.677    21.15    19.46   18.698   18.378    17.38   16.802    45.83  15.653
 593   1990.    399.   46.503    22.17   20.368   19.675   18.221    17.91   16.972    17.37  15.703
 594   2190.    745.   20.914   20.877   20.116   19.561   18.844    17.98   17.292    16.81  16.683
 595    241.    847.   17.695   18.601   18.244    18.02   17.565    17.72   17.812    16.77  16.043
 596    810.    264.   21.241   21.122   19.857   19.049   18.477    18.71   17.982    18.42  16.253
 597   1086.    636.   21.668   22.287   21.302   21.595    21.44    19.24   18.632    16.89  15.973
 598    885.    666.   46.402   22.034   21.531    20.34   18.973    18.25   17.062    16.92  15.913
 599   1284.    561.   18.037   18.118    17.57   17.273   17.099    16.73   16.642    17.21  16.863
 600    588.   1385.     21.4   21.149    20.03   19.287   18.085      18.   20.662    17.29  45.373
 601    313.    156.   46.459   49.125   20.387   20.399   18.809    19.35   17.902    17.09  15.423
 602   1225.    620.   23.792   22.472   21.543   20.409   21.506    18.11   18.182    16.96  45.373
 603    579.    901.   18.106   18.926   18.513   18.183   17.467    17.44   16.862    17.21  15.633
 604    362.    726.   46.418   49.079   20.856   21.247   45.594    18.91   45.862     17.1  16.813
 605    583.    895.   20.893   22.434   20.699   19.666   18.008     17.7   18.132    45.83  15.403
 606   1371.    599.   46.301   23.054   22.663   20.267   45.634    18.23   18.542    16.73  16.743
 607     33.    962.   46.532   21.729    20.05   19.365   18.716    17.59   45.862    18.07  16.203
 608   1816.   1419.   19.965   20.115   19.153   18.659   18.776    18.08   16.562    16.43  16.413
 609   1034.   1732.   46.439   21.801   21.108   21.026   45.587     19.2   22.382    45.83  15.373
 610   1711.   1587.   20.272   20.781   19.864   19.185   18.555    17.87   18.132     16.4  15.233
 611   1328.   1253.   21.232   22.064   20.441    19.29   18.796    18.09   17.512     16.7  18.823
 612   1959.    248.   21.779   20.864   19.689   18.704   18.821    17.88   16.562    16.43  16.643
 613   2311.   1145.   46.582   21.554   19.483   18.805    18.03    18.55   17.812    16.34  15.723
 614   2051.   1669.   46.451   22.639    20.96   20.353   19.131    19.21   16.782    17.69  17.213
 615    719.     48.   20.532   20.931   20.126   19.144   19.523    17.77   45.862    20.39  16.613
 616   1689.   1885.    46.41   21.801   21.444   20.677   18.272      18.   16.582    45.83  16.373
 617   1910.   1491.   22.044   21.287   19.518   18.864   18.535    18.27   16.922     16.9  45.373
 618    826.   1144.   19.946   19.494   18.879   17.981   17.352    16.54   16.302    16.65  45.373
 619   1076.   1147.   20.109    20.17   19.376   18.724   18.046    18.16   17.712    17.32  16.513
 620   1769.    296.   20.449   20.098   19.102    18.57   17.388    17.49   16.682    16.65  15.063
 621   1037.    433.   22.954   23.485   20.283   19.538   18.782    18.16   17.962    17.17  16.613
 622    379.    464.   46.533   21.191    20.05    18.86   18.134    17.63   45.862    16.82  17.553
 623    978.   1343.   46.329   21.875   22.369   20.433   20.531    19.55   18.522    17.14  16.923
 624   1550.   1895.   22.981   22.213   20.489   19.534   18.894    18.86   16.872    16.85  45.373
 625   2185.   1113.   21.001   20.901   19.872   18.836   17.702    18.35   17.472    19.03  16.763
 626   2148.    939.   46.431   49.094   20.703     19.7   18.236     17.8   17.672    45.83  15.903
 627   1158.    391.   20.879   22.212   22.739   20.812    20.61    18.26   45.862    16.47  16.263
 628   2251.   1753.   20.286   19.857   19.096    18.87   17.814    18.02   17.632    17.96  15.793
 629   2356.   1586.   18.571   18.749   18.302   17.954   17.431    17.52   17.362    16.73  15.313
 630   1632.   1402.   19.586   19.578   19.142   18.804    18.32    18.38   17.812    20.04  45.373
 631    776.   1632.   21.862   21.604   20.093   20.113   19.746    18.92   16.822     16.8  15.693
 632    799.   1014.   21.875   49.058    21.07   20.574   18.353    17.61   17.952    17.86  16.693
 633    904.   1615.   19.599   19.715   18.865   18.408   17.652     17.7   16.322    16.86  15.393
 634   1503.   1495.   21.088   20.356   19.383   18.869   18.453    18.05   17.782    17.18  18.093
 635   1392.    272.   20.246   20.535   19.797   19.212   18.242    18.41   17.832    16.61  17.523
 636   1027.    794.   21.648   49.207    19.55   19.501   19.318    18.67   19.842    17.71  15.883
 637     43.   1751.   21.008   22.021   20.768   19.988   18.282      45.   16.872    17.38  45.373
 638    901.    449.   22.482   21.577    20.48   19.805   18.768    18.94   17.602    17.19  16.533
 639   1647.    287.   22.066   21.563   19.503   18.815   18.632    18.17   16.732    45.83  16.863
 640    701.     88.    24.49   49.084   20.805   21.197   18.627    19.54   45.862    17.78  18.823
 641    829.    624.   22.046   20.891    19.75   19.327    18.27    17.39   17.762    16.37  19.903
 642    560.   1539.   20.823   21.093   20.153   19.707   18.787    17.87   18.112    17.01  45.373
 643   2336.   1131.   46.332   22.407   22.318   21.586   45.623      45.   17.622    16.83  16.493
 644   2348.   1512.   46.553   21.577   19.808   19.465   19.475    17.83   18.232    18.06  15.793
 645   1650.    454.   22.031   49.123   20.407   20.001   20.487    18.92   18.112     16.3  45.373
 646   2023.    813.   23.074   23.305   20.775   20.163   18.001    18.53   16.882    16.91  16.333
 647   2064.   1034.   21.216   21.167   20.518   19.718   18.322     17.8   45.862    16.82  45.373
 648    842.   1610.   25.041   21.403   20.239   19.448   20.089    18.08   18.162    17.28  15.483
 649   2364.   1583.   21.064   21.711    20.01    19.83   18.278      45.   16.842    16.82  15.603
 650   1596.    719.    19.26   19.048   18.388   17.937   17.589    16.96   16.502    17.51  17.583
 651   2285.    458.    46.47   22.826   20.733   21.103   22.103    20.52   45.862    16.55  20.243
 652   1956.   1500.   24.944   20.784   19.609   19.167   19.159      18.   18.412     17.1  17.503
 653   1414.    444.   46.463   23.291   20.806   20.106   18.972    18.42   17.202    16.81  16.183
 654   1387.   1208.   19.227   18.972   18.267   17.682   17.256    17.03   17.002     18.2  16.373
 655    246.   1803.   20.051   20.785   20.271   19.332   18.383    18.82   16.912     19.6  15.513
 656    278.   1571.   19.113   20.547    47.45   20.676   21.327    19.08   17.702     17.3  16.243
 657    856.   1672.   19.166   19.095   18.469   17.882   17.136    16.71   18.002    17.97  45.373
 658   1388.    529.    21.97   20.346   19.261   18.585   17.936    17.75   17.082    19.39  15.663
 659   2189.    339.    21.36   48.969   21.978   20.416   18.952    21.15   16.902    17.24  45.373
 660   1691.   1690.   20.091   19.923   19.207   18.583   18.254    17.47   18.402    19.83  45.373
 661   1668.   1513.   20.649   20.355   19.169   19.018    18.35    18.08   19.062    17.18  45.373
 662   1660.    252.   22.311   49.083   20.815   20.537   20.849    18.72   17.322    45.83  16.023
 663   1599.    292.   21.792   20.746   19.549   18.477   17.479    17.37   16.542    45.83  15.403
 664    543.   1947.   20.671   21.686   20.265   19.701   19.343    18.95   45.862     16.8  15.583
 665   1342.   1831.   22.039   21.861   19.936   19.372   18.519    18.78   16.492    17.47  15.583
 666   2308.   1855.   46.512   21.256   20.283   19.294   18.189    18.17   45.862    45.83  15.793
 667   2282.   1438.   22.111   49.103   20.611   20.473   19.223    18.37   45.862    17.08  45.373
 668    600.    790.     21.2   20.751   19.834   19.116   18.486    18.15   17.982    21.85  17.703
 669    150.    844.   23.028   21.512   19.463   18.591   17.874    17.55   16.142    18.83  15.153
 670    744.    223.     46.5   21.693   20.417   19.395   18.649    18.37   45.862    17.44  15.623
 671   1778.   1568.   46.402   22.023   21.531   20.961     45.6    19.75   17.262    17.11  16.393
 672   1762.    764.    20.76   20.881   19.516   18.922   17.992    17.82   16.772    18.77  15.373
 673   2427.    222.   23.106   24.309    20.39   19.784   17.961     18.9   18.062    45.83  45.373
 674   2388.    609.    19.46   19.205   18.467   18.037   17.514    17.25   17.102    17.17  45.373
 675    216.    212.   22.397    21.89     20.2   19.292    18.73      19.   17.412    17.37  15.743
 676   2296.   1576.   46.292   21.448   22.804   19.892   45.637    19.61   17.082    16.88  15.943
 677   2128.   1410.   46.476   49.144   20.193   20.975   45.575    18.55   18.242    18.84  15.763
 678   1526.    900.   46.256   48.897   22.712   21.844   21.622    18.46   16.782    45.83  45.373
 679   1715.    884.   19.716   20.114   19.387   18.879   18.667    17.88   16.632    19.27  15.973
 680    655.    351.   21.588   20.419   19.636   19.032     18.5    17.98   16.432    18.02  15.733
 681    539.   1406.   19.898   20.513   18.789   20.462   18.504    20.71   45.862    18.44  20.133
 682    551.    224.   20.053   20.799   20.128   20.104   18.844    17.83   17.302     16.9  15.713
 683    435.    694.    20.93   19.927    18.83   18.358   17.719    17.37   17.042    16.89  45.373
 684   1984.   1419.   28.689   22.612   21.459   19.805   18.293    17.71   16.682    20.36  15.953
 685   2108.   1185.   22.173    24.36   19.982   20.383   45.555    18.37   17.952    18.59  18.153
 686   2117.   1576.   20.764   49.058    21.07   46.347   19.178    20.68   17.772    20.35  17.693
 687    210.   1023.   46.545   21.227   19.906   19.758   18.023    18.25   16.812    45.83  15.953
 688    463.    421.   24.464   23.811   20.318   19.549   19.016    18.77   18.982    17.94  17.453
 689   2454.   1561.   46.468    23.45   20.752   19.978   19.388      45.   16.732    17.13  17.433
 690   1784.   1361.   21.105   20.286   19.313   18.654   17.918    18.87   45.862    19.06  17.163
 691    791.   1644.   46.444   49.108    20.56   20.113   18.542    18.17   18.312    17.68  16.953
 692   2374.    519.   23.402   21.727   20.294   18.975   17.841     17.8   17.242    18.63  15.473
 693   1968.    911.   21.613   49.021   21.448    20.76   18.723    19.28   18.452     17.6  45.373
 694   1859.    836.   21.305   21.253   19.753   18.997   18.028    17.85   17.362    17.39  14.933
 695    922.     19.    23.43   23.134   21.063    21.85   18.368    17.73   17.722    17.46  15.733
 696   1518.    818.   22.095   49.109    20.55   20.888   18.891    18.92   17.442    17.09  15.613
 697   2366.    815.   46.479   49.148   20.152   19.839   19.743     18.8   45.862    17.23  15.943
 698    775.    650.   46.373   24.268   21.816   20.359   19.419    18.75   17.892    19.26  16.013
 699    636.    240.   46.507   21.536   20.339   19.063   17.735    17.57   16.302    45.83  15.823
 700   2478.    862.   25.499   49.129   20.346   21.949   19.894    19.82   17.922    45.83  16.293
 701   2076.   1751.   22.554   49.173   19.897   20.685   19.949      45.   18.562    18.97  17.233
 702    316.   1531.   19.237   19.634   19.019   18.723   18.791    18.02   21.192    45.83  17.173
 703    283.   1171.   23.297   23.535   20.221    19.74   18.887    18.97   16.772    17.01  15.813
 704   1056.    832.   21.558   49.142   20.213   21.858   19.725    18.99   17.562    18.42  15.853
 705   2003.    395.   20.684   20.528   19.644   19.178   18.529    18.48   16.442    18.11  18.273
 706   2351.   1416.   22.452   23.488   19.916   19.323   18.703    17.61   20.072    45.83  17.093
 707   1475.    294.   46.316   22.114   22.507   21.717   19.167    18.68   45.862    17.25  45.373
 708    519.    478.   23.287   48.956   22.111   20.129   19.393     18.8   45.862    18.09  45.373
 709   1985.   1825.    21.37   21.227    20.13   19.377    18.35    18.14   17.082    45.83  15.753
 710   1303.    746.     21.5   21.814   20.751   20.317   19.222    18.92   18.902    18.19  15.813
 711   2220.    428.   19.564    19.82   19.138   18.794   19.348    19.07   45.862    45.83  45.373
 712    869.    920.   23.061   21.762   20.833   20.242    18.73    18.05   17.392    45.83  16.343
 713   1674.   1400.   24.177   48.977   21.896   20.928   20.337    18.64   16.382    45.83  45.373
 714   2286.    242.   22.523   20.524   19.909   18.992   19.381    18.62   16.952    20.12  17.263
 715    882.   1462.   20.223   19.773   18.945   18.585   18.033     17.8   17.212     17.2  16.273
 716   1922.    735.   21.775   22.241   20.204   19.545   18.546    18.01   17.452    18.26  15.483
 717   1660.    929.   23.403   23.815   22.741   21.211   21.881    19.37   19.712    45.83  17.473
 718   2099.   1067.   44.139   19.667   47.466   47.109   20.279    19.05   17.212    45.83  17.213
 719    278.    802.   20.713   20.688   19.804   19.076   45.548    17.75   45.862    45.83  16.343
 720   1512.   1293.   21.104   22.639    19.28    18.46   20.818    17.05   45.862    18.22  45.373
 721    306.     83.   20.783   25.175   21.413   19.834   19.583    18.26   16.482    45.83  15.993
 722   1664.    985.    21.86   20.978   19.758   19.075   18.717    19.08   16.802    45.83  16.743
 723    601.   1122.   21.312   20.513   19.685   19.111   18.472    17.87   45.862    20.41  16.273
 724   2068.    483.   21.897   20.922   20.329   20.091   21.867    19.19   45.862    45.83  15.523
 725    919.    961.   46.499   22.022   20.421   20.143   19.018    18.84   17.322    45.83  45.373
 726    788.   1072.   18.798   18.776   47.483   22.199   46.363      45.   45.862    45.83  45.373
 727    658.    586.   44.139   46.518   46.978    21.53     20.6    18.43   18.212    45.83  15.903
 728    292.    736.   20.781   20.448     19.9   19.312    18.73    18.33   19.222    45.83  45.373
 729   2290.   1799.   46.337   21.587   22.282   20.149    20.77    20.17   17.762    45.83  45.373
 730    762.    366.   21.117   22.156   21.631   19.887   18.908    19.56   17.922    45.83  15.833
 731   1255.    581.   20.063   19.917   19.156   18.494   17.758    17.25   17.192    45.83  15.733
 732    212.   1391.   19.214   19.522   19.153   18.697   18.301    17.51   45.862    17.38  15.683
 733   2303.    522.    22.85   21.442   20.513   19.699   19.292    18.34   19.772    45.83  17.703
 734   1352.    168.   20.895   23.097   21.664   19.792   18.784    18.66   17.412    45.83  16.353
 735    557.   1058.   44.139   18.666   47.485    22.51    19.63    18.57   18.422    45.83  17.363
 736    216.    564.   46.571   21.025   19.615   19.459   18.266    17.64   45.862    17.87  17.763
 737   1176.    576.   23.338   49.013   21.529   20.287   19.919    18.82   17.762    45.83  16.713
 738   1258.   1556.   20.785   20.203   19.487   19.134   18.301    18.06   17.402    45.83  17.013
 739   1800.     27.   46.448   21.657   21.008   19.975   19.637    19.37   45.862    45.83  45.373
 740    302.   1645.    21.69   21.202   19.825   19.378   18.244    17.81   19.152    45.83  16.483
 741    585.   1671.   46.443   21.728   21.068    19.88   18.523    18.26   16.942    45.83  15.853
 742   2038.    414.   22.401   49.098   20.662   21.338   19.767    23.06   19.112    45.83  17.143
 743   2238.    789.    46.28   22.007   22.926   21.662   19.655    19.53   18.632    45.83  45.373
 744   1526.   1140.   20.034   19.865   19.239   18.894   18.109     18.4   17.582    45.83  20.003
 745   1246.    113.   19.669   20.112   19.295   18.779   19.605    18.63   17.542    45.83  17.303


==> table9.dat <==
#############################################################################
# ID    H      U-B     U-V     B-V     B-R     V-I     V-K     I-K     J-K  #
#############################################################################
   1   9.14    0.61   1.774   1.164   1.761   1.226   3.356    2.13   1.029
   3    9.6   0.567   1.731   1.164   1.751   1.197   3.296   2.099   1.009
   6  10.25   0.447     1.6   1.153   1.827   1.314   3.476   2.162   1.029
   8  10.55   0.622   1.696   1.074   1.683   1.228   3.348    2.12   0.989
  10  10.62   0.503   1.532   1.029   1.609    1.22   3.249   2.029   0.909
  12  10.76   0.502   1.554   1.052   1.661   1.248   3.318    2.07   0.959
  14  10.87   0.513   1.598   1.085   1.674   1.228   3.228      2.   0.889
  15  10.88   0.458   1.555   1.097   1.666   1.179   3.227   2.048   0.969
  16  10.94   0.513   1.554   1.041    1.65   1.248   3.378    2.13   0.939
  17  10.98   0.426   1.489   1.063   1.642   1.199   3.228   2.029   0.989
  20  11.26   0.481   1.499   1.018   1.628   1.268   3.349   2.081   1.009
  21  11.26   0.513   1.621   1.108   1.667   1.208   3.277   2.069   0.989
  23   11.3   0.492   1.521   1.029     1.6   1.239   3.279    2.04   0.989
  24  11.32   0.502   1.587   1.085   1.664   1.219   3.268   2.049   0.999
  25  11.37   0.491   1.599   1.108   1.686   1.218   3.287   2.069   0.999
  26  11.39    0.47   1.522   1.052   1.602    1.19   3.168   1.978   0.979
  27   11.4   0.492   1.533   1.041    1.63   1.219   3.228   2.009   0.959
  28  11.42   0.415   1.478   1.063   1.633    1.19   3.128   1.938   0.949
  29  11.44   0.459   1.522   1.063   1.642    1.19   3.198   2.008   0.939
  30  11.44   0.394   1.435   1.041   1.611   1.161   3.088   1.927   0.959
  32  11.51   0.437   1.478   1.041   1.591   1.199   3.268   2.069   0.999
  33  11.56   0.426   1.523   1.097   1.656   1.189   3.197   2.008   0.969
  34  11.57   0.806    1.97   1.164    1.79   1.226   2.756    1.53   0.659
  35  11.59   0.448     1.5   1.052   1.631    1.19   3.168   1.978   0.939
  36  11.66    0.47   1.522   1.052   1.631   1.219   3.298   2.079   0.999
  37  11.69   0.513   1.576   1.063   1.652   1.258   3.328    2.07   1.009
  38  11.73   0.491   1.599   1.108   1.696   1.237   3.327    2.09   0.989
  39  11.79    0.47   1.533   1.063   1.642   1.228   3.218    1.99   0.949
  40   11.9   0.317   1.369   1.052   1.389   1.112   2.928   1.816   0.839
  41   11.9   0.404   1.456   1.052   1.622    1.17   3.178   2.008   0.969
  42  11.93   0.492   1.521   1.029   1.609   1.249   3.279    2.03   0.939
  43  11.93   0.459   1.544   1.085   1.674   1.199   3.208   2.009   0.959
  45  11.94   0.437     1.5   1.063   1.613    1.18   3.088   1.908   0.939
  46  11.99    0.47   1.499   1.029   1.619    1.22   3.219   1.999   0.969
  47  12.02   0.372    1.39   1.018   1.579   1.123   3.019   1.896   0.949
  48  12.03   0.448   1.466   1.018   1.579    1.21   3.269   2.059   0.959
  49  12.06   0.404   1.478   1.074   1.615   1.141   3.068   1.927   0.929
  50  12.11   0.383   1.412   1.029   1.571   1.181   2.739   1.558   0.609
  51  12.13   0.492   1.521   1.029   1.629   1.229   3.219    1.99   0.939
  52  12.15   0.242   1.193   0.951   1.465    1.23    3.41    2.18   1.099
  53  12.18   0.437   1.478   1.041    1.63   1.199   3.188   1.989   0.959
  54  12.19  -0.168    0.38   0.548   1.088   1.131   3.477   2.346   1.179
  56  12.23   0.426   1.455   1.029   1.609    1.22   3.219   1.999   0.979
  57  12.24   0.448     1.5   1.052   1.622   1.199   3.118   1.919   0.949
  59  12.27   0.416   1.445   1.029    1.59   1.181   3.099   1.918   0.919
  60  12.31   0.394   1.423   1.029    1.59   1.171   3.139   1.968   0.959
  61  12.39    0.47   1.466   0.996   1.596   1.229   3.269    2.04   1.029
  62  12.46   0.405   1.434   1.029    1.59   1.191   3.159   1.968   0.909
  63  12.47    0.35   1.391   1.041   1.601    1.19   3.118   1.928   0.959
  65  12.52   0.437   1.455   1.018   1.589   1.229   3.189    1.96   0.969
  67  12.56    1.23   2.461   1.231   1.963    1.41   2.965   1.555   0.709
  68  12.56   0.394    1.39   0.996   1.547   1.191   3.149   1.958   0.939
  71  12.71   0.383   1.368   0.985   1.556    1.22   3.099   1.879   0.869
  72  12.77   0.351   1.336   0.985   1.546   1.191   3.019   1.828   0.889
  73  12.77   0.362   1.313   0.951   1.484   1.114      3.   1.886   0.909
  75  12.82   0.383   1.401   1.018   1.589   1.171   3.059   1.888   0.859
  76  12.83   0.427   1.434   1.007   1.578    1.21   3.179   1.969   0.819
  77  12.88   0.318   1.336   1.018   1.579   1.191   3.089   1.898   0.939
  79  12.89   0.383   1.435   1.052   1.622   1.151   2.968   1.817   0.869
  80  12.91   0.394   1.401   1.007    1.52   1.171   3.009   1.838   0.909
  82  12.93    0.34   1.325   0.985   1.527   1.132   2.999   1.867   0.909
  84  12.96   0.416   1.412   0.996   1.596   1.181   3.139   1.958   0.979
  85    13.   0.372   1.424   1.052   1.573   1.161   3.018   1.857   0.899
  87  13.03   0.405   1.423   1.018   1.589   1.181   3.139   1.958   0.939
  91  13.16   0.264   1.226   0.962   1.543   1.153    2.93   1.777   0.859
  93  13.19   0.307   1.292   0.985   1.536   1.162   3.039   1.877   0.989
  94  13.19   0.318   1.314   0.996   1.528   1.132   2.969   1.837   0.919
  95   13.2   0.394   1.435   1.041   1.611   1.199   3.148   1.949   0.939
  96  13.21   0.394   1.412   1.018   1.598   1.191   3.039   1.848   0.979
  97  13.22   0.318   1.291   0.973   1.535   1.201    3.06   1.859   0.879
  98  13.22   0.318   1.303   0.985   1.527   1.171   2.949   1.778   0.869
 100  13.27   0.416   1.423   1.007   1.568   1.152   2.979   1.827   0.859
 101  13.29   0.361   1.368   1.007   1.578   1.142   2.959   1.817   0.939
 102   13.3   0.339   1.368   1.029   1.551   1.132   2.899   1.767   0.869
 103  13.33   0.383   1.424   1.041   1.572   1.151   3.068   1.917   0.949
 105  13.35   0.351   1.313   0.962   1.514   1.182    3.03   1.848   0.909
 106  13.36   0.232   1.149   0.917   1.383   0.989   2.761   1.772   0.759
 107  13.36   0.017   0.632   0.615   1.057   0.916   2.616     1.7   0.909
 110  13.43   0.361   1.357   0.996   1.596    1.22   3.199   1.979   0.969
 111  13.44   0.296   1.269   0.973   1.506   1.104    2.94   1.836   0.909
 113  13.48   0.361    1.39   1.029    1.59     1.2   3.119   1.919   0.929
 116  13.53   0.275   1.237   0.962   1.485   1.085    2.82   1.735   0.879
 118  13.58   0.339   1.357   1.018   1.589   1.171   3.049   1.878   0.929
 121  13.62   0.264   1.226   0.962   1.485   1.104    2.82   1.716   0.879
 123  13.64   0.275   1.159   0.884   1.389   0.999   2.721   1.722   0.809
 125  13.71   0.286   1.237   0.951   1.494   1.143    2.96   1.817   0.909
 130  13.82   0.296   1.303   1.007   1.529   1.152   3.019   1.867   0.919
 132  13.84   0.297   1.248   0.951   1.503   1.153    2.95   1.797   0.859
 133  13.84   0.439   1.323   0.884   1.447   1.115   3.001   1.886   0.809
 134  13.85   0.253   1.193    0.94   1.492   1.163    2.86   1.697   0.839
 136  13.87   0.264    1.17   0.906   1.459   1.154   2.981   1.827   0.859
 139   13.9   0.329   1.325   0.996   1.547   1.113   2.839   1.726   0.829
 140   13.9   0.275   1.248   0.973   1.506   1.124    2.83   1.706   0.669
 143  13.93   0.188   1.061   0.873   1.397   1.076   2.801   1.725   0.879
 145  13.95   0.307   1.336   1.029    1.58   1.132   2.929   1.797   0.789
 146  13.95   0.296   1.258   0.962   1.514   1.143    2.88   1.737   0.809
 147  13.97   0.221   1.138   0.917   1.441   1.008   2.641   1.633   0.939
 148  13.97   0.122   1.129   1.007   1.539   1.016   2.699   1.683   1.009
 149    14.   0.318    1.28   0.962   1.524   1.163    2.84   1.677   0.779
 150  14.06   0.296   1.303   1.007   1.549   1.132   2.919   1.787   0.879
 151  14.07   0.253   1.193    0.94   1.483   1.133    2.83   1.697   0.859
 154  14.08   0.004   0.809   0.805   1.322   1.059   2.963   1.904   0.909
 155  14.08    0.35   1.391   1.041   1.601   1.112   3.038   1.926   0.969
 157   14.1   0.252    1.27   1.018    1.54   1.035   2.739   1.704   0.959
 158  14.12   0.362   1.302    0.94   1.454   1.085    2.79   1.705   0.899
 162  14.25   0.274   1.259   0.985   1.517   1.123   2.859   1.736   0.829
 163  14.25   0.307    1.28   0.973   1.487   1.133    2.83   1.697   0.839
 165  14.28   0.134   1.029   0.895   1.545   1.328   3.691   2.363   1.169
 166  14.33   0.253   1.182   0.929   1.501   1.172    2.75   1.578   0.659
 168  14.35   0.221   1.127   0.906    1.43   1.115   2.841   1.726   0.749
 169  14.38   0.253   1.226   0.973   1.477   1.075    2.97   1.895   1.089
 170  14.39   0.362   1.335   0.973   1.525   1.104    2.95   1.846   0.939
 174  14.49   0.318   1.269   0.951   1.484   1.114    2.86   1.746   0.909
 175  14.49   0.091   0.941    0.85   1.336   1.029   2.772   1.743   0.979
 177  14.51   0.276   1.126    0.85   1.414   1.116   2.822   1.706   0.919
 178  14.51   0.188   1.105   0.917   1.441   1.096   2.821   1.725   0.969
 179  14.51   0.275   1.159   0.884   1.457   1.057   2.921   1.864   1.109
 180  14.51   0.297   1.192   0.895   1.429   1.134   2.691   1.557   0.719
 182  14.54   0.242   1.193   0.951   1.435   1.085    2.64   1.555   1.099
 183  14.56   0.286   1.248   0.962   1.611    1.24    2.79    1.55   0.819
 185  14.57   0.264   1.204    0.94   1.473   1.104    2.82   1.716   0.859
 189  14.61   0.259    1.68   1.421   2.062   1.339   3.512   2.173   1.089
 190  14.61   0.209   1.171   0.962   1.456   1.036    2.58   1.544   0.809
 192  14.64   0.516   1.344   0.828   1.373   1.174   3.342   2.168   1.139
 193  14.66   0.362   1.302    0.94   1.492   1.163    3.02   1.857   0.929
 194  14.66   0.264   1.237   0.973   1.487   1.124    2.87   1.746   0.939
 195  14.66   0.264   1.193   0.929   1.452   1.066     2.6   1.534   0.719
 197  14.67   0.153   1.306   1.153   1.663    1.12   3.306   2.186   1.189
 202  14.73   0.164   1.294    1.13   1.835   1.489   3.847   2.358   1.039
 203  14.73   0.839   1.969    1.13   1.767   1.179   2.877   1.698   1.079
 204  14.74  -0.315   0.804   1.119   1.959   1.722   3.957   2.235   1.339
 205  14.75   0.247   0.716   0.469   2.175   0.822   1.669   0.847   0.439
 207  14.78   0.324   1.779   1.455   2.086   1.338   3.581   2.243   1.009
 208  14.81   0.188   1.117   0.929   1.462   1.066    2.88   1.814   0.859
 209  14.81   0.209   1.182   0.973   1.496   1.075    2.95   1.875   1.019
 210  14.82    0.02   1.397   1.377    1.97   1.378   3.562   2.184   1.309
 211  14.83   0.306   1.369   1.063   1.216   1.228   3.098    1.87   1.029
 212  14.84   0.481   1.522   1.041   1.582   1.161   2.808   1.647   0.839
 213  14.84    0.34   1.325   0.985   1.507   1.084   2.829   1.745   0.879
 215  14.84   0.231   1.249   1.018    1.56   1.113   2.859   1.746   1.049
 216  14.85   0.297   1.248   0.951   1.465   1.201    2.92   1.719   0.879
 217  14.85   -0.05   0.755   0.805   1.312   1.166   2.843   1.677   0.479
 218  14.85   0.297   1.248   0.951   1.513   1.036    2.47   1.434   0.539
 221  14.89  -0.064    1.01   1.074   1.799   0.899   3.348   2.449   0.739
 222   14.9   1.761   3.339   1.578   2.546   2.316   4.609   2.293   0.829
 224  14.92  -0.004    0.51   0.514   0.861   0.763   2.228   1.465   1.059
 226  14.94   0.315   1.658   1.343   2.005   1.301   3.513   2.212   1.159
 227  14.95   0.318   1.303   0.985   1.556   1.084   2.659   1.575   1.039
 228  14.95   0.324   1.779   1.455   2.124   1.386   3.591   2.205   1.079
 229  14.95   0.286   1.192   0.906    1.44   1.154   3.081   1.927   1.059
 230  14.95  24.266  26.292   2.026   3.297   2.618   4.591   1.973   0.839
 231  14.96   0.264    1.17   0.906   1.459   1.105   2.941   1.836   0.799
 232  14.97    0.21    1.15    0.94   1.463   1.114    2.64   1.526   0.799
 234    15.   0.243   1.149   0.906    1.43   1.076   2.711   1.635   0.669
 235    15.   0.104   2.925   2.821   3.777   1.847   4.247     2.4   1.139
 239  15.01    0.21   1.127   0.917   1.509   1.212   3.461   2.249   1.289
 241  15.02   0.221   1.094   0.873   1.436   1.154   2.911   1.757   0.869
 243  15.04   0.156   1.051   0.895   1.439   1.096   2.871   1.775   0.819
 244  15.06   0.181   1.838   1.657   2.497   1.605   3.987   2.382   1.369
 247  15.08  -0.039   0.755   0.794   1.243   1.136   3.203   2.067   1.139
 248  15.08  -0.169   1.588   1.757   2.518   1.672   4.356   2.684   2.089
 249  15.08   1.426   2.735   1.309   1.884   1.244   4.854    3.61   1.939
 250  15.09   0.155   1.151   0.996   1.518   1.055   2.649   1.594   0.809
 253  15.12   0.198    1.16   0.962   1.446   0.969    2.76   1.791   0.669
 254  15.12  -0.263   1.091   1.354   1.958   1.156   3.353   2.197   1.349
 256  15.13   0.221    1.15   0.929   1.413   1.056    2.76   1.704   0.909
 258  15.14 -26.429   1.301   27.73  28.658   3.177   6.392   3.215   0.909
 260  15.15   0.089   1.096   1.007    1.52   1.055   2.719   1.664   0.769
 261  15.16   0.214   1.848   1.634   2.572   1.577   4.368   2.791   1.629
 262  15.16   0.165   1.161   0.996   1.528   1.016   2.949   1.933   1.059
 265  15.17   0.926    2.09   1.164   2.003   1.644   3.476   1.832   0.759
 266  15.18   0.683   2.205   1.522   2.423   1.725    3.97   2.245   1.169
 267  15.18   0.677   0.586  -0.091   1.053   1.259   4.549    3.29   1.679
 268   15.2  -0.009   0.998   1.007    1.18   1.142   2.629   1.487   0.749
 269   15.2    0.53   2.142   1.612   2.453   1.509   4.218   2.709   1.549
 270   15.2   0.062   1.584   1.522    2.22    1.55    3.93    2.38   1.299
 271  15.21   0.264   1.249   0.985   1.507   1.006   2.809   1.803   0.769
 272  15.21  -0.007   1.907   1.914   2.721    1.64   4.303   2.663   1.489
 273  15.24   0.253   1.159   0.906   1.401   1.086   2.721   1.635   1.019
 275  15.24   0.224   0.817   0.593   1.161   0.955   2.656   1.701   1.009
 276  15.24   0.132   1.229   1.097   1.666   1.033   1.687   0.654   0.839
 277  15.25   0.951   0.704  -0.247   1.568   3.366   5.891   2.525   0.919
 278  15.25   0.192    1.86   1.668   2.469   1.547   4.357    2.81   1.379
 279  15.25   0.433   1.866   1.433   2.073   1.338   3.811   2.473   1.449
 280  15.25   0.112   1.029   0.917    1.49   1.105   2.801   1.696   0.979
 284  15.27   0.029   1.585   1.556   2.097   1.142   3.329   2.187   1.129
 285  15.27  -0.103   0.523   0.626   0.942   0.887   2.746   1.859   2.139
 288  15.29   0.498    2.02   1.522   2.123   1.444    3.69   2.246   1.449
 289   15.3   0.275   1.226   0.951   1.435   1.075    2.73   1.655   0.739
 290   15.3   0.002   1.031   1.029   1.706   1.268   4.169   2.901   1.799
 292  15.31   0.117   0.497    0.38    1.68  -23.96    5.88   29.84  30.099
 294  15.33   0.574   2.074     1.5   2.207   1.356    3.72   2.364   1.419
 295  15.33  -1.278   0.311   1.589   1.917   0.744   3.199   2.455   1.289
 296  15.34   0.164   1.305   1.141   1.681   1.257   3.027    1.77   0.769
 297  15.35   0.323   1.935   1.612    2.87   2.392   5.028   2.636   1.559
 299  15.36  -0.021   2.207   2.228   3.388   2.449   4.987   2.538   1.699
 300  15.36   0.193    1.67   1.477   2.214   1.464   3.471   2.007   1.269
 301  15.38   0.003   0.876   0.873   1.329    0.97   2.761   1.791   1.019
 302  15.38   0.221   1.116   0.895    1.41   1.076   2.531   1.455   0.449
 306  15.39    0.39   1.811   1.421   2.062   1.397   3.772   2.375   1.439
 307  15.39  22.765  24.623   1.858   4.014   4.066   6.604   2.538   0.809
 308  15.41   0.166   1.072   0.906   1.421   1.154   2.711   1.557   0.729
 310  15.41   0.007   0.555   0.548   0.894   0.694   2.117   1.423   1.419
 311  15.41   0.086   1.429   1.343   2.111   1.514   4.183   2.669   1.479
 312  15.41    0.54   1.077   0.537   1.678   1.334   3.667   2.333   1.619
 313  15.42   0.178   1.006   0.828   1.295    0.98   2.632   1.652   0.899
 314  15.42   0.307   1.336   1.029   1.474   0.841   2.099   1.258   1.139
 315  15.42  -0.243   1.358   1.601   3.179   3.323   6.128   2.805   1.159
 317  15.43   0.035    1.02   0.985   1.546   1.035   2.529   1.494   0.599
 318  15.43  -2.661  25.551  28.212  29.723   3.265   5.853   2.588   0.939
 319  15.43  -0.302   0.638    0.94   1.318   0.949    2.82   1.871   1.019
 320  15.44   0.084   1.561   1.477   2.146   1.396   3.911   2.515   1.329
 321  15.45   0.231   1.193   0.962   1.485   1.066    2.73   1.664   0.649
 322  15.45   0.969   2.222   1.253   2.091   1.992   2.655   0.663  -1.091
 324  15.47   0.118   1.551   1.433   2.403   1.978   4.511   2.533   1.579
 325  15.48  -0.254   1.279   1.533   2.589   2.035     4.8   2.765   1.559
 328  15.49  23.948  25.045   1.097   2.432   2.673   5.307   2.634   1.899
 332   15.5  -0.117   0.767   0.884   1.243   0.814   2.891   2.077   1.179
 333   15.5   0.118   1.472   1.354   1.851   1.253   3.273    2.02   1.259
 334  15.51   0.348   1.601   1.253   2.479   1.856   4.485   2.629   0.979
 335  15.52   0.102   0.874   0.772   1.308   0.913   2.393    1.48   0.949
 336  15.52   1.024   2.221   1.197   1.842   1.159   3.726   2.567   0.919
 337  15.53   0.366   2.034   1.668   2.518   1.547   4.527    2.98   1.719
 338  15.53   0.237   1.748   1.511   2.335   1.667    4.04   2.373   1.609
 339  15.53   0.221   1.082   0.861   1.241   0.864   2.462   1.598   1.249
 340  15.54  -0.129   0.912   1.041   1.397   1.034  -0.752  -1.786  -2.871
 341  15.54   0.722   1.561   0.839   1.519   1.349   4.632   3.283  29.859
 344  15.56  -0.225   0.648   0.873   1.543    0.97   3.701   2.731   0.939
 345  15.57  24.234  26.126   1.892   2.612   1.553   4.053     2.5   4.229
 347  15.57  -0.022   1.254   1.276   2.366   1.787   4.914   3.127   1.799
 351  15.61  -0.356   0.561   0.917   1.558   1.629   4.351   2.722   1.269
 352  15.62   0.188   1.094   0.906    1.43   1.096   2.061   0.965   0.179
 353  15.63   0.275    1.17   0.895   1.487   1.134   2.651   1.517   0.619
 354  15.63   0.123   1.007   0.884   1.428   1.018   2.511   1.493   0.729
 356  15.63   0.078   1.096   1.018   1.511   1.181   2.859   1.678   0.719
 358  15.64  -0.504   0.996     1.5   2.168   1.356    3.44   2.084   1.839
 359  15.65  -0.134   0.335   0.469   0.924   0.822   3.539   2.717   1.949
 360  15.65  -0.359   0.827   1.186   1.608   1.003   3.166   2.163   1.179
 361  15.66   1.727   3.417    1.69   2.608   1.799   4.327   2.528   0.929
 362  15.66   0.231   1.216   0.985   1.517   1.074   2.619   1.545   0.799
 363  15.66  -0.451    1.25   1.701   2.939   1.266   3.297   2.031   0.819
 364  15.67  -0.852   0.659   1.511   2.296   1.657     3.6   1.943   1.599
 365  15.67   0.086   1.373   1.287   1.901   1.351   3.734   2.383   1.089
 366  15.67   0.241   1.304   1.063   1.866    1.49   4.348   2.858   1.789
 368  15.68   -0.55   1.252   1.802   2.892   1.245   4.265    3.02   1.849
 369  15.68   0.124   0.896   0.772    1.25   0.933   2.253    1.32   0.559
 370  15.68   0.471   1.366   0.895   1.448   1.134   2.901   1.767   0.939
 371  15.69  24.316   25.67   1.354    2.19  -0.038   4.023   4.061   1.909
 372  15.71   0.242   1.238   0.996   1.596   1.123   2.959   1.836   0.779
 373  15.71   0.088   1.196   1.108   1.725    1.13   3.647   2.517   1.389
 375  15.72    1.02   2.576   1.556   2.408   1.704   4.149   2.445   1.319
 376  15.72   0.032   1.263   1.231   2.263  -4.556   4.305   8.861   1.339
 377  15.72   0.276   1.149   0.873   1.397   1.115   2.771   1.656   0.889
 378  15.72    1.04   2.764   1.724   3.465    2.73   5.546   2.816   1.069
 380  15.73   0.047   0.864   0.817   1.488   1.252   2.842    1.59   0.849
 381  15.73  -0.082   0.589   0.671   1.102   0.847   2.835   1.988   0.909
 383  15.74    0.07   0.808   0.738   1.197    0.73   1.954   1.224   0.519
 384  15.74   0.039   1.729    1.69   2.666   2.042   4.787   2.745   1.849
 385  15.75   0.309   1.126   0.817   1.371   1.184   2.472   1.288   0.599
 386  15.77  -0.295   0.992   1.287   1.872   1.331   3.704   2.373   1.779
 387  15.77   0.167    1.04   0.873   1.397   1.047   2.711   1.664   1.169
 388  15.77  -0.687   1.686   2.373   3.085   1.477   4.255   2.778   2.469
 389  15.77  -0.324   0.661   0.985   1.488   1.084   3.019   1.935   0.929
 390  15.77   0.025   0.864   0.839   1.384   1.135   3.042   1.907   1.049
 391  15.78  23.497  25.064   1.567   2.593   2.413   4.479   2.066   0.759
 392  15.79    0.21    1.15    0.94   1.444   1.114    2.53   1.416   0.659
 395   15.8   0.187   1.216   1.029   1.512   1.113   2.649   1.536   0.939
 396   15.8   0.013    1.02   1.007     1.5   1.132   2.259   1.127   0.729
 397   15.8  -0.478   0.607   1.085   1.684   1.199   3.598   2.399   1.019
 398   15.8   -0.66   0.134   0.794   1.718   1.146   3.543   2.397   0.429
 400  15.82  -0.107   0.889   0.996   1.596   1.385   3.429   2.044   0.789
 401  15.82   0.444   1.933   1.489   2.119   1.414    3.62   2.206   1.209
 403  15.83  -0.609   0.566   1.175   2.014   1.585   4.566   2.981   1.709
 404  15.83   0.199   1.128   0.929   1.394   0.988    1.89   0.902  -0.111
 405  15.83  -0.346   0.627   0.973   1.593   1.337    3.75   2.413   1.119
 406  15.84   0.194   1.559   1.365   1.969   1.379   4.123   2.744   1.869
 407  15.85   0.145   0.995    0.85   1.336    0.99   2.512   1.522   0.779
 408  15.85  -0.411   0.529    0.94   1.415   0.978    3.35   2.372   1.449
 410  15.85   0.091   0.896   0.805   1.331   1.001   2.663   1.662   0.799
 412  15.86   0.091   0.952   0.861   1.367   1.184   1.462   0.278  -0.081
 415  15.87     0.1   1.073   0.973   1.244     0.6    2.82    2.22   3.289
 417  15.88   0.297   1.203   0.906   1.459   1.067   2.771   1.704   1.019
 418  15.88   4.021   3.818  -0.203   0.807 -23.474   5.221  28.695  -1.101
 419  15.89  -0.244   1.435   1.679   2.034   0.849   2.967   2.118   0.539
 420  15.89   0.439   1.312   0.873   1.475   1.222   2.881   1.659   0.859
 421  15.89  -0.421   0.396   0.817   1.236   1.058   3.732   2.674   1.719
 422  15.89  -0.533   1.762   2.295   3.134   1.556   4.146    2.59   1.319
 425  15.92    0.55   1.221   0.671   1.442   1.575   3.185    1.61   0.479
 427  15.93   0.112   0.973   0.861   1.493   1.271   2.592   1.321   0.529
 428  15.93   0.047   0.875   0.828   1.421   0.883   3.172   2.289   0.689
 429  15.93   0.134   1.051   0.917   1.393   1.047   2.741   1.694   0.679
 430  15.95   0.265   1.149   0.884   1.457   1.173   2.351   1.178   0.509
 431  15.95   0.265    1.07   0.805   1.409   1.098   2.743   1.645   0.879
 432  15.97   0.134   0.973   0.839   1.316    0.99   2.472   1.482   1.039
 433  15.98   0.597   2.041   1.444   2.133   1.115   3.331   2.216   1.109
 434  15.99  -0.259   0.759   1.018   1.531   1.307   3.719   2.412   1.749
 435    16.   0.118   1.472   1.354   2.084   1.553   3.843    2.29   1.539
 436  16.02    1.46   1.437  -0.023   1.749   4.245   6.507   2.262   1.139
 437  16.02  -0.595    1.33   1.925   3.071   1.873   4.783    2.91   1.479
 441  16.03   0.736   2.449   1.713   2.736   1.818   4.556   2.738   1.349
 442  16.03   0.078   1.063   0.985   1.362    1.22   2.159   0.939   0.069
 443  16.03 -27.651   1.378  29.029  29.565   1.282   4.319   3.037   2.249
 445  16.04   0.286   1.215   0.929   1.375   0.881    2.75   1.869   0.979
 446  16.04  -0.036   1.486   1.522    1.89   1.123    4.04   2.917   1.509
 449  16.07   0.309   1.103   0.794   1.902   2.077   4.783   2.706   1.719
 451  16.09  -2.655  24.986  27.641  29.414   2.684   5.053   2.369   0.969
 452  16.09  -0.152   1.045   1.197   1.668   1.275   3.416   2.141   0.879
 453  16.09   -0.39   0.628   1.018   1.249   1.065   3.289   2.224   1.139
 454   16.1  -0.125   0.524   0.649   1.216  -27.05   3.065  30.115   0.799
 455   16.1   0.159   0.673   0.514   0.909   0.792   1.888   1.096   0.639
 457   16.1   0.296   1.281   0.985   1.643   1.744   3.949   2.205   1.549
 458  16.11  -0.087   0.002   0.089   1.248   1.721 -24.055 -25.776   0.489
 460  16.11  -0.277   1.458   1.735   2.409   1.944   4.146   2.202   0.689
 464  16.13  -0.498   0.363   0.861   1.503   1.339   3.882   2.543   1.809
 465  16.13  -0.437   0.884   1.321   1.837   1.233   3.673    2.44   2.589
 468  16.14  23.677  25.826   2.149   3.059   0.647   4.589   3.942  29.799
 471  16.15   0.291   1.802   1.511   2.335   1.647    4.11   2.463   1.379
 472  16.15 -25.554   1.773  27.327  27.942 -23.946   4.949  28.895  29.139
 473  16.16    0.49   1.721   1.231   2.137   1.681   4.335   2.654   1.669
 474  16.17  -0.019   0.954   0.973   1.438   1.007    2.66   1.653   1.029
 475  16.18   0.395   1.335    0.94   1.502   1.007    3.15   2.143   0.849
 476  16.19  -0.052   0.955   1.007   1.423   1.132   2.729   1.597   0.679
 478   16.2   0.177   1.083   0.906   1.421   1.115   2.461   1.346   0.299
 480   16.2   0.662   2.072    1.41   1.867 -25.123   3.722  28.845   1.489
 481   16.2  -0.022   1.231   1.253   1.538   0.993   1.605   0.612   0.079
 483  16.21   0.482   1.444   0.962   1.524   1.133    2.36   1.227   0.509
 484  16.21   -0.44   1.228   1.668   2.353   1.761   3.577   1.816   1.479
 485  16.22     0.1   1.096   0.996   1.722   1.511   4.069   2.558   2.389
 486  16.22   0.149   1.694   1.545   2.222   1.772   3.309   1.537   0.439
 487  16.23  -0.813  -0.019   0.794    1.33   0.855   2.993   2.138   2.149
 488  16.23   0.377   2.056   1.679   2.412   1.111   3.917   2.806   1.129
 489  16.24   0.498   1.975   1.477   2.467   1.988   4.511   2.523   1.529
 490  16.24   0.547   1.453   0.906   2.129   2.201   5.051    2.85   1.599
 491  16.25  -1.304   -0.42   0.884   1.932   3.831   6.191    2.36   1.199
 492  16.25   0.588   1.819   1.231   1.924   1.468   3.885   2.417   1.169
 493  16.25   0.183    1.56   1.377   2.271   1.591   4.292   2.701   1.529
 495  16.26    0.19   1.981   1.791   2.454   1.332   4.335   3.003   1.859
 497  16.28   0.004   0.821   0.817   1.371   1.019   2.732   1.713   1.309
 499  16.29   0.098   1.307   1.209   1.727   1.255   3.705    2.45   1.109
 501  16.29   0.176   1.183   1.007   1.636   0.822   2.449   1.627   0.309
 502  16.29  -0.688   0.733   1.421   2.024    0.98   3.782   2.802   1.149
 503  16.29  -0.087   1.122   1.209   1.931   1.584   4.105   2.521   1.009
 508  16.33   0.081   0.763   0.682   1.317   1.012   3.385   2.373   1.259
 509  16.33  -0.237   0.692   0.929   1.559   1.075    2.78   1.705   0.789
 510  16.33   0.018   0.499   0.481   1.439   1.355   3.048   1.693  -0.261
 511  16.33   0.556   2.851   2.295   3.153    1.74   3.776   2.036   1.609
 512  16.34  -0.086   1.011   1.097   1.627   1.082   2.867   1.785   1.249
 513  16.34  -0.306   2.135   2.441   2.792 -24.531   3.733  28.264  28.539
 514  16.34  -0.231   1.224   1.455   1.804   1.299   3.431   2.132   1.499
 518  16.37  -2.663  25.717   28.38  29.558    1.08    4.72    3.64   2.379
 521  16.38   0.394   1.435   1.041   2.212   2.325   5.138   2.813   2.479
 523  16.39  -1.409   0.236   1.645   3.175   2.557   5.278   2.721   2.159
 525   16.4   0.102   0.863   0.761   1.636   1.427   3.923   2.496   1.339
 527   16.4  21.699  24.487   2.788   4.365   2.953   5.437   2.484   1.649
 528  16.41  -0.993   0.451   1.444   2.404   1.813   4.661   2.848   2.889
 530  16.41  -0.499    0.53   1.029   1.367   0.909   2.909      2.   1.169
 531  16.42   -0.25   0.959   1.209   2.047   1.128   4.015   2.887   1.219
 532  16.42   -0.17   0.591   0.761   1.113   0.884   2.573   1.689   0.889
 533  16.44   0.298   1.059   0.761    1.19   0.942   2.233   1.291   0.499
 534  16.45   0.167   1.017    0.85   1.414   1.145   2.272   1.127   1.019
 538  16.46    0.08   0.941   0.861    1.28   1.019   2.282   1.263   1.129
 539  16.46  -0.465   0.408   0.873   1.349   1.028   3.521   2.493   1.739
 540  16.47  -0.643   0.588   1.231   1.837   1.284   2.625   1.341   0.109
 541  16.47  -0.117   0.834   0.951   1.455   0.823    1.83   1.007   0.639
 543   16.5   0.264    1.17   0.906   1.411   1.076   2.441   1.365   0.479
 544   16.5  -0.177   1.323     1.5   2.052    1.25    3.45     2.2   1.869
 547  16.53   0.242   1.227   0.985    1.42   0.822   2.599   1.777   0.299
 549  16.56   0.087   1.307    1.22   1.864   1.749   4.115   2.366   1.589
 550  16.56  -0.363   0.062   0.425   0.676   0.396   2.249   1.853   1.859
 551  16.57   0.015   0.776   0.761   1.229   1.078   2.973   1.895   0.739
 552  16.57    -0.4   0.473   0.873   1.281   1.076   3.271   2.195   1.509
 553  16.57    0.66   2.283   1.623    2.58   1.694   4.528   2.834   1.499
 554  16.57  -0.577   0.643    1.22   1.777   1.099   3.755   2.656   1.609
 557  16.58   0.069   0.886   0.817   1.284   1.145   2.912   1.767   1.799
 559  16.58  -0.089   1.288   1.377   1.756   1.475   1.762   0.287   0.639
 560  16.59  -0.278   0.438   0.716   1.525   0.837   3.294   2.457   1.249
 561  16.59 -27.142   1.092  28.234  29.211   2.189   3.293   1.104   0.049
 564   16.6  -0.168   0.391   0.559   1.409   1.257   3.957     2.7   1.829
 566   16.6  23.834  25.423   1.589   2.557   1.278   3.799   2.521   0.479
 568  16.61   0.177    1.15   0.973   1.419   0.959    2.05   1.091   0.189
 569  16.61  -0.346   0.583   0.929   1.549   1.347    3.65   2.303   1.219
 570  16.61  -0.139   0.767   0.906    1.44   1.008   2.961   1.953   0.989
 572  16.62  24.017  25.875   1.858   2.307   1.059   4.464   3.405   2.359
 573  16.62  -0.216   0.791   1.007   1.655   1.394   3.419   2.025   1.049
 574  16.63   1.331   2.316   0.985   2.691   3.005   5.529   2.524   1.629
 575  16.63   0.407   1.212   0.805   1.283   0.787   1.493   0.706   0.249
 576  16.65   0.122   1.095   0.973   1.448   0.988    2.49   1.502   1.239
 577  16.65  23.367  23.792   0.425   2.451   3.791   5.469   1.678  28.809
 578  16.67   0.298   1.103   0.805   1.322   1.253   1.073   -0.18  -0.851
 580  16.67   0.137   0.696   0.559   1.283   1.548   3.117   1.569   0.629
 582   16.7   0.708   1.939   1.231   1.875   1.322   4.465   3.143   1.619
 584  16.71  -0.605    1.22   1.825   2.633   1.661   3.844   2.183   1.079
 585  16.72  -0.433   0.529   0.962   1.563   0.949    3.19   2.241   1.379
 587  16.72   0.544   1.809   1.265   1.666   -0.88   2.224   3.104  28.079
 589  16.72   0.741   3.014   2.273     3.8   2.477   5.556   3.079   2.709
 590  16.72  -0.051    0.81   0.861   1.532   0.738 -25.188 -25.926 -27.131
 591  16.73   0.044    1.23   1.186    1.87  -0.025   3.946   3.971   0.639
 592  16.75   0.073   1.573     1.5   2.314   1.541    3.97   2.429   1.089
 593  16.76  24.586  26.198   1.612   2.337   1.665   4.208   2.543   1.179
 594  16.77  -0.194   0.779   0.973   1.739   1.473     3.8   2.327   1.419
 596  16.77   0.424   1.733   1.309   2.195    1.69   4.384   2.694   1.789
 598  16.78  24.837  25.217    0.38   1.253   2.104    5.35   3.246   1.719
 600  16.78   0.501   1.665   1.164   1.955   1.488   1.756   0.268   0.059
 602  16.78   1.418   2.347   0.929   1.889   2.006    4.63   2.624   1.369
 603  16.79   2.404   2.739   0.335   0.695   0.989   3.201   2.212   1.289
 605  16.81  -4.347  -2.914   1.433   2.529   2.482   5.431   2.949   2.249
 606  16.81  -0.427   1.062   1.489   2.992   1.056    5.12   4.064   1.349
 607  16.83   0.498   1.987   1.489   1.944   1.007    2.12   1.113   0.659
 608  16.83   0.014   0.931   0.917   1.422   0.766   2.371   1.605   0.009
 609  16.85  22.512  24.628   2.116   2.803   0.967   6.159   5.192   2.859
 610  16.87  -0.509   0.386   0.895   1.555   1.299   4.061   2.762   2.279
 613  16.87   1.163    2.64   1.477   2.205   1.532   3.951   2.419   2.209
 614  16.87  -2.651  24.542  27.193  28.382   2.595   5.161   2.566   0.989
 615  16.87  -0.337   0.816   1.153   2.012   1.188   3.796   2.608  29.459
 616  16.87   2.343   3.339   0.996   1.897   2.723   4.819   2.096   0.579
 618  16.88   0.362   1.347   0.985   1.662   1.297   2.359   1.062   0.149
 619  16.89   0.113   0.874   0.761   1.307   1.059   2.683   1.624   0.749
 620  16.89  -0.077   1.221   1.298   1.903   1.525   3.584   2.059   1.369
 621  16.89   0.811   2.568   1.757    2.48   1.507   4.116   2.609   1.949
 622   16.9  24.599  25.931   1.332   2.663   1.844   4.183   2.339   2.379
 624  16.92  -0.187   1.257   1.444   2.162   1.551   4.101    2.55   0.979
 627  16.92  -1.982   0.324   2.306   3.213   2.788   5.146   2.358   1.639
 628  16.93   0.308   1.181   0.873   1.271   1.125   3.071   1.946   1.819
 630  16.94  -0.102   0.446   0.548   0.845   0.898   1.997   1.099   0.579
 631  16.95   0.501   1.687   1.186   1.502   1.333   3.516   2.183   0.869
 633  16.96   0.024   0.975   0.951   1.445   1.075    3.09   2.015   0.849
 634  16.97   0.428   1.323   0.895    1.41   1.047   1.741   0.694  -0.221
 635  16.98  -0.149   0.668   0.817   1.236    1.32   2.412   1.092   0.769
 636  16.98  -0.377   1.526   1.903   2.603   1.097   4.353   3.256   1.849
 637  16.98  -1.662   0.185   1.847   2.587   2.068 -24.416 -26.484 -28.231
 638  17.02  -0.356   0.517   0.873   1.591   1.726   4.191   2.465   1.879
 639  17.02   0.854   2.723   1.869   2.628   0.836   2.584   1.748   0.509
 641  17.03   0.814    2.28   1.466   2.029   1.415   1.611   0.196  -0.321
 642  17.03  -0.402   0.739   1.141   1.652   1.373   1.567   0.194  -0.281
 644  17.04   1.066    2.42   1.354   2.064   1.175   4.173   2.998   2.279
 645  17.05 -25.402   3.123  28.525  28.935   1.039   3.628   2.589   0.859
 646  17.05  -0.761   1.467   2.228   2.777   2.352   4.647   2.295   1.079
 647  17.06  -0.138   0.757   0.895    1.39   1.222   2.031   0.809   2.899
 648  17.06   0.599   1.808   1.209   2.115   1.313   4.525   3.212   2.479
 649  17.06  -0.567   0.709   1.276   1.696   1.603   4.034   2.431   1.079
 650  17.07   0.147    0.84   0.693   1.115   0.644   1.205   0.561  -0.531
 652  17.08   1.471   2.568   1.097   1.627   1.063   2.817   1.754   0.809
 655   17.1  -0.727   0.235   0.962   1.883   1.793     4.1   2.307   0.849
 657  17.12   0.047    0.92   0.873   1.417   1.115   1.331   0.216  -0.151
 659  17.13  -3.925   0.005    3.93   5.632   2.778   3.347   0.569  -1.421
 660  17.14   0.244   1.016   0.772   1.386   0.952   2.153   1.201   1.699
 664  17.22  -0.682    1.21   1.892   2.224   1.058   4.603   3.545   2.359
 665  17.23  -0.204   1.811   2.015   2.723   1.609   4.181   2.572   0.919
 667  17.25  -0.595   1.342   1.937    2.51    1.28   2.952   1.672  27.759
 669  17.26   1.095   2.852   1.757   2.499    1.44   4.096   2.656   1.089
 670  17.27  24.411  26.068   1.657   2.759   1.858   4.467   2.609   2.009
 671  17.27  23.783  25.059   1.276   2.055 -24.238   4.884  29.122   1.449
 672  17.29   0.064   1.385   1.321   2.041   1.534   3.693   2.159   1.089
 673  17.29   0.669   3.591   2.922   3.614   1.884   2.055   0.171  -0.821
 675  17.31   0.214   1.803   1.589   2.431   1.646   4.399   2.753   2.349
 679  17.34  -0.465   0.374   0.839   1.335   0.893   3.262   2.369   0.589
 680  17.36   0.613    1.53   0.917   1.538   1.212   3.751   2.539   1.249
 682  17.38  -0.625    -0.1   0.525   0.765   1.782   4.618   2.836   2.169
 683  17.38   0.988   2.533   1.545   2.028   1.016  -0.081  -1.097  -1.871
 684  17.41   0.326   2.711   2.385   3.484   2.795   4.814   2.019   0.819
 685  17.41  -1.041   0.862   1.903   2.283  -0.552   3.323   3.875   1.589
 686  17.42  -3.694  -2.273   1.421   2.509   3.473   5.572   2.099   0.859
 687  17.42  25.005  26.012   1.007    1.49   1.928   3.849   1.921   0.909
 689  17.45   1.004   2.033   1.029   1.629   1.423   3.569   2.146  -0.191
 691  17.48   2.994   6.454    3.46   4.869   2.524   4.645   2.121   1.309
 692  17.49   2.354    3.35   0.996   2.576     2.5   4.849   2.349   0.819
 694  17.55  -0.024   1.409   1.433   2.151   1.609   4.381   2.772   1.759
 696  17.59  -0.835   1.102   1.937   2.549   2.318   5.602   3.284   2.499
 698  17.64  -0.633   0.755   1.388   2.534   2.163   4.492   2.329   0.579
 700   17.7   0.315   1.557   1.242   1.285   1.245   4.325    3.08   2.469
 701  17.72   -1.71   0.686   2.396   3.107  -0.551   4.444   4.995   1.649
 703  17.82   0.547   2.573   2.026   2.705   1.318   4.101   2.783   1.099
 706  17.86  -0.454   1.483   1.937    2.51     1.3   3.472   2.172   1.269
 709  17.91   0.598   1.919   1.321   2.245   1.854   4.573   2.719   1.409
 710  17.93  -0.271   0.826   1.097   1.598    1.13   4.707   3.577   3.009
 713  18.04  -24.83   3.035  27.865  28.586   1.962   3.619   1.657  -0.411
 714  18.05   0.504   1.444    0.94   1.803   1.318    3.91   2.592   1.309
 716  18.11   0.322   1.979   1.657   2.361   1.848   4.417   2.569   2.319
 717  18.11   0.608   3.071   2.463   3.396   1.873   4.513    2.64   1.329
 718  18.13   2.024   1.161  -0.863  -1.763   3.076   5.642   2.566   0.729
 719  18.16  -0.142   1.067   1.209   1.824   0.459   3.345   2.886   1.319
 720  18.19  -1.053   2.071   3.124   3.967  -1.854 -25.249 -23.395 -25.631
 721   18.2  -1.553   0.305   1.858   3.277   2.223   5.274   3.051   1.429
 722  18.21  -0.133     1.3   1.433   2.161   1.435   3.721   2.286   0.799
 724  18.36   0.473   1.211   0.738   1.527   0.604   4.514    3.91  29.739
 725  18.44   0.813   2.391   1.578   2.236   1.637   2.249   0.612   0.269
 726  18.45  -0.595  -0.943  -0.348   0.412  -1.113   4.953   6.066  28.629
 727  18.48   1.151   2.651     1.5    2.76   2.414    5.77   3.356   1.629
 728   18.5   0.287    1.07   0.783   1.319   1.272   1.863   0.591   0.009
 729  18.62   0.483   1.322   0.839   2.004   1.756   4.932   3.176   1.219
 730  18.66  -0.938   0.383   1.321    2.72   2.232   5.343   3.111   2.099
 731   18.7  -0.108   1.022    1.13   1.815   1.402   3.667   2.265   1.129
 733  18.73   0.481    1.51   1.029   1.842   1.724   3.379   1.655   1.419
 735  18.89   3.887   2.934  -0.953   0.526   3.573   5.464   1.891   0.159
 736   18.9    1.44   3.545   2.105   2.559   1.403   3.339   1.936   2.729
 737  19.24  -1.193   1.696   2.889   4.473    1.71   4.235   2.525   0.019
 738  19.25    0.21   1.105   0.895   1.293   0.921   2.111    1.19  -0.061
 739  19.26  23.236  24.747   1.511   2.606   2.249    4.18   1.931   0.979
 740  19.43   0.149   1.738   1.589   2.266   1.743   4.009   2.266   1.409
 742  19.97  -2.833   0.795   3.628   4.365   1.803   3.722   1.919   0.469
 744  20.53    0.19   0.951   0.761   1.093   0.972   2.613   1.641   1.349
 745  20.93  -0.246   0.526   0.772   1.279   0.516   2.543   2.027   0.999


==> tableA1.dat <==
3050.   0
3100.   0.000117987
3150.   0.0010573
3200.   0.00422111
3250.   0.0142508
3350.   0.0773872
3400.   0.137695
3450.   0.223221
3500.   0.334892
3550.   0.475813
3650.   0.761144
3700.   0.868509
3750.   0.952832
3800.   1
3850.   0.935325
3950.   0.497052
4000.   0.291718
4050.   0.171589
4100.   0.0814607
4150.   0.00740233
4200.   0


==> tableA2.dat <==
3600.   0
3610.   0
3620.   0.00419808
3630.   0.0147285
3640.   0.021926
3650.   0.0302643
3660.   0.0444033
3670.   0.0587523
3680.   0.0736034
3690.   0.0889334
3700.   0.105012
3710.   0.121607
3720.   0.139179
3730.   0.157387
3740.   0.176299
3750.   0.195638
3760.   0.215817
3770.   0.23608
3780.   0.256747
3790.   0.277531
3800.   0.298574
3810.   0.320023
3820.   0.341313
3830.   0.362741
3840.   0.383973
3850.   0.405143
3860.   0.426084
3870.   0.446915
3880.   0.467477
3890.   0.488221
3900.   0.508366
3910.   0.528202
3920.   0.548029
3930.   0.567365
3940.   0.586191
3950.   0.604758
3960.   0.622747
3970.   0.640215
3980.   0.657161
3990.   0.673754
4000.   0.689673
4010.   0.705358
4020.   0.720154
4030.   0.734851
4040.   0.748732
4050.   0.762435
4060.   0.775486
4070.   0.788452
4080.   0.801024
4090.   0.813303
4100.   0.825611
4110.   0.837412
4120.   0.849027
4130.   0.860435
4140.   0.871789
4150.   0.882366
4160.   0.892842
4170.   0.902427
4180.   0.911484
4190.   0.919898
4200.   0.928303
4210.   0.935998
4220.   0.943479
4230.   0.950706
4240.   0.956916
4250.   0.963334
4260.   0.969166
4270.   0.974757
4280.   0.979562
4290.   0.984108
4300.   0.987983
4310.   0.990974
4320.   0.993651
4330.   0.995843
4340.   0.997564
4350.   0.998643
4360.   0.999469
4370.   0.999869
4380.   1
4390.   0.999729
4400.   0.998868
4410.   0.99723
4420.   0.995197
4430.   0.992581
4440.   0.988806
4450.   0.984254
4460.   0.978732
4470.   0.972492
4480.   0.965464
4490.   0.958161
4500.   0.950353
4510.   0.942357
4520.   0.933846
4530.   0.925219
4540.   0.916287
4550.   0.906661
4560.   0.896146
4570.   0.884558
4580.   0.871497
4590.   0.857136
4600.   0.840869
4610.   0.823243
4620.   0.804065
4630.   0.782971
4640.   0.760369
4650.   0.736065
4660.   0.710469
4670.   0.684191
4680.   0.65668
4690.   0.629069
4700.   0.600912
4710.   0.57178
4720.   0.542673
4730.   0.513174
4740.   0.483777
4750.   0.454944
4760.   0.426431
4770.   0.398268
4780.   0.371305
4790.   0.344992
4800.   0.320136
4810.   0.295848
4820.   0.272742
4830.   0.250805
4840.   0.229619
4850.   0.209611
4860.   0.190785
4870.   0.173354
4880.   0.156949
4890.   0.142244
4900.   0.128536
4910.   0.116186
4920.   0.105162
4930.   0.0951254
4940.   0.086118
4950.   0.0781024
4960.   0.0707671
4970.   0.064115
4980.   0.0581278
4990.   0.0524909
5000.   0.0471843
5010.   0.0425545
5020.   0.0379159
5030.   0.0336287
5040.   0.0296724
5050.   0.0260268
5060.   0.022735
5070.   0.0197642
5080.   0.0171283
5090.   0.0148195
5100.   0.0128431
5110.   0.00790356
5120.   0.00493968
5130.   0.000658381
5140.   0.0003292
5150.   0
5160.   0


==> tableA3.dat <==
4770.   0
4780.   0.000172793
4790.   0.000690248
4800.   0.0117209
4810.   0.0175596
4820.   0.0259633
4830.   0.0372646
4840.   0.0521359
4850.   0.0710756
4860.   0.0944066
4870.   0.122448
4880.   0.155003
4890.   0.191874
4900.   0.232353
4910.   0.275583
4920.   0.320619
4930.   0.366425
4940.   0.412179
4950.   0.457712
4960.   0.502519
4970.   0.546105
4980.   0.588147
4990.   0.628162
5000.   0.66584
5010.   0.700996
5020.   0.733357
5030.   0.762785
5040.   0.789641
5050.   0.813623
5060.   0.835419
5070.   0.855388
5080.   0.87356
5090.   0.890113
5100.   0.905391
5110.   0.91944
5120.   0.931919
5130.   0.942824
5140.   0.952312
5150.   0.960363
5160.   0.967457
5170.   0.973598
5180.   0.979261
5190.   0.984438
5200.   0.988956
5210.   0.992697
5220.   0.995723
5230.   0.997925
5240.   0.999313
5250.   0.999895
5260.   1
5270.   0.999523
5280.   0.998763
5290.   0.997698
5300.   0.996486
5310.   0.994885
5320.   0.992976
5330.   0.990443
5340.   0.987447
5350.   0.983877
5360.   0.979537
5370.   0.975213
5380.   0.970109
5390.   0.96486
5400.   0.959463
5410.   0.953757
5420.   0.947899
5430.   0.941571
5440.   0.934929
5450.   0.927489
5460.   0.919421
5470.   0.910882
5480.   0.902029
5490.   0.893177
5500.   0.884011
5510.   0.874625
5520.   0.865246
5530.   0.8554
5540.   0.845558
5550.   0.835252
5560.   0.824772
5570.   0.813797
5580.   0.802528
5590.   0.790664
5600.   0.778373
5610.   0.766037
5620.   0.753442
5630.   0.740592
5640.   0.727816
5650.   0.714946
5660.   0.702138
5670.   0.689237
5680.   0.676399
5690.   0.663471
5700.   0.650453
5710.   0.637142
5720.   0.623673
5730.   0.609956
5740.   0.596146
5750.   0.582396
5760.   0.568552
5770.   0.555073
5780.   0.541745
5790.   0.528699
5800.   0.515506
5810.   0.50217
5820.   0.488499
5830.   0.474945
5840.   0.461341
5850.   0.447725
5860.   0.434215
5870.   0.420972
5880.   0.407849
5890.   0.394696
5900.   0.381672
5910.   0.368661
5920.   0.355737
5930.   0.342962
5940.   0.330496
5950.   0.318194
5960.   0.305907
5970.   0.293795
5980.   0.281862
5990.   0.270277
6000.   0.258876
6010.   0.247812
6020.   0.237237
6030.   0.226999
6040.   0.216945
6050.   0.207379
6060.   0.198017
6070.   0.188864
6080.   0.180185
6090.   0.171673
6100.   0.163476
6110.   0.155436
6120.   0.147705
6130.   0.140278
6140.   0.133153
6150.   0.126158
6160.   0.119618
6170.   0.113231
6180.   0.107299
6190.   0.10152
6200.   0.0960451
6210.   0.0907312
6220.   0.0854175
6230.   0.0802562
6240.   0.0750948
6250.   0.0700844
6260.   0.0653765
6270.   0.060971
6280.   0.0567165
6290.   0.0530669
6300.   0.0497185
6310.   0.0466642
6320.   0.0437625
6330.   0.0413156
6340.   0.0388709
6350.   0.03673
6360.   0.0344415
6370.   0.032006
6380.   0.0295744
6390.   0.0271472
6400.   0.0245747
6410.   0.0218594
6420.   0.0191489
6430.   0.0164431
6440.   0.0143395
6450.   0.0100006
6460.   0.00566792
6470.   0.00253379
6480.   0.00119145
6490.   0


==> tableA4.dat <==
5400.   0.00703248
5410.   0.0112412
5420.   0.014039
5430.   0.0281244
5440.   0.0421876
5450.   0.0564394
5460.   0.0707405
5470.   0.0994942
5480.   0.128835
5490.   0.159178
5500.   0.205172
5510.   0.239397
5520.   0.304813
5530.   0.346513
5540.   0.393335
5550.   0.432074
5560.   0.491168
5570.   0.54235
5580.   0.585326
5590.   0.633469
5600.   0.671863
5610.   0.712042
5620.   0.739787
5630.   0.78206
5640.   0.808964
5650.   0.834062
5660.   0.856524
5670.   0.875865
5680.   0.90541
5690.   0.918418
5700.   0.927192
5710.   0.932775
5720.   0.948566
5730.   0.961306
5740.   0.96426
5750.   0.978165
5760.   0.97935
5770.   0.981975
5780.   0.984802
5790.   0.990688
5800.   0.991815
5810.   0.992088
5820.   0.993124
5830.   0.995231
5840.   0.995722
5850.   0.997313
5860.   0.997386
5870.   0.997639
5880.   0.999019
5890.   0.99949
5900.   1
5910.   0.999669
5920.   0.996674
5930.   0.995021
5940.   0.991152
5950.   0.989598
5960.   0.985665
5970.   0.981457
5980.   0.977594
5990.   0.973468
6000.   0.970112
6010.   0.964802
6020.   0.961147
6030.   0.956959
6040.   0.953509
6050.   0.94928
6060.   0.945906
6070.   0.943369
6080.   0.939194
6090.   0.936342
6100.   0.934072
6110.   0.929992
6120.   0.927392
6130.   0.923814
6140.   0.921093
6150.   0.917025
6160.   0.913409
6170.   0.909523
6180.   0.917798
6190.   0.912709
6200.   0.907419
6210.   0.901997
6220.   0.89736
6230.   0.891485
6240.   0.887052
6250.   0.88399
6260.   0.880336
6270.   0.87707
6280.   0.873996
6290.   0.871636
6300.   0.867297
6310.   0.86467
6320.   0.860746
6330.   0.857488
6340.   0.853991
6350.   0.851564
6360.   0.847487
6370.   0.843779
6380.   0.841224
6390.   0.835431
6400.   0.830294
6410.   0.8268
6420.   0.823894
6430.   0.821955
6440.   0.819438
6450.   0.81659
6460.   0.814274
6470.   0.806326
6480.   0.801898
6490.   0.796715
6500.   0.792394
6510.   0.787426
6520.   0.783319
6530.   0.778265
6540.   0.771562
6550.   0.766314
6560.   0.762585
6570.   0.756637
6580.   0.750411
6590.   0.747711
6600.   0.744478
6610.   0.740372
6620.   0.736451
6630.   0.731562
6640.   0.727508
6650.   0.723203
6660.   0.719162
6670.   0.713788
6680.   0.71005
6690.   0.704967
6700.   0.69469
6710.   0.690151
6720.   0.68437
6730.   0.678561
6740.   0.672149
6750.   0.665815
6760.   0.660049
6770.   0.654735
6780.   0.6483
6790.   0.642027
6800.   0.634862
6810.   0.629321
6820.   0.623632
6830.   0.618799
6840.   0.612728
6850.   0.608
6860.   0.602088
6870.   0.596877
6880.   0.593109
6890.   0.586485
6900.   0.581468
6910.   0.576029
6920.   0.570686
6930.   0.564566
6940.   0.558748
6950.   0.553487
6960.   0.547537
6970.   0.541783
6980.   0.536887
6990.   0.530801
7000.   0.524258
7010.   0.518066
7020.   0.513024
7030.   0.507376
7040.   0.502852
7050.   0.497576
7060.   0.492522
7070.   0.486568
7080.   0.481389
7090.   0.476666
7100.   0.471153
7110.   0.464543
7120.   0.459137
7130.   0.455373
7140.   0.451531
7150.   0.446337
7160.   0.442206
7170.   0.435659
7180.   0.430075
7190.   0.423524
7200.   0.413849
7210.   0.412106
7220.   0.406393
7230.   0.401036
7240.   0.39538
7250.   0.390259
7260.   0.385119
7270.   0.380072
7280.   0.375178
7290.   0.370296
7300.   0.365123
7310.   0.360445
7320.   0.355296
7330.   0.350276
7340.   0.345327
7350.   0.34057
7360.   0.335523
7370.   0.330629
7380.   0.326305
7390.   0.321509
7400.   0.317079
7410.   0.312052
7420.   0.307868
7430.   0.302903
7440.   0.298478
7450.   0.294049
7460.   0.289317
7470.   0.285277
7480.   0.28052
7490.   0.27577
7500.   0.271629
7510.   0.267541
7520.   0.263054
7530.   0.258351
7540.   0.254391
7550.   0.250343
7560.   0.246246
7570.   0.24251
7580.   0.23823
7590.   0.23409
7600.   0.230267
7610.   0.226093
7620.   0.222187
7630.   0.218437
7640.   0.214193
7650.   0.2097
7660.   0.206149
7670.   0.202062
7680.   0.198568
7690.   0.194843
7700.   0.190537
7710.   0.187364
7720.   0.183559
7730.   0.179796
7740.   0.176477
7750.   0.172813
7760.   0.169391
7770.   0.166325
7780.   0.162975
7790.   0.159856
7800.   0.156339
7810.   0.153324
7820.   0.150668
7830.   0.147337
7840.   0.14431
7850.   0.141583
7860.   0.138462
7870.   0.135639
7880.   0.133401
7890.   0.130362
7900.   0.127733
7910.   0.125004
7920.   0.122571
7930.   0.119793
7940.   0.117476
7950.   0.115388
7960.   0.112436
7970.   0.110227
7980.   0.108072
7990.   0.105452
8000.   0.103228
8010.   0.10106
8020.   0.0988885
8030.   0.0963187
8040.   0.0940374
8050.   0.0922155
8060.   0.0898321
8070.   0.0877976
8080.   0.0857728
8090.   0.0839847
8100.   0.0820381
8110.   0.0800874
8120.   0.0781476
8130.   0.0764422
8140.   0.0745773
8150.   0.0727203
8160.   0.0712061
8170.   0.0695299
8180.   0.0680264
8190.   0.0661366
8200.   0.0650876
8210.   0.0636713
8220.   0.0620351
8230.   0.0604524
8240.   0.0591998
8250.   0.0579414
8260.   0.0564534
8270.   0.0552878
8280.   0.0536684
8290.   0.0523168
8300.   0.0510654
8310.   0.0499198
8320.   0.0487118
8330.   0.0472251
8340.   0.0460654
8350.   0.0445788
8360.   0.0435292
8370.   0.0425356
8380.   0.0411232
8390.   0.0401472
8400.   0.0388052
8410.   0.0378839
8420.   0.0369674
8430.   0.0355801
8440.   0.0348815
8450.   0.034026
8460.   0.0330143
8470.   0.0320035
8480.   0.0311481
8490.   0.0304973
8500.   0.0292272
8510.   0.0286351
8520.   0.0275793
8530.   0.0270258
8540.   0.0259108
8550.   0.0250422
8560.   0.0244642
8570.   0.0238256
8580.   0.0230784
8590.   0.0218392
8600.   0.0214112
8610.   0.0235571
8620.   0.0227833
8630.   0.0212268
8640.   0.0208103
8650.   0.0192356
8660.   0.018595
8670.   0.0178661
8680.   0.0168503
8690.   0.0154488
8700.   0.0152242
8710.   0.0151679
8720.   0.0140335
8730.   0.0129642
8740.   0.0124517
8750.   0.0119697
8760.   0.0112497
8770.   0.0101237
8780.   0.0106368
8790.   0.00911654
8800.   0.00866265
8810.   0.00769885
8820.   0.00718187
8830.   0.00614948
8840.   0.00530112
8850.   0.00537809
8860.   0.00478889
8870.   0.00416436
8880.   0.00383
8890.   0.00322154
8900.   0.0028455
8910.   0.00245464
8920.   0.00220061
8930.   0.00191772
8940.   0.0019076
8950.   0.00132914
8960.   0.00115834
8970.   0.00101482
8980.   0.000843438
8990.   0.000694241
9000.   0.000545973
9010.   0.000436081
9020.   0.000360571
9030.   0.00027426
9040.   0.00020795
9050.   0.000161842
9060.   0.000113257
9070.   6.33471e-05
9080.   3.99377e-05
9090.   1.61858e-05
9100.   0
9110.   -1.13702e-05
9120.   -1.97229e-05
9130.   -2.35407e-05
9140.   -2.49251e-05
9150.   -2.33887e-05
9160.   -2.11171e-05
9170.   -1.45441e-05
9180.   -1.17682e-05
9190.   -5.61812e-06
9200.   0
9210.   -2.31682e-06
9220.   -3.61153e-06
9230.   -3.66949e-06
9240.   -3.80108e-06
9250.   -5.07257e-06
9260.   -3.23912e-06
9270.   -3.0407e-06
9280.   -2.35382e-06
9290.   -8.5419e-07
9300.   0
9310.   0
9320.   0
9330.   0
9340.   0
9350.   0
9360.   0
9370.   0
9380.   0
9390.   0
9400.   0
9410.   0
9420.   0
9430.   0
9440.   0
9450.   0
9460.   0
9470.   0
9480.   0
9490.   0
9500.   0
9510.   0
9520.   0
9530.   0
9540.   0
9550.   0
9560.   0
9570.   0
9580.   0
9590.   0
9600.   0
9610.   0
9620.   0
9630.   0
9640.   0
9650.   0
9660.   0
9670.   0
9680.   0
9690.   0
9700.   0
9710.   0
9720.   0
9730.   0
9740.   0
9750.   0
9760.   0
9770.   0
9780.   0
9790.   0
9800.   0
9810.   0
9820.   0
9830.   0
9840.   0
9850.   0
9860.   0
9870.   0
9880.   0
9890.   0
9900.   0
9910.   0
9920.   0
9930.   0
9940.   0
9950.   0
9960.   0
9970.   0
9980.   0
9990.   0


==> tableA5.dat <==
6800.   0
6810.   0
6820.   0.000612067
6830.   0.00220244
6840.   0.00476994
6850.   0.00574608
6860.   0.00672227
6870.   0.00782015
6880.   0.0091616
6890.   0.0107461
6900.   0.0126951
6910.   0.0149991
6920.   0.0179063
6930.   0.0212926
6940.   0.0251561
6950.   0.0297375
6960.   0.0347919
6970.   0.0404385
6980.   0.0464309
6990.   0.0526475
7000.   0.0593323
7010.   0.0661709
7020.   0.0733669
7030.   0.0807986
7040.   0.0884642
7050.   0.0962406
7060.   0.104123
7070.   0.112109
7080.   0.120195
7090.   0.128257
7100.   0.136291
7110.   0.144038
7120.   0.151856
7130.   0.159508
7140.   0.167233
7150.   0.175034
7160.   0.182893
7170.   0.190951
7180.   0.199332
7190.   0.207928
7200.   0.216748
7210.   0.226102
7220.   0.235476
7230.   0.245128
7240.   0.254803
7250.   0.264733
7260.   0.274796
7270.   0.285107
7280.   0.296672
7290.   0.306487
7300.   0.317699
7310.   0.336085
7320.   0.348985
7330.   0.352796
7340.   0.364992
7350.   0.377301
7360.   0.389726
7370.   0.401945
7380.   0.414192
7390.   0.426327
7400.   0.438463
7410.   0.450947
7420.   0.463893
7430.   0.477299
7440.   0.491393
7450.   0.505824
7460.   0.520703
7470.   0.535643
7480.   0.550564
7490.   0.565474
7500.   0.580496
7510.   0.595482
7520.   0.610485
7530.   0.62552
7540.   0.640603
7550.   0.65575
7560.   0.671198
7570.   0.686424
7580.   0.701524
7590.   0.716209
7600.   0.730398
7610.   0.744037
7620.   0.757304
7630.   0.769977
7640.   0.782412
7650.   0.79439
7660.   0.806268
7670.   0.817943
7680.   0.82943
7690.   0.840514
7700.   0.851098
7710.   0.861315
7720.   0.870954
7730.   0.880146
7740.   0.888978
7750.   0.897217
7760.   0.904864
7770.   0.912147
7780.   0.919178
7790.   0.9258
7800.   0.932078
7810.   0.93817
7820.   0.944056
7830.   0.949692
7840.   0.954916
7850.   0.959836
7860.   0.964338
7870.   0.968417
7880.   0.97207
7890.   0.975293
7900.   0.978194
7910.   0.980955
7920.   0.983521
7930.   0.985964
7940.   0.988382
7950.   0.990652
7960.   0.992761
7970.   0.994808
7980.   0.99667
7990.   0.998222
8000.   0.999453
8010.   0.99994
8020.   1
8030.   0.999986
8040.   0.999696
8050.   0.999263
8060.   0.998706
8070.   0.998047
8080.   0.997415
8090.   0.996612
8100.   0.995861
8110.   0.995622
8120.   0.995416
8130.   0.995237
8140.   0.99508
8150.   0.994938
8160.   0.994805
8170.   0.994676
8180.   0.994543
8190.   0.994401
8200.   0.994244
8210.   0.99437
8220.   0.994494
8230.   0.99453
8240.   0.994448
8250.   0.994218
8260.   0.99381
8270.   0.993142
8280.   0.992231
8290.   0.991052
8300.   0.989579
8310.   0.986852
8320.   0.983838
8330.   0.980568
8340.   0.977075
8350.   0.97339
8360.   0.969545
8370.   0.965572
8380.   0.961674
8390.   0.957727
8400.   0.95376
8410.   0.950769
8420.   0.947759
8430.   0.9447
8440.   0.941563
8450.   0.938318
8460.   0.934935
8470.   0.931385
8480.   0.927637
8490.   0.923661
8500.   0.919427
8510.   0.915371
8520.   0.910969
8530.   0.90616
8540.   0.900888
8550.   0.895092
8560.   0.888713
8570.   0.881691
8580.   0.873968
8590.   0.865484
8600.   0.856177
8610.   0.844263
8620.   0.831511
8630.   0.817965
8640.   0.80367
8650.   0.788672
8660.   0.773015
8670.   0.756745
8680.   0.739907
8690.   0.722547
8700.   0.70471
8710.   0.687949
8720.   0.670379
8730.   0.652285
8740.   0.63362
8750.   0.614335
8760.   0.594382
8770.   0.573715
8780.   0.552285
8790.   0.530044
8800.   0.506946
8810.   0.478601
8820.   0.449568
8830.   0.420065
8840.   0.390305
8850.   0.360507
8860.   0.330884
8870.   0.301651
8880.   0.273025
8890.   0.245218
8900.   0.218447
8910.   0.196862
8920.   0.176497
8930.   0.157328
8940.   0.13933
8950.   0.122476
8960.   0.106744
8970.   0.0921062
8980.   0.0785394
8990.   0.0660181
9000.   0.0545174
9010.   0.0450459
9020.   0.0366145
9030.   0.0291682
9040.   0.022652
9050.   0.0170107
9060.   0.0121892
9070.   0.00813249
9080.   0.0047854
9090.   0.0020929
9100.   0
9110.   -0.00154834
9120.   -0.00260701
9130.   -0.00323071
9140.   -0.00347407
9150.   -0.00339169
9160.   -0.00303807
9170.   -0.0024677
9180.   -0.00173499
9190.   -0.000894323
9200.   0
9210.   -0.000385899
9220.   -0.000649662
9230.   -0.000804964
9240.   -0.000865464
9250.   -0.000844805
9260.   -0.000756608
9270.   -0.00061447
9280.   -0.000431963
9290.   -0.000222633
9300.   0
9310.   0
9320.   0
9330.   0
9340.   0
9350.   0
9360.   0
9370.   0
9380.   0
9390.   0
9400.   0
9410.   0
9420.   0
9430.   0
9440.   0
9450.   0
9460.   0
9470.   0
9480.   0
9490.   0
9500.   0


==> tableA6.dat <==
           8000.     0.001212111
           8010.     0.001578279
           8020.     0.001756357
           8030.     0.002116894
           8040.     0.002382566
           8050.     0.002828275
           8060.     0.003360764
           8070.     0.003797955
           8080.     0.004501144
           8090.     0.005287436
           8100.     0.006334023
           8110.     0.007193204
           8120.     0.008397786
           8130.     0.009942861
           8140.      0.01147318
           8150.      0.01342457
           8160.      0.01579087
           8170.      0.01839319
           8180.      0.02131373
           8190.      0.02488965
           8200.       0.0290259
           8210.       0.0337138
           8220.       0.0391132
           8230.      0.04538067
           8240.      0.05291985
           8250.      0.06088027
           8260.      0.07032873
           8270.      0.08058373
           8280.      0.09212235
           8290.       0.1061444
           8300.       0.1214761
           8310.        0.138256
           8320.       0.1565394
           8330.       0.1766187
           8340.       0.1994941
           8350.       0.2228296
           8360.        0.249518
           8370.       0.2760666
           8380.       0.3060452
           8390.       0.3365356
           8400.       0.3683694
           8410.       0.4016718
           8420.       0.4341332
           8430.        0.469842
           8440.       0.5006216
           8450.       0.5352169
           8460.       0.5697678
           8470.       0.6030115
           8480.       0.6356252
           8490.       0.6672471
           8500.       0.6958534
           8510.       0.7232103
           8520.       0.7531023
           8530.       0.7771196
           8540.       0.8042379
           8550.       0.8259184
           8560.       0.8464634
           8570.        0.868822
           8580.       0.8867038
           8590.       0.8997649
           8600.       0.9151596
           8610.       0.8721845
           8620.       0.8892732
           8630.       0.9038731
           8640.       0.9177687
           8650.       0.9302334
           8660.       0.9418187
           8670.       0.9510193
           8680.       0.9600365
           8690.       0.9678929
           8700.       0.9740876
           8710.       0.9800629
           8720.       0.9842206
           8730.       0.9888791
           8740.       0.9918785
           8750.       0.9935608
           8760.       0.9953195
           8770.       0.9968409
           8780.       0.9973264
           8790.       0.9975884
           8800.       0.9975677
           8810.       0.9965432
           8820.       0.9948324
           8830.       0.9924465
           8840.       0.9906974
           8850.       0.9878088
           8860.       0.9847353
           8870.        1.000001
           8880.        0.991385
           8890.       0.9912119
           8900.       0.9875686
           8910.       0.9638126
           8920.       0.9004489
           8930.       0.9724939
           8940.       0.9668052
           8950.       0.9607756
           8960.       0.9511185
           8970.       0.9461042
           8980.       0.9421946
           8990.        0.175414
           9000.       0.9285513
           9010.       0.2894726
           9020.       0.8730556
           9030.       0.9011071
           9040.       0.9020838
           9050.       0.8378444
           9060.       0.8856542
           9070.       0.8496801
           9080.       0.8658902
           9090.       0.8204483
           9100.       0.8413907
           9110.       0.5233401
           9120.        0.777079
           9130.       0.8110913
           9140.       0.7867789
           9150.       0.8120182
           9160.       0.7955418
           9170.       0.7769269
           9180.       0.7728055
           9190.       0.7648303
           9200.       0.7681574
           9210.       0.7568254
           9220.       0.4913406
           9230.       0.7419127
           9240.       0.7251722
           9250.       0.7264187
           9260.       0.7199655
           9270.       0.6971001
           9280.       0.6108636
           9290.       0.6805629
           9300.       0.4479346
           9310.       0.6056948
           9320.       0.5253454
           9330.       0.4778248
           9340.       0.5398916
           9350.       0.5703669
           9360.     4.341010E-6
           9370.       0.4087574
           9380.      0.04528599
           9390.       0.3909544
           9400.       0.5910472
           9410.       0.5692533
           9420.       0.1767497
           9430.       0.2241944
           9440.       0.2244862
           9450.       0.5453151
           9460.       0.5023785
           9470.       0.5133455
           9480.       0.5201245
           9490.       0.3194392
           9500.     0.001578238
           9510.       0.4881788
           9520.      0.06733356
           9530.       0.3063957
           9540.       0.4786981
           9550.       0.4413993
           9560.      0.04342909
           9570.       0.4085539
           9580.       0.4496811
           9590.       0.4247813
           9600.       0.3835906
           9610.       0.4310398
           9620.        0.435041
           9630.       0.4256451
           9640.     5.629035E-6
           9650.       0.4151473
           9660.       0.2034267
           9670.       0.3520882
           9680.       0.4020253
           9690.       0.3980022
           9700.       0.3882187
           9710.       0.3860154
           9720.       0.3787886
           9730.       0.3732198
           9740.       0.3221415
           9750.       0.3612656
           9760.       0.3196207
           9770.       0.3512448
           9780.       0.3420852
           9790.       0.3169659
           9800.       0.3351165
           9810.       0.3301328
           9820.       0.3234978
           9830.       0.3190977
           9840.       0.3145533
           9850.       0.3082611
           9860.       0.2985459
           9870.       0.2975088
           9880.       0.2942593
           9890.       0.2893402
           9900.       0.2796142
           9910.       0.2797444
           9920.       0.2750506
           9930.       0.2678635
           9940.        0.265722
           9950.        0.261308
           9960.       0.2568077
           9970.       0.2464958
           9980.       0.2467358
           9990.       0.2437118
          10000.       0.2394276
          10010.       0.2355329
          10020.       0.2310035
          10030.       0.2280119
          10040.       0.2181671
          10050.       0.2205634
          10060.       0.2170714
          10070.       0.2135976
          10080.       0.2096096
          10090.       0.1957671
          10100.       0.2028928
          10110.       0.1990995
          10120.       0.1964875
          10130.       0.1932852
          10140.       0.1901454
          10150.       0.1869847
          10160.       0.1839679
          10170.       0.1810103
          10180.       0.1781008
          10190.       0.1751232
          10200.        0.172329
          10210.        0.169478
          10220.       0.1667212
          10230.       0.1640287
          10240.       0.1527089
          10250.       0.1586818
          10260.       0.1561239
          10270.       0.1535836
          10280.       0.1511197
          10290.         0.14864
          10300.       0.1460906
          10310.       0.1438081
          10320.       0.1415555
          10330.       0.1392102
          10340.       0.1369285
          10350.       0.1347084
          10360.       0.1325046
          10370.        0.130382
          10380.       0.1282248
          10390.       0.1262441
          10400.       0.1242275
          10410.       0.1221713
          10420.       0.1202565
          10430.       0.1182369
          10440.       0.1164189
          10450.       0.1145046
          10460.       0.1127219
          10470.         0.11095
          10480.       0.1092009
          10490.       0.1074035
          10500.       0.1057059
          10510.       0.1037683
          10520.       0.1019728
          10530.       0.1001316
          10540.      0.09829584
          10550.      0.09659196
          10560.      0.09485957
          10570.      0.09317917
          10580.      0.09151401
          10590.      0.08985945
          10600.      0.08822576
          10610.      0.08667943
          10620.       0.0851049
          10630.      0.08348533
          10640.      0.08199849
          10650.      0.08047608
          10660.      0.07903044
          10670.      0.07756919
          10680.      0.07606815
          10690.      0.07453992
          10700.      0.07335151
          10710.      0.07196389
          10720.      0.07057659
          10730.      0.06969361
          10740.      0.06798955
          10750.      0.06671908
          10760.      0.06547727
          10770.       0.0642494
          10780.      0.06305286
          10790.      0.06186987
          10800.      0.06060573
          10810.      0.05957777
          10820.      0.05840371
          10830.      0.05732961
          10840.      0.05626147
          10850.      0.05514158
          10860.      0.05268026
          10870.      0.05306184
          10880.       0.0520664
          10890.      0.05083508
          10900.      0.05010183
          10910.      0.04916628
          10920.      0.04767757
          10930.      0.04680742
          10940.      0.04633425
          10950.      0.04473143
          10960.      0.02838708
          10970.      0.04372893
          10980.       0.0362537
          10990.      0.03640452
          11000.      0.04054195
          11010.      0.02677857
          11020.      0.03956136
          11030.       0.0377615
          11040.      0.03364881
          11050.      0.03700882
          11060.      0.03617949
          11070.       0.0359101
          11080.      0.01777133
          11090.      0.03435159
          11100.      0.03379027
          11110.      0.03257859
          11120.      0.03245888
          11130.    -0.001408335
          11140.      0.02797809
          11150.      0.02736438
          11160.      0.02729587
          11170.      0.02012109
          11180.      0.02682722
          11190.     0.007195573
          11200.     3.366379E-8
          11210.      0.02416465
          11220.     0.001448425
          11230.      0.02099448
          11240.       0.0197239
          11250.      0.01653482
          11260.      0.02018492
          11270.       0.0225554
          11280.      0.01105318
          11290.     9.136310E-7
          11300.      0.01739415
          11310.      0.02113806
          11320.      0.01896432
          11330.     0.004930238
          11340.      0.01321028
          11350.     0.002477222
          11360.     0.001293837
          11370.      0.01749373
          11380.      0.01829283
          11390.      0.01831297
          11400.     0.008676325
          11410.      0.01027119
          11420.      0.01663378
          11430.      0.01557101
          11440.      0.01393557
          11450.     2.330604E-4
          11460.     0.009159395
          11470.     0.008138812
          11480.      0.01443887
          11490.      0.01271331
          11500.      0.01011638


==> tableA7.dat <==
10600.00   0
10700.00   0.0121698
10800.00   0.0854674
10900.00   0.478719
11000.00   0.531001
11100.00   0.54874
11200.00   0.00185213
11300.00   0.594653
11400.00   0.452141
11500.00   0.600477
11600.00   0.779507
11700.00   0.804317
11800.00   0.833438
11900.00   0.847523
12000.00   0.86869
12100.00   0.821605
12200.00   0.932652
12300.00   0.941015
12400.00   0.935697
12500.00   0.936496
12600.00   0.921586
12700.00   0.904421
12800.00   0.913047
12900.00   0.952928
13000.00   1
13100.00   0.945747
13200.00   0.962395
13300.00   0.940654
13400.00   0.919091
13500.00   0.502221
13600.00   0.120184
13700.00   0
13800.00   0.0664625
13900.00   0.000433883
14000.00   0
14100.00   0.00237202
14200.00   0
14300.00   0.000990095
14400.00   0.00457202
14500.00   0.00476316
14600.00   0.00545317
14700.00   0


==> tableA8.dat <==
13800.00   0.000337764
14400.00   0.00171936
14500.00   0.00537368
14600.00   0.00819975
14700.00   0.0136237
14800.00   0.0368037
14900.00   0.0946224
15000.00   0.243382
15100.00   0.554612
15200.00   0.756559
15300.00   0.830538
15400.00   0.832216
15500.00   0.853048
15600.00   0.856314
15700.00   0.631554
15800.00   0.822338
15900.00   0.864589
16000.00   0.87458
16100.00   0.885387
16200.00   0.928123
16300.00   0.935728
16400.00   0.940077
16500.00   0.948911
16600.00   0.959968
16700.00   0.975584
16800.00   0.982783
16900.00   1
17000.00   0.97299
17100.00   0.99993
17200.00   1.00189
17300.00   0.994247
17400.00   0.979677
17500.00   0.949587
17600.00   0.948796
17700.00   0.862674
17800.00   0.761611
17900.00   0.476211
18000.00   0.022826
18100.00   0.114585
18200.00   0.00733019
18300.00   5.38985e-05
18400.00   0
18500.00   3.59323e-06
18600.00   0
18700.00   3.59323e-06
18900.00   0
19000.00   0


==> tableA9.dat <==
18500.00   0
18600.00   0
18700.00   1.66052e-06
18800.00   0.000684133
18900.00   0
19000.00   0
19100.00   0.00201919
19200.00   0
19300.00   0.00571882
19400.00   0.000896679
19500.00   0.00628506
19600.00   0.0157583
19700.00   0.171548
19800.00   0.19035
19900.00   0.573338
20000.00   0.59958
20100.00   0.550068
20200.00   0.575952
20300.00   0.91586
20400.00   0.886286
20500.00   0.834287
20600.00   0.296377
20700.00   0.876391
20800.00   0.836673
20900.00   0.775634
21000.00   0.957519
21100.00   0.95938
21200.00   0.96218
21300.00   0.970815
21400.00   0.970924
21500.00   0.96168
21600.00   0.90631
21700.00   0.96441
21800.00   0.968095
21900.00   0.972832
22000.00   0.851346
22100.00   0.994037
22200.00   1
22300.00   0.997801
22400.00   0.996196
22500.00   0.980605
22600.00   0.945057
22700.00   0.98071
22800.00   1.00285
22900.00   0.524699
23000.00   0.880878
23100.00   0.573061
23200.00   0.457112
23300.00   0.258101
23400.00   0.0785408
23500.00   0.0661085
23600.00   0.0346367
23700.00   0.0188153
23800.00   0.0103234
23900.00   0.00627676
24000.00   0.00312343
24100.00   0.00067417
24200.00   0.00197602
24300.00   0.00102786
24400.00   0.00108764
24500.00   0
24600.00   0.00220517
24700.00   0.00316827
24800.00   0.00456974
24900.00   0
25000.00   0

